On the Feasibility of Passive Bistatic ISAC Based on Unmodified LoRa

Integrated Sensing and Communication (ISAC) enables sensing capabilities by reusing communication signals, making it particularly attractive for large-scale deployments through signals of opportunity. While most existing ISAC research targets wideband systems, Low Power Wide Area Network (LPWAN) technologies such as LoRa remain largely unexplored from a radar-like sensing perspective. Existing LoRa-based approaches mainly focus on motion detection or require modifications of the communication waveform, limiting their applicability in deployed networks. This paper investigates the feasibility of radar-like sensing using unmodified LoRa communication signals as signals of opportunity in a purely passive bistatic ISAC configuration. The proposed approach focuses on Doppler-based sensing to enable target separation and super-resolved target estimation without interfering with existing LoRa network operation. The analytically derived sensing capabilities are compared against simulation results and validated through bistatic measurements using two USRP B210 software-defined radios, confirming the feasibility of Doppler-based LoRa sensing under practical conditions and revealing relevant implementation challenges. The results demonstrate that LoRa-based ISAC enables highly scalable, large-area, low-resolution sensing by leveraging existing infrastructure, providing a complementary sensing capability to area-limited high-resolution 6G ISAC systems, and a foundation for future multi-node and data fusion extensions.

==> figtexfiles/DisMetRSMEBiasdelay.dat <==
-10.0 0.0 nan
-9.5 0.0 nan
-9.0 0.0 nan
-8.5 0.0 nan
-8.0 0.0 nan
-7.5 0.0 nan
-7.0 0.0 nan
-6.5 0.0 nan
-6.0 0.0 nan
-5.5 0.0 nan
-5.0 0.0 nan
-4.5 0.0 nan
-4.0 0.0 nan
-3.5 0.0 nan
-3.0 0.0 nan
-2.5 0.0 nan
-2.0 0.0 nan
-1.5 0.0 nan
-1.0 0.0 nan
-0.5 0.0 nan
0.0 0.0 nan
0.5 0.0 nan
1.0 0.0 nan
1.5 0.0 nan
2.0 0.0 nan
2.5 0.0 nan
3.0 0.0 nan
3.5 0.0 nan
4.0 0.0 nan
4.5 0.0 nan
5.0 0.0 nan
5.5 0.0 nan
6.0 0.0 nan
6.5 0.0 nan
7.0 0.0 nan
7.5 0.0 nan
8.0 0.0 nan
8.5 0.0 nan
9.0 0.0 nan
9.5 0.0 nan
10.0 0.0 nan
10.5 0.0 nan
11.0 0.0 nan
11.5 0.0 nan
12.0 0.0 nan
12.5 0.0 nan
13.0 0.0 nan
13.5 0.0 nan
14.0 0.0 nan
14.5 0.0 nan
15.0 0.0 nan
15.5 0.0 nan
16.0 0.0 nan
16.5 0.0 nan
17.0 0.0 nan
17.5 0.0 nan
18.0 0.0 nan
18.5 0.0 nan
19.0 0.0 nan
19.5 0.0 nan
20.0 0.0 nan

-10.0 0.5 nan
-9.5 0.5 nan
-9.0 0.5 nan
-8.5 0.5 nan
-8.0 0.5 nan
-7.5 0.5 nan
-7.0 0.5 nan
-6.5 0.5 nan
-6.0 0.5 nan
-5.5 0.5 nan
-5.0 0.5 nan
-4.5 0.5 nan
-4.0 0.5 nan
-3.5 0.5 nan
-3.0 0.5 nan
-2.5 0.5 nan
-2.0 0.5 nan
-1.5 0.5 nan
-1.0 0.5 nan
-0.5 0.5 nan
0.0 0.5 nan
0.5 0.5 nan
1.0 0.5 nan
1.5 0.5 nan
2.0 0.5 nan
2.5 0.5 nan
3.0 0.5 nan
3.5 0.5 nan
4.0 0.5 nan
4.5 0.5 nan
5.0 0.5 nan
5.5 0.5 nan
6.0 0.5 nan
6.5 0.5 nan
7.0 0.5 nan
7.5 0.5 nan
8.0 0.5 nan
8.5 0.5 nan
9.0 0.5 nan
9.5 0.5 nan
10.0 0.5 nan
10.5 0.5 nan
11.0 0.5 nan
11.5 0.5 nan
12.0 0.5 nan
12.5 0.5 nan
13.0 0.5 nan
13.5 0.5 nan
14.0 0.5 nan
14.5 0.5 nan
15.0 0.5 nan
15.5 0.5 nan
16.0 0.5 nan
16.5 0.5 nan
17.0 0.5 nan
17.5 0.5 nan
18.0 0.5 nan
18.5 0.5 nan
19.0 0.5 nan
19.5 0.5 nan
20.0 0.5 nan

-10.0 1.0 nan
-9.5 1.0 nan
-9.0 1.0 nan
-8.5 1.0 nan
-8.0 1.0 nan
-7.5 1.0 nan
-7.0 1.0 nan
-6.5 1.0 nan
-6.0 1.0 nan
-5.5 1.0 nan
-5.0 1.0 nan
-4.5 1.0 nan
-4.0 1.0 nan
-3.5 1.0 nan
-3.0 1.0 nan
-2.5 1.0 nan
-2.0 1.0 nan
-1.5 1.0 nan
-1.0 1.0 nan
-0.5 1.0 nan
0.0 1.0 nan
0.5 1.0 nan
1.0 1.0 nan
1.5 1.0 nan
2.0 1.0 nan
2.5 1.0 nan
3.0 1.0 nan
3.5 1.0 nan
4.0 1.0 nan
4.5 1.0 nan
5.0 1.0 nan
5.5 1.0 nan
6.0 1.0 nan
6.5 1.0 nan
7.0 1.0 nan
7.5 1.0 nan
8.0 1.0 nan
8.5 1.0 nan
9.0 1.0 nan
9.5 1.0 nan
10.0 1.0 nan
10.5 1.0 nan
11.0 1.0 nan
11.5 1.0 nan
12.0 1.0 nan
12.5 1.0 nan
13.0 1.0 nan
13.5 1.0 nan
14.0 1.0 nan
14.5 1.0 nan
15.0 1.0 nan
15.5 1.0 nan
16.0 1.0 nan
16.5 1.0 nan
17.0 1.0 nan
17.5 1.0 nan
18.0 1.0 nan
18.5 1.0 nan
19.0 1.0 nan
19.5 1.0 nan
20.0 1.0 nan

-10.0 1.5 nan
-9.5 1.5 nan
-9.0 1.5 nan
-8.5 1.5 nan
-8.0 1.5 nan
-7.5 1.5 nan
-7.0 1.5 nan
-6.5 1.5 nan
-6.0 1.5 nan
-5.5 1.5 nan
-5.0 1.5 nan
-4.5 1.5 nan
-4.0 1.5 nan
-3.5 1.5 nan
-3.0 1.5 nan
-2.5 1.5 nan
-2.0 1.5 nan
-1.5 1.5 nan
-1.0 1.5 nan
-0.5 1.5 nan
0.0 1.5 nan
0.5 1.5 nan
1.0 1.5 nan
1.5 1.5 nan
2.0 1.5 nan
2.5 1.5 nan
3.0 1.5 nan
3.5 1.5 nan
4.0 1.5 nan
4.5 1.5 nan
5.0 1.5 nan
5.5 1.5 nan
6.0 1.5 nan
6.5 1.5 nan
7.0 1.5 nan
7.5 1.5 nan
8.0 1.5 nan
8.5 1.5 nan
9.0 1.5 nan
9.5 1.5 nan
10.0 1.5 nan
10.5 1.5 nan
11.0 1.5 nan
11.5 1.5 nan
12.0 1.5 nan
12.5 1.5 nan
13.0 1.5 nan
13.5 1.5 nan
14.0 1.5 nan
14.5 1.5 nan
15.0 1.5 nan
15.5 1.5 nan
16.0 1.5 nan
16.5 1.5 nan
17.0 1.5 nan
17.5 1.5 nan
18.0 1.5 nan
18.5 1.5 nan
19.0 1.5 nan
19.5 1.5 nan
20.0 1.5 nan

-10.0 2.0 nan
-9.5 2.0 nan
-9.0 2.0 nan
-8.5 2.0 nan
-8.0 2.0 nan
-7.5 2.0 nan
-7.0 2.0 nan
-6.5 2.0 nan
-6.0 2.0 nan
-5.5 2.0 nan
-5.0 2.0 nan
-4.5 2.0 nan
-4.0 2.0 nan
-3.5 2.0 nan
-3.0 2.0 nan
-2.5 2.0 nan
-2.0 2.0 nan
-1.5 2.0 nan
-1.0 2.0 nan
-0.5 2.0 nan
0.0 2.0 nan
0.5 2.0 nan
1.0 2.0 nan
1.5 2.0 nan
2.0 2.0 nan
2.5 2.0 nan
3.0 2.0 nan
3.5 2.0 nan
4.0 2.0 nan
4.5 2.0 nan
5.0 2.0 nan
5.5 2.0 nan
6.0 2.0 nan
6.5 2.0 nan
7.0 2.0 nan
7.5 2.0 nan
8.0 2.0 nan
8.5 2.0 nan
9.0 2.0 nan
9.5 2.0 nan
10.0 2.0 nan
10.5 2.0 nan
11.0 2.0 nan
11.5 2.0 nan
12.0 2.0 nan
12.5 2.0 nan
13.0 2.0 nan
13.5 2.0 nan
14.0 2.0 nan
14.5 2.0 nan
15.0 2.0 nan
15.5 2.0 nan
16.0 2.0 nan
16.5 2.0 nan
17.0 2.0 nan
17.5 2.0 nan
18.0 2.0 nan
18.5 2.0 nan
19.0 2.0 nan
19.5 2.0 nan
20.0 2.0 nan

-10.0 2.5 nan
-9.5 2.5 nan
-9.0 2.5 nan
-8.5 2.5 nan
-8.0 2.5 nan
-7.5 2.5 nan
-7.0 2.5 nan
-6.5 2.5 nan
-6.0 2.5 nan
-5.5 2.5 nan
-5.0 2.5 nan
-4.5 2.5 nan
-4.0 2.5 nan
-3.5 2.5 nan
-3.0 2.5 nan
-2.5 2.5 nan
-2.0 2.5 nan
-1.5 2.5 nan
-1.0 2.5 nan
-0.5 2.5 nan
0.0 2.5 nan
0.5 2.5 nan
1.0 2.5 nan
1.5 2.5 nan
2.0 2.5 nan
2.5 2.5 nan
3.0 2.5 nan
3.5 2.5 nan
4.0 2.5 nan
4.5 2.5 nan
5.0 2.5 nan
5.5 2.5 nan
6.0 2.5 nan
6.5 2.5 nan
7.0 2.5 nan
7.5 2.5 nan
8.0 2.5 nan
8.5 2.5 nan
9.0 2.5 nan
9.5 2.5 nan
10.0 2.5 nan
10.5 2.5 nan
11.0 2.5 nan
11.5 2.5 nan
12.0 2.5 nan
12.5 2.5 nan
13.0 2.5 nan
13.5 2.5 nan
14.0 2.5 nan
14.5 2.5 nan
15.0 2.5 nan
15.5 2.5 nan
16.0 2.5 nan
16.5 2.5 nan
17.0 2.5 nan
17.5 2.5 nan
18.0 2.5 nan
18.5 2.5 nan
19.0 2.5 nan
19.5 2.5 nan
20.0 2.5 nan

-10.0 3.0 nan
-9.5 3.0 nan
-9.0 3.0 nan
-8.5 3.0 nan
-8.0 3.0 nan
-7.5 3.0 nan
-7.0 3.0 nan
-6.5 3.0 nan
-6.0 3.0 nan
-5.5 3.0 nan
-5.0 3.0 nan
-4.5 3.0 nan
-4.0 3.0 nan
-3.5 3.0 nan
-3.0 3.0 nan
-2.5 3.0 nan
-2.0 3.0 0.0015960000000000084
-1.5 3.0 nan
-1.0 3.0 nan
-0.5 3.0 nan
0.0 3.0 nan
0.5 3.0 nan
1.0 3.0 nan
1.5 3.0 0.00359600000000001
2.0 3.0 nan
2.5 3.0 nan
3.0 3.0 nan
3.5 3.0 nan
4.0 3.0 nan
4.5 3.0 nan
5.0 3.0 nan
5.5 3.0 nan
6.0 3.0 nan
6.5 3.0 nan
7.0 3.0 nan
7.5 3.0 nan
8.0 3.0 nan
8.5 3.0 nan
9.0 3.0 nan
9.5 3.0 nan
10.0 3.0 nan
10.5 3.0 nan
11.0 3.0 nan
11.5 3.0 nan
12.0 3.0 nan
12.5 3.0 nan
13.0 3.0 nan
13.5 3.0 nan
14.0 3.0 nan
14.5 3.0 nan
15.0 3.0 nan
15.5 3.0 nan
16.0 3.0 nan
16.5 3.0 nan
17.0 3.0 nan
17.5 3.0 nan
18.0 3.0 nan
18.5 3.0 nan
19.0 3.0 nan
19.5 3.0 nan
20.0 3.0 nan

-10.0 3.5 nan
-9.5 3.5 0.0065959999999999465
-9.0 3.5 -0.010807999999999995
-8.5 3.5 -0.002615999999999974
-8.0 3.5 0.019788000000000038
-7.5 3.5 -0.006403999999999998
-7.0 3.5 -0.016615999999999985
-6.5 3.5 -0.015827999999999964
-6.0 3.5 -0.006403999999999998
-5.5 3.5 -0.010807999999999995
-5.0 3.5 -0.0022119999999999805
-4.5 3.5 -0.019615999999999988
-4.0 3.5 -0.016615999999999985
-3.5 3.5 -0.016827999999999965
-3.0 3.5 -0.019211999999999996
-2.5 3.5 -0.016615999999999985
-2.0 3.5 0.014980000000000049
-1.5 3.5 0.006980000000000042
-1.0 3.5 0.011576000000000053
-0.5 3.5 -0.001615999999999973
0.0 3.5 -0.012423999999999968
0.5 3.5 -0.004827999999999955
1.0 3.5 -0.013019999999999976
1.5 3.5 0.006980000000000042
2.0 3.5 -0.017423999999999974
2.5 3.5 0.00857600000000005
3.0 3.5 0.01117200000000006
3.5 3.5 -0.011423999999999967
4.0 3.5 -0.005423999999999962
4.5 3.5 0.017576000000000057
5.0 3.5 -0.02161599999999999
5.5 3.5 -0.009231999999999952
6.0 3.5 -0.008019999999999972
6.5 3.5 0.014576000000000056
7.0 3.5 0.032172000000000076
7.5 3.5 0.022364000000000085
8.0 3.5 0.0031720000000000524
8.5 3.5 0.02317200000000007
9.0 3.5 0.006768000000000063
9.5 3.5 0.015172000000000064
10.0 3.5 0.022768000000000076
10.5 3.5 0.02636400000000009
11.0 3.5 -0.0006359999999999366
11.5 3.5 0.0027680000000000595
12.0 3.5 0.010384000000000037
12.5 3.5 0.0027680000000000595
13.0 3.5 -0.005827999999999956
13.5 3.5 0.009172000000000059
14.0 3.5 0.04736400000000011
14.5 3.5 -0.0012319999999999443
15.0 3.5 0.008172000000000058
15.5 3.5 0.008172000000000058
16.0 3.5 0.0383640000000001
16.5 3.5 0.006576000000000049
17.0 3.5 0.01736400000000008
17.5 3.5 -0.021039999999999948
18.0 3.5 0.004768000000000061
18.5 3.5 0.019172000000000067
19.0 3.5 -0.015827999999999964
19.5 3.5 -0.0068279999999999565
20.0 3.5 0.005364000000000068

-10.0 4.0 0.0015960000000000084
-9.5 4.0 0.00038400000000002874
-9.0 4.0 0.002192000000000016
-8.5 4.0 -0.006423999999999963
-8.0 4.0 -0.010423999999999966
-7.5 4.0 0.010768000000000066
-7.0 4.0 -0.013828000000000123
-6.5 4.0 0.01676800000000007
-6.0 4.0 -0.021635999999999954
-5.5 4.0 -0.004231999999999947
-5.0 4.0 0.009768000000000065
-4.5 4.0 -0.013231999999999956
-4.0 4.0 0.0413640000000001
-3.5 4.0 0.02317200000000007
-3.0 4.0 -0.031039999999999957
-2.5 4.0 0.017768000000000072
-2.0 4.0 0.015364000000000077
-1.5 4.0 -0.003635999999999939
-1.0 4.0 -0.013231999999999956
-0.5 4.0 -0.005635999999999941
0.0 4.0 -0.0020399999999999308
0.5 4.0 0.0359600000000001
1.0 4.0 0.04596000000000011
1.5 4.0 0.0027680000000000595
2.0 4.0 -0.009039999999999937
2.5 4.0 0.007960000000000078
3.0 4.0 0.01096000000000008
3.5 4.0 0.012960000000000083
4.0 4.0 0.017960000000000087
4.5 4.0 0.01096000000000008
5.0 4.0 0.015960000000000085
5.5 4.0 0.0049600000000000755
6.0 4.0 0.036960000000000104
6.5 4.0 0.01996000000000009
7.0 4.0 0.0359600000000001
7.5 4.0 0.023960000000000092
8.0 4.0 0.017960000000000087
8.5 4.0 0.010364000000000073
9.0 4.0 -0.0020399999999999308
9.5 4.0 -3.999999999992898e-05
10.0 4.0 0.016960000000000086
10.5 4.0 0.025960000000000094
11.0 4.0 -3.999999999992898e-05
11.5 4.0 0.02196000000000009
12.0 4.0 -0.006039999999999934
12.5 4.0 0.011960000000000082
13.0 4.0 0.012960000000000083
13.5 4.0 0.018960000000000088
14.0 4.0 0.02096000000000009
14.5 4.0 0.0359600000000001
15.0 4.0 0.0309600000000001
15.5 4.0 0.014960000000000084
16.0 4.0 -0.008039999999999936
16.5 4.0 0.003960000000000075
17.0 4.0 0.018960000000000088
17.5 4.0 -0.0030399999999999316
18.0 4.0 0.018960000000000088
18.5 4.0 0.012960000000000083
19.0 4.0 0.013960000000000083
19.5 4.0 0.013960000000000083
20.0 4.0 0.023960000000000092

-10.0 4.5 -0.003019999999999967
-9.5 4.5 0.011575999999999798
-9.0 4.5 -0.016615999999999985
-8.5 4.5 0.02217200000000007
-8.0 4.5 -0.008635999999999944
-7.5 4.5 -0.0040399999999999325
-7.0 4.5 -0.009635999999999945
-6.5 4.5 -0.005635999999999941
-6.0 4.5 0.02096000000000009
-5.5 4.5 0.011960000000000082
-5.0 4.5 0.0309600000000001
-4.5 4.5 0.017960000000000087
-4.0 4.5 0.05596000000000012
-3.5 4.5 0.028960000000000097
-3.0 4.5 -0.03403999999999996
-2.5 4.5 0.007960000000000078
-2.0 4.5 -3.999999999992898e-05
-1.5 4.5 -0.006039999999999934
-1.0 4.5 0.024960000000000093
-0.5 4.5 0.011960000000000082
0.0 4.5 0.016960000000000086
0.5 4.5 -0.010039999999999938
1.0 4.5 0.013960000000000083
1.5 4.5 -0.007039999999999935
2.0 4.5 0.011960000000000082
2.5 4.5 0.027960000000000096
3.0 4.5 -0.007039999999999935
3.5 4.5 0.0329600000000001
4.0 4.5 0.001960000000000073
4.5 4.5 0.02196000000000009
5.0 4.5 0.011960000000000082
5.5 4.5 0.0049600000000000755
6.0 4.5 0.023960000000000092
6.5 4.5 0.0329600000000001
7.0 4.5 0.02096000000000009
7.5 4.5 0.01996000000000009
8.0 4.5 0.005960000000000076
8.5 4.5 -0.008039999999999936
9.0 4.5 -0.0020399999999999308
9.5 4.5 0.02196000000000009
10.0 4.5 0.007960000000000078
10.5 4.5 0.025960000000000094
11.0 4.5 -0.005039999999999933
11.5 4.5 0.003960000000000075
12.0 4.5 0.0309600000000001
12.5 4.5 -0.008039999999999936
13.0 4.5 -0.0010399999999999299
13.5 4.5 0.00996000000000008
14.0 4.5 0.008960000000000079
14.5 4.5 0.008960000000000079
15.0 4.5 0.006960000000000077
15.5 4.5 0.014960000000000084
16.0 4.5 0.011960000000000082
16.5 4.5 -3.999999999992898e-05
17.0 4.5 0.007960000000000078
17.5 4.5 0.012960000000000083
18.0 4.5 -0.010039999999999938
18.5 4.5 0.0359600000000001
19.0 4.5 0.01096000000000008
19.5 4.5 0.04296000000000011
20.0 4.5 0.008960000000000079

-10.0 5.0 0.038768000000000094
-9.5 5.0 0.005172000000000054
-9.0 5.0 -0.003231999999999946
-8.5 5.0 0.014364000000000076
-8.0 5.0 0.0009800000000000364
-7.5 5.0 -0.007231999999999949
-7.0 5.0 -0.009635999999999945
-6.5 5.0 -0.02263600000000014
-6.0 5.0 0.016960000000000086
-5.5 5.0 0.009768000000000065
-5.0 5.0 0.00996000000000008
-4.5 5.0 0.027960000000000096
-4.0 5.0 0.028960000000000097
-3.5 5.0 -0.008039999999999936
-3.0 5.0 0.0009600000000000719
-2.5 5.0 0.021959999999999612
-2.0 5.0 0.012960000000000083
-1.5 5.0 0.016960000000000086
-1.0 5.0 0.023960000000000092
-0.5 5.0 0.02196000000000009
0.0 5.0 0.017960000000000087
0.5 5.0 0.028960000000000097
1.0 5.0 0.01096000000000008
1.5 5.0 0.0309600000000001
2.0 5.0 0.014960000000000084
2.5 5.0 -0.005039999999999933
3.0 5.0 0.0319600000000001
3.5 5.0 0.001960000000000073
4.0 5.0 0.027960000000000096
4.5 5.0 0.0049600000000000755
5.0 5.0 0.011960000000000082
5.5 5.0 0.003960000000000075
6.0 5.0 0.00996000000000008
6.5 5.0 0.017960000000000087
7.0 5.0 -0.011039999999999939
7.5 5.0 -3.999999999992898e-05
8.0 5.0 0.027960000000000096
8.5 5.0 0.01996000000000009
9.0 5.0 0.0029600000000000737
9.5 5.0 0.024960000000000093
10.0 5.0 0.016960000000000086
10.5 5.0 0.038960000000000106
11.0 5.0 0.016960000000000086
11.5 5.0 0.023960000000000092
12.0 5.0 -0.007039999999999935
12.5 5.0 0.013960000000000083
13.0 5.0 0.005960000000000076
13.5 5.0 0.0329600000000001
14.0 5.0 0.011960000000000082
14.5 5.0 0.01996000000000009
15.0 5.0 0.01096000000000008
15.5 5.0 -0.01303999999999994
16.0 5.0 0.001960000000000073
16.5 5.0 0.0009600000000000719
17.0 5.0 0.007960000000000078
17.5 5.0 0.025960000000000094
18.0 5.0 0.011960000000000082
18.5 5.0 0.013960000000000083
19.0 5.0 0.02196000000000009
19.5 5.0 0.017960000000000087
20.0 5.0 0.02096000000000009

-10.0 5.5 0.0019800000000000373
-9.5 5.5 0.012980000000000047
-9.0 5.5 0.00757600000000005
-8.5 5.5 0.021768000000000075
-8.0 5.5 0.01836399999999967
-7.5 5.5 -0.0006359999999999366
-7.0 5.5 -0.014039999999999941
-6.5 5.5 0.02096000000000009
-6.0 5.5 -0.010039999999999938
-5.5 5.5 0.013960000000000083
-5.0 5.5 0.022768000000000076
-4.5 5.5 0.01736400000000008
-4.0 5.5 0.015960000000000085
-3.5 5.5 0.023960000000000092
-3.0 5.5 0.02876800000000008
-2.5 5.5 -0.018039999999999945
-2.0 5.5 -0.008039999999999936
-1.5 5.5 -0.012635999999999948
-1.0 5.5 0.013960000000000083
-0.5 5.5 -3.999999999992898e-05
0.0 5.5 0.003960000000000075
0.5 5.5 0.0009600000000000719
1.0 5.5 0.01996000000000009
1.5 5.5 -0.0010399999999999299
2.0 5.5 -0.011039999999999939
2.5 5.5 -0.005039999999999933
3.0 5.5 -0.0020399999999999308
3.5 5.5 0.013960000000000083
4.0 5.5 -0.0020399999999999308
4.5 5.5 0.016960000000000086
5.0 5.5 -0.0010399999999999299
5.5 5.5 0.005960000000000076
6.0 5.5 -0.0020399999999999308
6.5 5.5 0.001960000000000073
7.0 5.5 0.00996000000000008
7.5 5.5 0.012960000000000083
8.0 5.5 0.018960000000000088
8.5 5.5 -0.009039999999999937
9.0 5.5 0.01096000000000008
9.5 5.5 0.003960000000000075
10.0 5.5 0.008960000000000079
10.5 5.5 0.0009600000000000719
11.0 5.5 0.005960000000000076
11.5 5.5 0.003960000000000075
12.0 5.5 -0.005039999999999933
12.5 5.5 0.0049600000000000755
13.0 5.5 0.0049600000000000755
13.5 5.5 0.013960000000000083
14.0 5.5 -0.0030399999999999316
14.5 5.5 -0.010039999999999938
15.0 5.5 0.0049600000000000755
15.5 5.5 0.00996000000000008
16.0 5.5 0.02196000000000009
16.5 5.5 0.012960000000000083
17.0 5.5 0.003960000000000075
17.5 5.5 -0.009039999999999937
18.0 5.5 -0.005039999999999933
18.5 5.5 -0.0010399999999999299
19.0 5.5 0.013960000000000083
19.5 5.5 0.003960000000000075
20.0 5.5 0.014960000000000084

-10.0 6.0 -0.010615999999999981
-9.5 6.0 0.0019799999999998595
-9.0 6.0 0.00757600000000005
-8.5 6.0 -0.008827999999999957
-8.0 6.0 0.006980000000000042
-7.5 6.0 -0.00604000000000024
-7.0 6.0 0.04817200000000009
-6.5 6.0 0.016172000000000065
-6.0 6.0 0.01636400000000008
-5.5 6.0 0.011364000000000074
-5.0 6.0 -0.021231999999999963
-4.5 6.0 0.018768000000000073
-4.0 6.0 -0.010635999999999946
-3.5 6.0 -0.01203999999999994
-3.0 6.0 0.012960000000000083
-2.5 6.0 -0.015039999999999942
-2.0 6.0 0.025960000000000094
-1.5 6.0 0.008960000000000079
-1.0 6.0 0.0013640000000000652
-0.5 6.0 0.023364000000000086
0.0 6.0 -0.008039999999999936
0.5 6.0 0.029960000000000098
1.0 6.0 -0.008039999999999936
1.5 6.0 0.026960000000000095
2.0 6.0 0.006364000000000069
2.5 6.0 -0.009039999999999937
3.0 6.0 0.003960000000000075
3.5 6.0 0.02096000000000009
4.0 6.0 0.014960000000000084
4.5 6.0 0.0009600000000000719
5.0 6.0 0.02296000000000009
5.5 6.0 0.02196000000000009
6.0 6.0 -0.0040399999999999325
6.5 6.0 0.0049600000000000755
7.0 6.0 0.01096000000000008
7.5 6.0 0.013960000000000083
8.0 6.0 0.016960000000000086
8.5 6.0 0.01996000000000009
9.0 6.0 0.015960000000000085
9.5 6.0 0.0049600000000000755
10.0 6.0 -3.999999999992898e-05
10.5 6.0 0.012960000000000083
11.0 6.0 0.011960000000000082
11.5 6.0 0.01096000000000008
12.0 6.0 0.01096000000000008
12.5 6.0 0.003960000000000075
13.0 6.0 0.008960000000000079
13.5 6.0 0.02196000000000009
14.0 6.0 0.02096000000000009
14.5 6.0 0.018960000000000088
15.0 6.0 0.007960000000000078
15.5 6.0 0.016960000000000086
16.0 6.0 -0.0010399999999999299
16.5 6.0 0.006960000000000077
17.0 6.0 0.013960000000000083
17.5 6.0 -0.008039999999999936
18.0 6.0 -0.0040399999999999325
18.5 6.0 0.0009600000000000719
19.0 6.0 0.014960000000000084
19.5 6.0 0.007960000000000078
20.0 6.0 0.0029600000000000737

-10.0 6.5 -1.999999999996449e-05
-9.5 6.5 -0.007231999999999949
-9.0 6.5 0.020171999999999718
-8.5 6.5 0.0029600000000000737
-8.0 6.5 -0.010039999999999938
-7.5 6.5 0.038768000000000094
-7.0 6.5 -0.005231999999999948
-6.5 6.5 0.011768000000000067
-6.0 6.5 0.008768000000000064
-5.5 6.5 0.0037680000000000604
-5.0 6.5 0.01017200000000006
-4.5 6.5 0.02196000000000009
-4.0 6.5 -0.0040399999999999325
-3.5 6.5 0.0037680000000000604
-3.0 6.5 0.016960000000000086
-2.5 6.5 0.012364000000000075
-2.0 6.5 0.013960000000000083
-1.5 6.5 -0.012635999999999948
-1.0 6.5 0.024960000000000093
-0.5 6.5 0.020364000000000083
0.0 6.5 -0.017039999999999944
0.5 6.5 0.027960000000000096
1.0 6.5 0.02296000000000009
1.5 6.5 -0.0040399999999999325
2.0 6.5 -0.0020399999999999308
2.5 6.5 0.018960000000000088
3.0 6.5 -0.0010399999999999299
3.5 6.5 0.0319600000000001
4.0 6.5 0.008960000000000079
4.5 6.5 0.007960000000000078
5.0 6.5 0.006960000000000077
5.5 6.5 0.001960000000000073
6.0 6.5 -0.007039999999999935
6.5 6.5 0.0029600000000000737
7.0 6.5 -3.999999999992898e-05
7.5 6.5 0.007960000000000078
8.0 6.5 0.017960000000000087
8.5 6.5 0.001960000000000073
9.0 6.5 0.01996000000000009
9.5 6.5 0.01096000000000008
10.0 6.5 0.003960000000000075
10.5 6.5 0.015960000000000085
11.0 6.5 0.014960000000000084
11.5 6.5 0.007960000000000078
12.0 6.5 0.01096000000000008
12.5 6.5 0.00996000000000008
13.0 6.5 0.00996000000000008
13.5 6.5 0.003960000000000075
14.0 6.5 0.005960000000000076
14.5 6.5 0.01096000000000008
15.0 6.5 0.012960000000000083
15.5 6.5 0.008960000000000079
16.0 6.5 0.008960000000000079
16.5 6.5 0.01096000000000008
17.0 6.5 0.011960000000000082
17.5 6.5 0.007960000000000078
18.0 6.5 0.001960000000000073
18.5 6.5 -0.0010399999999999299
19.0 6.5 0.011960000000000082
19.5 6.5 0.0049600000000000755
20.0 6.5 0.005960000000000076

-10.0 7.0 -0.03223199999999997
-9.5 7.0 0.005172000000000054
-9.0 7.0 0.013788000000000033
-8.5 7.0 0.005768000000000062
-8.0 7.0 -0.007423999999999964
-7.5 7.0 -0.003827999999999954
-7.0 7.0 0.026172000000000074
-6.5 7.0 0.018768000000000073
-6.0 7.0 0.017960000000000087
-5.5 7.0 0.010364000000000073
-5.0 7.0 0.016172000000000065
-4.5 7.0 0.012768000000000067
-4.0 7.0 -0.004231999999999947
-3.5 7.0 0.007768000000000064
-3.0 7.0 0.023960000000000092
-2.5 7.0 -0.009039999999999937
-2.0 7.0 0.008364000000000071
-1.5 7.0 0.03136400000000009
-1.0 7.0 -0.012635999999999948
-0.5 7.0 -0.014039999999999941
0.0 7.0 0.019364000000000083
0.5 7.0 0.02196000000000009
1.0 7.0 0.01996000000000009
1.5 7.0 0.01096000000000008
2.0 7.0 0.006960000000000077
2.5 7.0 0.008960000000000079
3.0 7.0 0.015960000000000085
3.5 7.0 0.00036400000000006425
4.0 7.0 0.007960000000000078
4.5 7.0 0.005960000000000076
5.0 7.0 0.0049600000000000755
5.5 7.0 0.007960000000000078
6.0 7.0 0.02296000000000009
6.5 7.0 0.006960000000000077
7.0 7.0 0.012960000000000083
7.5 7.0 0.005960000000000076
8.0 7.0 0.008960000000000079
8.5 7.0 0.012960000000000083
9.0 7.0 0.007960000000000078
9.5 7.0 -0.009039999999999937
10.0 7.0 0.0009600000000000719
10.5 7.0 0.003960000000000075
11.0 7.0 0.01096000000000008
11.5 7.0 0.003960000000000075
12.0 7.0 0.005960000000000076
12.5 7.0 0.014960000000000084
13.0 7.0 0.0029600000000000737
13.5 7.0 0.003960000000000075
14.0 7.0 0.017960000000000087
14.5 7.0 -0.0020399999999999308
15.0 7.0 0.005960000000000076
15.5 7.0 0.0049600000000000755
16.0 7.0 0.007960000000000078
16.5 7.0 0.001960000000000073
17.0 7.0 0.00996000000000008
17.5 7.0 0.001960000000000073
18.0 7.0 0.0049600000000000755
18.5 7.0 0.008960000000000079
19.0 7.0 0.00996000000000008
19.5 7.0 0.006960000000000077
20.0 7.0 0.005960000000000076

-10.0 7.5 0.011576000000000053
-9.5 7.5 -0.03223199999999997
-9.0 7.5 0.02238400000000005
-8.5 7.5 -1.999999999996449e-05
-8.0 7.5 -0.019827999999999967
-7.5 7.5 0.017172000000000066
-7.0 7.5 0.006768000000000063
-6.5 7.5 -0.02182799999999997
-6.0 7.5 0.005364000000000068
-5.5 7.5 0.017576000000000057
-5.0 7.5 0.014364000000000076
-4.5 7.5 0.00036400000000006425
-4.0 7.5 0.0009600000000000719
-3.5 7.5 0.024960000000000093
-3.0 7.5 0.015364000000000077
-2.5 7.5 0.0007680000000000575
-2.0 7.5 0.0049600000000000755
-1.5 7.5 -0.0026359999999999383
-1.0 7.5 0.0029600000000000737
-0.5 7.5 -0.015039999999999942
0.0 7.5 0.0049600000000000755
0.5 7.5 0.016960000000000086
1.0 7.5 0.011960000000000082
1.5 7.5 0.0029600000000000737
2.0 7.5 0.026960000000000095
2.5 7.5 0.001960000000000073
3.0 7.5 -3.999999999992898e-05
3.5 7.5 0.011960000000000082
4.0 7.5 0.0009600000000000719
4.5 7.5 -0.011039999999999939
5.0 7.5 0.011960000000000082
5.5 7.5 0.007960000000000078
6.0 7.5 -0.0010399999999999299
6.5 7.5 -0.011039999999999939
7.0 7.5 0.003960000000000075
7.5 7.5 -0.0010399999999999299
8.0 7.5 0.017960000000000087
8.5 7.5 0.003960000000000075
9.0 7.5 0.014960000000000084
9.5 7.5 0.011960000000000082
10.0 7.5 0.0009600000000000719
10.5 7.5 0.0049600000000000755
11.0 7.5 -0.0010399999999999299
11.5 7.5 0.01096000000000008
12.0 7.5 0.016960000000000086
12.5 7.5 0.0049600000000000755
13.0 7.5 0.003960000000000075
13.5 7.5 0.005960000000000076
14.0 7.5 0.0049600000000000755
14.5 7.5 0.003960000000000075
15.0 7.5 0.008960000000000079
15.5 7.5 0.013960000000000083
16.0 7.5 0.00996000000000008
16.5 7.5 0.005960000000000076
17.0 7.5 0.0049600000000000755
17.5 7.5 0.015960000000000085
18.0 7.5 0.011960000000000082
18.5 7.5 0.003960000000000075
19.0 7.5 0.006960000000000077
19.5 7.5 0.0049600000000000755
20.0 7.5 0.011960000000000082

-10.0 8.0 -0.007827999999999957
-9.5 8.0 0.01017200000000006
-9.0 8.0 0.014364000000000076
-8.5 8.0 0.025364000000000088
-8.0 8.0 0.0007680000000000575
-7.5 8.0 0.004172000000000053
-7.0 8.0 0.020768000000000075
-6.5 8.0 0.01476800000000007
-6.0 8.0 0.025364000000000088
-5.5 8.0 0.021768000000000075
-5.0 8.0 0.049960000000000115
-4.5 8.0 0.0029600000000000737
-4.0 8.0 0.014960000000000084
-3.5 8.0 0.0423640000000001
-3.0 8.0 -0.005039999999999933
-2.5 8.0 0.005364000000000068
-2.0 8.0 0.023364000000000086
-1.5 8.0 0.006960000000000077
-1.0 8.0 -0.01203999999999994
-0.5 8.0 -0.020039999999999947
0.0 8.0 0.00996000000000008
0.5 8.0 0.014960000000000084
1.0 8.0 0.012960000000000083
1.5 8.0 0.030364000000000092
2.0 8.0 0.001960000000000073
2.5 8.0 -0.0030399999999999316
3.0 8.0 0.0049600000000000755
3.5 8.0 0.018960000000000088
4.0 8.0 0.003960000000000075
4.5 8.0 0.007960000000000078
5.0 8.0 0.001960000000000073
5.5 8.0 -0.0020399999999999308
6.0 8.0 0.024960000000000093
6.5 8.0 0.011960000000000082
7.0 8.0 0.0029600000000000737
7.5 8.0 0.0049600000000000755
8.0 8.0 0.01096000000000008
8.5 8.0 0.014960000000000084
9.0 8.0 -3.999999999992898e-05
9.5 8.0 0.015960000000000085
10.0 8.0 0.02196000000000009
10.5 8.0 0.005960000000000076
11.0 8.0 0.006960000000000077
11.5 8.0 0.0029600000000000737
12.0 8.0 0.0029600000000000737
12.5 8.0 0.0029600000000000737
13.0 8.0 -0.0010399999999999299
13.5 8.0 0.01096000000000008
14.0 8.0 0.00996000000000008
14.5 8.0 0.012960000000000083
15.0 8.0 0.016960000000000086
15.5 8.0 0.007960000000000078
16.0 8.0 0.008960000000000079
16.5 8.0 0.011960000000000082
17.0 8.0 0.01096000000000008
17.5 8.0 0.007960000000000078
18.0 8.0 0.006960000000000077
18.5 8.0 0.006960000000000077
19.0 8.0 0.006960000000000077
19.5 8.0 0.011960000000000082
20.0 8.0 0.008960000000000079

-10.0 8.5 0.002364000000000066
-9.5 8.5 0.02598000000000006
-9.0 8.5 0.02576800000000008
-8.5 8.5 0.007768000000000064
-8.0 8.5 0.018768000000000073
-7.5 8.5 0.03876799999999962
-7.0 8.5 -0.012231999999999955
-6.5 8.5 0.014960000000000084
-6.0 8.5 0.011768000000000067
-5.5 8.5 0.027960000000000096
-5.0 8.5 0.00996000000000008
-4.5 8.5 0.005960000000000076
-4.0 8.5 0.008960000000000079
-3.5 8.5 0.016960000000000086
-3.0 8.5 0.018960000000000088
-2.5 8.5 0.016960000000000086
-2.0 8.5 0.0049600000000000755
-1.5 8.5 0.04936400000000011
-1.0 8.5 0.006960000000000077
-0.5 8.5 0.001960000000000073
0.0 8.5 0.025960000000000094
0.5 8.5 0.018960000000000088
1.0 8.5 -0.016039999999999943
1.5 8.5 0.011960000000000082
2.0 8.5 0.018960000000000088
2.5 8.5 0.013960000000000083
3.0 8.5 0.013960000000000083
3.5 8.5 -0.005039999999999933
4.0 8.5 0.008960000000000079
4.5 8.5 0.01096000000000008
5.0 8.5 0.005960000000000076
5.5 8.5 0.014960000000000084
6.0 8.5 0.013960000000000083
6.5 8.5 0.028960000000000097
7.0 8.5 -3.999999999992898e-05
7.5 8.5 0.006960000000000077
8.0 8.5 -0.0010399999999999299
8.5 8.5 0.0029600000000000737
9.0 8.5 0.01096000000000008
9.5 8.5 0.017960000000000087
10.0 8.5 0.0009600000000000719
10.5 8.5 0.006960000000000077
11.0 8.5 0.018960000000000088
11.5 8.5 0.01096000000000008
12.0 8.5 0.006960000000000077
12.5 8.5 0.008960000000000079
13.0 8.5 0.001960000000000073
13.5 8.5 0.011960000000000082
14.0 8.5 0.005960000000000076
14.5 8.5 0.013960000000000083
15.0 8.5 0.012960000000000083
15.5 8.5 0.015960000000000085
16.0 8.5 0.01096000000000008
16.5 8.5 0.001960000000000073
17.0 8.5 0.007960000000000078
17.5 8.5 0.013960000000000083
18.0 8.5 0.013960000000000083
18.5 8.5 0.008960000000000079
19.0 8.5 0.011960000000000082
19.5 8.5 0.00996000000000008
20.0 8.5 0.00996000000000008

-10.0 9.0 -0.004827999999999955
-9.5 9.0 0.01698000000000005
-9.0 9.0 0.0007680000000000575
-8.5 9.0 0.039768000000000095
-8.0 9.0 0.026960000000000095
-7.5 9.0 -0.019423999999999976
-7.0 9.0 -0.011039999999999939
-6.5 9.0 -0.0026359999999999383
-6.0 9.0 -0.003636000000000228
-5.5 9.0 0.0013640000000000652
-5.0 9.0 0.007960000000000078
-4.5 9.0 0.05196000000000012
-4.0 9.0 0.016960000000000086
-3.5 9.0 0.0029600000000000737
-3.0 9.0 -0.0030399999999999316
-2.5 9.0 0.016960000000000086
-2.0 9.0 0.01996000000000009
-1.5 9.0 0.026960000000000095
-1.0 9.0 0.001960000000000073
-0.5 9.0 -0.007039999999999935
0.0 9.0 0.027960000000000096
0.5 9.0 0.02196000000000009
1.0 9.0 -0.015039999999999942
1.5 9.0 0.0029600000000000737
2.0 9.0 0.012960000000000083
2.5 9.0 0.0029600000000000737
3.0 9.0 0.005960000000000076
3.5 9.0 0.01996000000000009
4.0 9.0 0.013960000000000083
4.5 9.0 0.01096000000000008
5.0 9.0 0.01996000000000009
5.5 9.0 0.0009600000000000719
6.0 9.0 0.006960000000000077
6.5 9.0 0.005960000000000076
7.0 9.0 0.001960000000000073
7.5 9.0 0.0049600000000000755
8.0 9.0 0.00996000000000008
8.5 9.0 0.011960000000000082
9.0 9.0 0.016960000000000086
9.5 9.0 0.007960000000000078
10.0 9.0 0.012960000000000083
10.5 9.0 0.00996000000000008
11.0 9.0 0.0049600000000000755
11.5 9.0 0.007960000000000078
12.0 9.0 0.011960000000000082
12.5 9.0 0.012960000000000083
13.0 9.0 0.008960000000000079
13.5 9.0 0.01096000000000008
14.0 9.0 0.011960000000000082
14.5 9.0 0.003960000000000075
15.0 9.0 0.007960000000000078
15.5 9.0 0.006960000000000077
16.0 9.0 0.014960000000000084
16.5 9.0 0.006960000000000077
17.0 9.0 0.012960000000000083
17.5 9.0 0.012960000000000083
18.0 9.0 0.007960000000000078
18.5 9.0 0.007960000000000078
19.0 9.0 0.01096000000000008
19.5 9.0 0.01096000000000008
20.0 9.0 0.006960000000000077

-10.0 9.5 -0.007827999999999957
-9.5 9.5 0.027172000000000075
-9.0 9.5 -0.007019999999999971
-8.5 9.5 0.02217200000000007
-8.0 9.5 0.033363999999999616
-7.5 9.5 -0.001040000000000263
-7.0 9.5 0.03996000000000011
-6.5 9.5 0.02636400000000009
-6.0 9.5 0.003960000000000075
-5.5 9.5 -0.003635999999999939
-5.0 9.5 0.025960000000000094
-4.5 9.5 0.020364000000000083
-4.0 9.5 -0.016039999999999943
-3.5 9.5 0.003960000000000075
-3.0 9.5 0.013960000000000083
-2.5 9.5 0.0309600000000001
-2.0 9.5 0.04296000000000011
-1.5 9.5 0.0043640000000000675
-1.0 9.5 -0.006039999999999934
-0.5 9.5 0.026960000000000095
0.0 9.5 0.016960000000000086
0.5 9.5 0.017960000000000087
1.0 9.5 0.008960000000000079
1.5 9.5 0.025960000000000094
2.0 9.5 0.01096000000000008
2.5 9.5 0.006960000000000077
3.0 9.5 -0.005039999999999933
3.5 9.5 0.003960000000000075
4.0 9.5 -0.0030399999999999316
4.5 9.5 0.005960000000000076
5.0 9.5 0.013960000000000083
5.5 9.5 0.0009600000000000719
6.0 9.5 -0.007039999999999935
6.5 9.5 0.01996000000000009
7.0 9.5 0.016960000000000086
7.5 9.5 0.016960000000000086
8.0 9.5 0.007960000000000078
8.5 9.5 0.008960000000000079
9.0 9.5 0.008960000000000079
9.5 9.5 0.00996000000000008
10.0 9.5 0.013960000000000083
10.5 9.5 0.005960000000000076
11.0 9.5 0.012960000000000083
11.5 9.5 0.008960000000000079
12.0 9.5 0.006960000000000077
12.5 9.5 0.00996000000000008
13.0 9.5 0.00996000000000008
13.5 9.5 0.011960000000000082
14.0 9.5 0.016960000000000086
14.5 9.5 0.012960000000000083
15.0 9.5 0.007960000000000078
15.5 9.5 0.008960000000000079
16.0 9.5 0.0049600000000000755
16.5 9.5 0.005960000000000076
17.0 9.5 0.013960000000000083
17.5 9.5 0.011960000000000082
18.0 9.5 0.007960000000000078
18.5 9.5 0.00996000000000008
19.0 9.5 0.01096000000000008
19.5 9.5 0.007960000000000078
20.0 9.5 0.008960000000000079

-10.0 10.0 0.009576000000000051
-9.5 10.0 0.010576000000000052
-9.0 10.0 0.028576000000000067
-8.5 10.0 0.015959999999999662
-8.0 10.0 -0.011635999999999947
-7.5 10.0 0.0049600000000000755
-7.0 10.0 0.04196000000000011
-6.5 10.0 0.002959999999999735
-6.0 10.0 0.011960000000000082
-5.5 10.0 0.006960000000000077
-5.0 10.0 0.001960000000000073
-4.5 10.0 0.01996000000000009
-4.0 10.0 0.026960000000000095
-3.5 10.0 0.025960000000000094
-3.0 10.0 0.00996000000000008
-2.5 10.0 0.007960000000000078
-2.0 10.0 -0.010039999999999938
-1.5 10.0 -0.02303999999999995
-1.0 10.0 0.01096000000000008
-0.5 10.0 0.00996000000000008
0.0 10.0 0.011960000000000082
0.5 10.0 -0.015039999999999942
1.0 10.0 -0.0020399999999999308
1.5 10.0 0.001960000000000073
2.0 10.0 0.003960000000000075
2.5 10.0 -0.0030399999999999316
3.0 10.0 -0.0010399999999999299
3.5 10.0 0.015960000000000085
4.0 10.0 0.00996000000000008
4.5 10.0 0.016960000000000086
5.0 10.0 0.005960000000000076
5.5 10.0 0.008960000000000079
6.0 10.0 0.006960000000000077
6.5 10.0 0.00996000000000008
7.0 10.0 -3.999999999992898e-05
7.5 10.0 0.0009600000000000719
8.0 10.0 0.005960000000000076
8.5 10.0 0.0029600000000000737
9.0 10.0 0.00996000000000008
9.5 10.0 0.013960000000000083
10.0 10.0 0.015960000000000085
10.5 10.0 0.01096000000000008
11.0 10.0 0.007960000000000078
11.5 10.0 0.011960000000000082
12.0 10.0 0.01096000000000008
12.5 10.0 0.012960000000000083
13.0 10.0 0.011960000000000082
13.5 10.0 0.00996000000000008
14.0 10.0 0.008960000000000079
14.5 10.0 0.014960000000000084
15.0 10.0 0.005960000000000076
15.5 10.0 0.003960000000000075
16.0 10.0 0.00996000000000008
16.5 10.0 0.006960000000000077
17.0 10.0 0.0049600000000000755
17.5 10.0 0.007960000000000078
18.0 10.0 0.008960000000000079
18.5 10.0 0.00996000000000008
19.0 10.0 0.014960000000000084
19.5 10.0 0.008960000000000079
20.0 10.0 0.01096000000000008

-10.0 10.5 0.02798000000000006
-9.5 10.5 0.017768000000000072
-9.0 10.5 0.01338400000000004
-8.5 10.5 0.009980000000000044
-8.0 10.5 0.02576800000000008
-7.5 10.5 0.0037680000000000604
-7.0 10.5 0.019364000000000083
-6.5 10.5 0.005364000000000068
-6.0 10.5 0.001960000000000073
-5.5 10.5 0.04196000000000011
-5.0 10.5 -0.008039999999999936
-4.5 10.5 -0.0030400000000002647
-4.0 10.5 -0.0020399999999999308
-3.5 10.5 0.017960000000000087
-3.0 10.5 0.037960000000000105
-2.5 10.5 0.008960000000000079
-2.0 10.5 0.001960000000000073
-1.5 10.5 0.007960000000000078
-1.0 10.5 0.027960000000000096
-0.5 10.5 -0.0010399999999999299
0.0 10.5 0.02096000000000009
0.5 10.5 0.018960000000000088
1.0 10.5 0.027960000000000096
1.5 10.5 0.017960000000000087
2.0 10.5 0.02296000000000009
2.5 10.5 0.006960000000000077
3.0 10.5 0.011960000000000082
3.5 10.5 0.013960000000000083
4.0 10.5 0.01096000000000008
4.5 10.5 0.005960000000000076
5.0 10.5 0.005960000000000076
5.5 10.5 0.001960000000000073
6.0 10.5 0.00996000000000008
6.5 10.5 0.014960000000000084
7.0 10.5 0.011960000000000082
7.5 10.5 0.026960000000000095
8.0 10.5 0.016960000000000086
8.5 10.5 0.007960000000000078
9.0 10.5 0.006960000000000077
9.5 10.5 0.01096000000000008
10.0 10.5 0.00996000000000008
10.5 10.5 0.005960000000000076
11.0 10.5 0.005960000000000076
11.5 10.5 0.008960000000000079
12.0 10.5 0.007960000000000078
12.5 10.5 0.008960000000000079
13.0 10.5 0.0049600000000000755
13.5 10.5 0.012960000000000083
14.0 10.5 0.012960000000000083
14.5 10.5 0.015960000000000085
15.0 10.5 0.014960000000000084
15.5 10.5 0.011960000000000082
16.0 10.5 0.011960000000000082
16.5 10.5 0.011960000000000082
17.0 10.5 0.011960000000000082
17.5 10.5 0.0049600000000000755
18.0 10.5 0.012960000000000083
18.5 10.5 0.01096000000000008
19.0 10.5 0.012960000000000083
19.5 10.5 0.011960000000000082
20.0 10.5 0.008960000000000079

-10.0 11.0 -0.009019999999999972
-9.5 11.0 -0.014827999999999963
-9.0 11.0 -0.0020199999999999663
-8.5 11.0 0.051768000000000106
-8.0 11.0 -0.010039999999999938
-7.5 11.0 0.017960000000000087
-7.0 11.0 0.0143639999999997
-6.5 11.0 0.0029600000000000737
-6.0 11.0 0.014960000000000084
-5.5 11.0 0.0009600000000000719
-5.0 11.0 0.0043640000000000675
-4.5 11.0 0.003960000000000075
-4.0 11.0 -0.010039999999999938
-3.5 11.0 -0.006039999999999934
-3.0 11.0 0.001960000000000073
-2.5 11.0 -0.009039999999999937
-2.0 11.0 0.02296000000000009
-1.5 11.0 0.005960000000000076
-1.0 11.0 0.028960000000000097
-0.5 11.0 0.007960000000000078
0.0 11.0 0.015960000000000085
0.5 11.0 0.01096000000000008
1.0 11.0 0.018960000000000088
1.5 11.0 0.007960000000000078
2.0 11.0 0.012960000000000083
2.5 11.0 0.012960000000000083
3.0 11.0 0.00996000000000008
3.5 11.0 0.0049600000000000755
4.0 11.0 0.017960000000000087
4.5 11.0 0.016960000000000086
5.0 11.0 -3.999999999992898e-05
5.5 11.0 -0.005039999999999933
6.0 11.0 0.012960000000000083
6.5 11.0 0.025960000000000094
7.0 11.0 0.0029600000000000737
7.5 11.0 0.008960000000000079
8.0 11.0 0.015960000000000085
8.5 11.0 0.007960000000000078
9.0 11.0 0.006960000000000077
9.5 11.0 0.012960000000000083
10.0 11.0 0.003960000000000075
10.5 11.0 0.017960000000000087
11.0 11.0 0.012960000000000083
11.5 11.0 0.01096000000000008
12.0 11.0 0.014960000000000084
12.5 11.0 0.015960000000000085
13.0 11.0 0.008960000000000079
13.5 11.0 0.0049600000000000755
14.0 11.0 0.00996000000000008
14.5 11.0 0.00996000000000008
15.0 11.0 0.0049600000000000755
15.5 11.0 0.011960000000000082
16.0 11.0 0.00996000000000008
16.5 11.0 0.00996000000000008
17.0 11.0 0.012960000000000083
17.5 11.0 0.01096000000000008
18.0 11.0 0.012960000000000083
18.5 11.0 0.00996000000000008
19.0 11.0 0.008960000000000079
19.5 11.0 0.01096000000000008
20.0 11.0 0.01096000000000008

-10.0 11.5 0.002788000000000024
-9.5 11.5 0.001576000000000044
-9.0 11.5 -0.020039999999999947
-8.5 11.5 0.0043640000000000675
-8.0 11.5 0.006364000000000069
-7.5 11.5 -0.01203999999999994
-7.0 11.5 0.021364000000000084
-6.5 11.5 0.006960000000000077
-6.0 11.5 0.008364000000000071
-5.5 11.5 -0.008039999999999936
-5.0 11.5 0.003960000000000075
-4.5 11.5 0.012960000000000083
-4.0 11.5 0.0359600000000001
-3.5 11.5 0.0009600000000000719
-3.0 11.5 0.01096000000000008
-2.5 11.5 0.0009600000000000719
-2.0 11.5 0.008960000000000079
-1.5 11.5 0.001960000000000073
-1.0 11.5 0.0359600000000001
-0.5 11.5 0.02296000000000009
0.0 11.5 0.0049600000000000755
0.5 11.5 0.011960000000000082
1.0 11.5 0.008960000000000079
1.5 11.5 -0.0040399999999999325
2.0 11.5 0.02096000000000009
2.5 11.5 0.008960000000000079
3.0 11.5 0.027960000000000096
3.5 11.5 0.00996000000000008
4.0 11.5 -0.0020399999999999308
4.5 11.5 0.012960000000000083
5.0 11.5 0.005960000000000076
5.5 11.5 0.003960000000000075
6.0 11.5 0.001960000000000073
6.5 11.5 0.005960000000000076
7.0 11.5 0.02296000000000009
7.5 11.5 0.01096000000000008
8.0 11.5 0.0009600000000000719
8.5 11.5 0.007960000000000078
9.0 11.5 0.01096000000000008
9.5 11.5 0.008960000000000079
10.0 11.5 0.001960000000000073
10.5 11.5 0.012960000000000083
11.0 11.5 0.00996000000000008
11.5 11.5 0.01096000000000008
12.0 11.5 0.006960000000000077
12.5 11.5 0.008960000000000079
13.0 11.5 0.015960000000000085
13.5 11.5 0.008960000000000079
14.0 11.5 0.0049600000000000755
14.5 11.5 0.00996000000000008
15.0 11.5 0.007960000000000078
15.5 11.5 0.007960000000000078
16.0 11.5 0.0029600000000000737
16.5 11.5 0.003960000000000075
17.0 11.5 0.007960000000000078
17.5 11.5 0.007960000000000078
18.0 11.5 0.012960000000000083
18.5 11.5 0.008960000000000079
19.0 11.5 0.007960000000000078
19.5 11.5 0.00996000000000008
20.0 11.5 0.00996000000000008

-10.0 12.0 -0.006403999999999998
-9.5 12.0 -0.0004239999999999577
-9.0 12.0 0.005768000000000062
-8.5 12.0 0.0019800000000000373
-8.0 12.0 0.010767999999999745
-7.5 12.0 0.01736400000000008
-7.0 12.0 0.022364000000000085
-6.5 12.0 0.024364000000000087
-6.0 12.0 -0.011039999999999939
-5.5 12.0 -0.007039999999999935
-5.0 12.0 0.006960000000000077
-4.5 12.0 0.01695999999999963
-4.0 12.0 0.04696000000000011
-3.5 12.0 0.029960000000000098
-3.0 12.0 0.023960000000000092
-2.5 12.0 -0.031039999999999957
-2.0 12.0 -0.029039999999999955
-1.5 12.0 0.00996000000000008
-1.0 12.0 0.01996000000000009
-0.5 12.0 0.005960000000000076
0.0 12.0 0.012960000000000083
0.5 12.0 0.003960000000000075
1.0 12.0 -0.02303999999999995
1.5 12.0 0.01096000000000008
2.0 12.0 -3.999999999992898e-05
2.5 12.0 0.013960000000000083
3.0 12.0 0.02096000000000009
3.5 12.0 0.011960000000000082
4.0 12.0 0.001960000000000073
4.5 12.0 0.007960000000000078
5.0 12.0 0.0029600000000000737
5.5 12.0 -3.999999999992898e-05
6.0 12.0 0.00996000000000008
6.5 12.0 0.006960000000000077
7.0 12.0 -3.999999999992898e-05
7.5 12.0 0.012960000000000083
8.0 12.0 0.015960000000000085
8.5 12.0 0.008960000000000079
9.0 12.0 0.0049600000000000755
9.5 12.0 0.015960000000000085
10.0 12.0 0.008960000000000079
10.5 12.0 0.012960000000000083
11.0 12.0 0.007960000000000078
11.5 12.0 0.015960000000000085
12.0 12.0 0.011960000000000082
12.5 12.0 0.012960000000000083
13.0 12.0 0.007960000000000078
13.5 12.0 0.005960000000000076
14.0 12.0 0.005960000000000076
14.5 12.0 0.008960000000000079
15.0 12.0 0.012960000000000083
15.5 12.0 0.005960000000000076
16.0 12.0 0.007960000000000078
16.5 12.0 0.013960000000000083
17.0 12.0 0.007960000000000078
17.5 12.0 0.011960000000000082
18.0 12.0 0.011960000000000082
18.5 12.0 0.008960000000000079
19.0 12.0 0.005960000000000076
19.5 12.0 0.012960000000000083
20.0 12.0 0.01096000000000008

-10.0 12.5 0.00017199999999981675
-9.5 12.5 -0.000636000000000253
-9.0 12.5 -0.003827999999999954
-8.5 12.5 -0.026231999999999967
-8.0 12.5 -0.004231999999999947
-7.5 12.5 0.003364000000000067
-7.0 12.5 0.002364000000000066
-6.5 12.5 0.027960000000000096
-6.0 12.5 0.01096000000000008
-5.5 12.5 0.0039599999999997085
-5.0 12.5 -0.009039999999999937
-4.5 12.5 0.017960000000000087
-4.0 12.5 0.0009600000000000719
-3.5 12.5 0.003364000000000067
-3.0 12.5 -0.0020399999999999308
-2.5 12.5 0.028960000000000097
-2.0 12.5 0.006960000000000077
-1.5 12.5 0.015960000000000085
-1.0 12.5 0.008960000000000079
-0.5 12.5 0.013960000000000083
0.0 12.5 -0.011039999999999939
0.5 12.5 0.011960000000000082
1.0 12.5 0.01996000000000009
1.5 12.5 -0.0020399999999999308
2.0 12.5 0.017960000000000087
2.5 12.5 0.02296000000000009
3.0 12.5 0.007960000000000078
3.5 12.5 -0.015039999999999942
4.0 12.5 0.013960000000000083
4.5 12.5 0.0009600000000000719
5.0 12.5 0.015960000000000085
5.5 12.5 0.0009600000000000719
6.0 12.5 0.011960000000000082
6.5 12.5 0.008960000000000079
7.0 12.5 0.00996000000000008
7.5 12.5 0.0009600000000000719
8.0 12.5 0.013960000000000083
8.5 12.5 0.014960000000000084
9.0 12.5 0.0029600000000000737
9.5 12.5 0.001960000000000073
10.0 12.5 0.00996000000000008
10.5 12.5 0.014960000000000084
11.0 12.5 0.013960000000000083
11.5 12.5 0.007960000000000078
12.0 12.5 0.008960000000000079
12.5 12.5 0.011960000000000082
13.0 12.5 0.00996000000000008
13.5 12.5 0.006960000000000077
14.0 12.5 0.007960000000000078
14.5 12.5 0.0049600000000000755
15.0 12.5 0.00996000000000008
15.5 12.5 0.012960000000000083
16.0 12.5 0.00996000000000008
16.5 12.5 0.011960000000000082
17.0 12.5 0.011960000000000082
17.5 12.5 0.00996000000000008
18.0 12.5 0.01096000000000008
18.5 12.5 0.011960000000000082
19.0 12.5 0.00996000000000008
19.5 12.5 0.011960000000000082
20.0 12.5 0.008960000000000079

-10.0 13.0 -0.006828000000000151
-9.5 13.0 -0.009423999999999965
-9.0 13.0 -0.0024239999999999596
-8.5 13.0 -0.021635999999999954
-8.0 13.0 -0.01823199999999996
-7.5 13.0 -0.006635999999999942
-7.0 13.0 0.02095999999999964
-6.5 13.0 0.03136400000000009
-6.0 13.0 -0.018039999999999945
-5.5 13.0 0.005960000000000076
-5.0 13.0 0.015960000000000085
-4.5 13.0 -0.0410400000000001
-4.0 13.0 0.027960000000000096
-3.5 13.0 0.0349600000000001
-3.0 13.0 -0.017039999999999944
-2.5 13.0 0.003960000000000075
-2.0 13.0 0.007960000000000078
-1.5 13.0 -0.018039999999999945
-1.0 13.0 0.01096000000000008
-0.5 13.0 0.01096000000000008
0.0 13.0 0.014960000000000084
0.5 13.0 0.0309600000000001
1.0 13.0 0.008960000000000079
1.5 13.0 -0.011039999999999939
2.0 13.0 0.02296000000000009
2.5 13.0 0.005960000000000076
3.0 13.0 0.016960000000000086
3.5 13.0 0.011960000000000082
4.0 13.0 0.0049600000000000755
4.5 13.0 0.006960000000000077
5.0 13.0 0.006960000000000077
5.5 13.0 0.003960000000000075
6.0 13.0 0.011960000000000082
6.5 13.0 0.003960000000000075
7.0 13.0 0.015960000000000085
7.5 13.0 0.007960000000000078
8.0 13.0 0.011960000000000082
8.5 13.0 0.003960000000000075
9.0 13.0 0.011960000000000082
9.5 13.0 0.007960000000000078
10.0 13.0 0.00996000000000008
10.5 13.0 0.008960000000000079
11.0 13.0 0.016960000000000086
11.5 13.0 0.014960000000000084
12.0 13.0 0.0049600000000000755
12.5 13.0 0.017960000000000087
13.0 13.0 0.014960000000000084
13.5 13.0 0.00996000000000008
14.0 13.0 0.01096000000000008
14.5 13.0 0.008960000000000079
15.0 13.0 0.005960000000000076
15.5 13.0 0.00996000000000008
16.0 13.0 0.007960000000000078
16.5 13.0 0.008960000000000079
17.0 13.0 0.008960000000000079
17.5 13.0 0.01096000000000008
18.0 13.0 0.008960000000000079
18.5 13.0 0.00996000000000008
19.0 13.0 0.008960000000000079
19.5 13.0 0.012960000000000083
20.0 13.0 0.006960000000000077

-10.0 13.5 0.0005760000000000432
-9.5 13.5 0.015576000000000057
-9.0 13.5 0.0021720000000000515
-8.5 13.5 -0.02123200000000012
-8.0 13.5 -0.021039999999999948
-7.5 13.5 0.004959999999999703
-7.0 13.5 -0.017039999999999944
-6.5 13.5 0.027960000000000096
-6.0 13.5 0.0009600000000000719
-5.5 13.5 -0.007039999999999935
-5.0 13.5 0.01836400000000008
-4.5 13.5 -0.02503999999999995
-4.0 13.5 -0.003635999999999939
-3.5 13.5 0.027960000000000096
-3.0 13.5 0.008960000000000079
-2.5 13.5 0.017960000000000087
-2.0 13.5 0.017960000000000087
-1.5 13.5 0.04096000000000011
-1.0 13.5 0.017960000000000087
-0.5 13.5 0.026960000000000095
0.0 13.5 0.0029600000000000737
0.5 13.5 0.017960000000000087
1.0 13.5 0.0029600000000000737
1.5 13.5 0.024960000000000093
2.0 13.5 0.01096000000000008
2.5 13.5 0.007960000000000078
3.0 13.5 0.02096000000000009
3.5 13.5 -0.0020399999999999308
4.0 13.5 -0.016039999999999943
4.5 13.5 0.01096000000000008
5.0 13.5 0.016960000000000086
5.5 13.5 -3.999999999992898e-05
6.0 13.5 0.006960000000000077
6.5 13.5 -3.999999999992898e-05
7.0 13.5 0.011960000000000082
7.5 13.5 -0.009039999999999937
8.0 13.5 0.017960000000000087
8.5 13.5 0.016960000000000086
9.0 13.5 0.006960000000000077
9.5 13.5 0.011960000000000082
10.0 13.5 0.007960000000000078
10.5 13.5 0.005960000000000076
11.0 13.5 0.008960000000000079
11.5 13.5 0.011960000000000082
12.0 13.5 0.00996000000000008
12.5 13.5 0.01096000000000008
13.0 13.5 0.01096000000000008
13.5 13.5 0.006960000000000077
14.0 13.5 0.007960000000000078
14.5 13.5 0.00996000000000008
15.0 13.5 0.006960000000000077
15.5 13.5 0.008960000000000079
16.0 13.5 0.00996000000000008
16.5 13.5 0.00996000000000008
17.0 13.5 0.008960000000000079
17.5 13.5 0.00996000000000008
18.0 13.5 0.00996000000000008
18.5 13.5 0.00996000000000008
19.0 13.5 0.00996000000000008
19.5 13.5 0.01096000000000008
20.0 13.5 0.01096000000000008

-10.0 14.0 -0.017423999999999974
-9.5 14.0 -0.027827999999999974
-9.0 14.0 0.004384000000000032
-8.5 14.0 0.002364000000000066
-8.0 14.0 -0.02442399999999998
-7.5 14.0 0.030364000000000092
-7.0 14.0 0.008364000000000071
-6.5 14.0 -0.016039999999999943
-6.0 14.0 0.006364000000000069
-5.5 14.0 -0.005039999999999933
-5.0 14.0 -0.0016359999999999374
-4.5 14.0 0.001960000000000073
-4.0 14.0 0.029960000000000098
-3.5 14.0 -0.0010399999999999299
-3.0 14.0 0.02196000000000009
-2.5 14.0 -0.01203999999999994
-2.0 14.0 0.007960000000000078
-1.5 14.0 0.011960000000000082
-1.0 14.0 0.0029600000000000737
-0.5 14.0 0.0049600000000000755
0.0 14.0 0.0029600000000000737
0.5 14.0 -0.009039999999999937
1.0 14.0 0.014960000000000084
1.5 14.0 0.0049600000000000755
2.0 14.0 0.0009600000000000719
2.5 14.0 0.027960000000000096
3.0 14.0 -0.0020399999999999308
3.5 14.0 0.016960000000000086
4.0 14.0 0.02196000000000009
4.5 14.0 0.007960000000000078
5.0 14.0 -0.005039999999999933
5.5 14.0 0.0009600000000000719
6.0 14.0 0.001960000000000073
6.5 14.0 -3.999999999992898e-05
7.0 14.0 0.017960000000000087
7.5 14.0 0.0029600000000000737
8.0 14.0 0.02096000000000009
8.5 14.0 0.008960000000000079
9.0 14.0 0.008960000000000079
9.5 14.0 0.015960000000000085
10.0 14.0 0.008960000000000079
10.5 14.0 0.011960000000000082
11.0 14.0 0.007960000000000078
11.5 14.0 0.013960000000000083
12.0 14.0 0.008960000000000079
12.5 14.0 0.01096000000000008
13.0 14.0 0.011960000000000082
13.5 14.0 0.008960000000000079
14.0 14.0 0.008960000000000079
14.5 14.0 0.008960000000000079
15.0 14.0 0.00996000000000008
15.5 14.0 0.007960000000000078
16.0 14.0 0.006960000000000077
16.5 14.0 0.011960000000000082
17.0 14.0 0.012960000000000083
17.5 14.0 0.00996000000000008
18.0 14.0 0.011960000000000082
18.5 14.0 0.007960000000000078
19.0 14.0 0.00996000000000008
19.5 14.0 0.01096000000000008
20.0 14.0 0.00996000000000008

-10.0 14.5 -0.0004239999999999577
-9.5 14.5 -0.021231999999999963
-9.0 14.5 0.010364000000000073
-8.5 14.5 -0.007827999999999957
-8.0 14.5 0.032364000000000094
-7.5 14.5 -0.012635999999999948
-7.0 14.5 0.04496000000000011
-6.5 14.5 0.006364000000000069
-6.0 14.5 -0.0030399999999999316
-5.5 14.5 0.014960000000000084
-5.0 14.5 -0.0010399999999999299
-4.5 14.5 -3.999999999992898e-05
-4.0 14.5 0.0359600000000001
-3.5 14.5 0.015960000000000085
-3.0 14.5 0.0049600000000000755
-2.5 14.5 0.014960000000000084
-2.0 14.5 0.003960000000000075
-1.5 14.5 0.027960000000000096
-1.0 14.5 0.013960000000000083
-0.5 14.5 0.011960000000000082
0.0 14.5 0.025960000000000094
0.5 14.5 0.023960000000000092
1.0 14.5 -0.005039999999999933
1.5 14.5 0.014960000000000084
2.0 14.5 -0.0030399999999999316
2.5 14.5 0.018960000000000088
3.0 14.5 0.005960000000000076
3.5 14.5 0.02096000000000009
4.0 14.5 0.007960000000000078
4.5 14.5 0.00996000000000008
5.0 14.5 0.013960000000000083
5.5 14.5 0.026960000000000095
6.0 14.5 0.015960000000000085
6.5 14.5 0.012960000000000083
7.0 14.5 0.02196000000000009
7.5 14.5 0.013960000000000083
8.0 14.5 -0.0010399999999999299
8.5 14.5 0.008960000000000079
9.0 14.5 0.01996000000000009
9.5 14.5 0.008960000000000079
10.0 14.5 0.0049600000000000755
10.5 14.5 0.00996000000000008
11.0 14.5 0.01096000000000008
11.5 14.5 0.00996000000000008
12.0 14.5 0.00996000000000008
12.5 14.5 0.011960000000000082
13.0 14.5 0.00996000000000008
13.5 14.5 0.014960000000000084
14.0 14.5 0.006960000000000077
14.5 14.5 0.008960000000000079
15.0 14.5 0.00996000000000008
15.5 14.5 0.007960000000000078
16.0 14.5 0.0049600000000000755
16.5 14.5 0.005960000000000076
17.0 14.5 0.008960000000000079
17.5 14.5 0.012960000000000083
18.0 14.5 0.00996000000000008
18.5 14.5 0.012960000000000083
19.0 14.5 0.007960000000000078
19.5 14.5 0.00996000000000008
20.0 14.5 0.00996000000000008

-10.0 15.0 -0.004828000000000154
-9.5 15.0 0.014576000000000056
-9.0 15.0 -0.01623199999999996
-8.5 15.0 -0.01923199999999996
-8.0 15.0 -0.0062319999999999485
-7.5 15.0 0.011960000000000082
-7.0 15.0 -0.006039999999999934
-6.5 15.0 0.0353640000000001
-6.0 15.0 0.007960000000000078
-5.5 15.0 0.026960000000000095
-5.0 15.0 0.0049600000000000755
-4.5 15.0 -0.010039999999999938
-4.0 15.0 -0.02303999999999995
-3.5 15.0 0.02096000000000009
-3.0 15.0 0.006960000000000077
-2.5 15.0 0.028960000000000097
-2.0 15.0 0.016960000000000086
-1.5 15.0 0.008960000000000079
-1.0 15.0 0.02196000000000009
-0.5 15.0 0.001960000000000073
0.0 15.0 -0.0010399999999999299
0.5 15.0 0.026960000000000095
1.0 15.0 0.028960000000000097
1.5 15.0 -3.999999999992898e-05
2.0 15.0 0.003960000000000075
2.5 15.0 0.003960000000000075
3.0 15.0 0.012960000000000083
3.5 15.0 0.012960000000000083
4.0 15.0 0.014960000000000084
4.5 15.0 -0.0030399999999999316
5.0 15.0 0.02096000000000009
5.5 15.0 0.006960000000000077
6.0 15.0 0.008960000000000079
6.5 15.0 0.005960000000000076
7.0 15.0 0.006960000000000077
7.5 15.0 0.00996000000000008
8.0 15.0 0.0049600000000000755
8.5 15.0 0.01096000000000008
9.0 15.0 0.0029600000000000737
9.5 15.0 0.00996000000000008
10.0 15.0 0.00996000000000008
10.5 15.0 0.014960000000000084
11.0 15.0 -3.999999999992898e-05
11.5 15.0 0.014960000000000084
12.0 15.0 0.011960000000000082
12.5 15.0 0.012960000000000083
13.0 15.0 0.008960000000000079
13.5 15.0 0.018960000000000088
14.0 15.0 0.006960000000000077
14.5 15.0 0.011960000000000082
15.0 15.0 0.00996000000000008
15.5 15.0 0.00996000000000008
16.0 15.0 0.0049600000000000755
16.5 15.0 0.01096000000000008
17.0 15.0 0.008960000000000079
17.5 15.0 0.00996000000000008
18.0 15.0 0.007960000000000078
18.5 15.0 0.008960000000000079
19.0 15.0 0.006960000000000077
19.5 15.0 0.008960000000000079
20.0 15.0 0.01096000000000008

-10.0 15.5 0.013576000000000055
-9.5 15.5 0.002788000000000024
-9.0 15.5 0.01476800000000007
-8.5 15.5 0.002364000000000066
-8.0 15.5 0.02636400000000009
-7.5 15.5 0.003364000000000067
-7.0 15.5 0.0037680000000000604
-6.5 15.5 0.005960000000000076
-6.0 15.5 0.05036400000000011
-5.5 15.5 0.05496000000000012
-5.0 15.5 0.006960000000000077
-4.5 15.5 0.018960000000000088
-4.0 15.5 -0.027039999999999953
-3.5 15.5 0.015960000000000085
-3.0 15.5 0.0329600000000001
-2.5 15.5 0.01996000000000009
-2.0 15.5 -0.006039999999999934
-1.5 15.5 0.036960000000000104
-1.0 15.5 -0.017039999999999944
-0.5 15.5 -0.01203999999999994
0.0 15.5 0.02096000000000009
0.5 15.5 -0.0040399999999999325
1.0 15.5 -0.01203999999999994
1.5 15.5 0.017960000000000087
2.0 15.5 0.006960000000000077
2.5 15.5 -0.0030399999999999316
3.0 15.5 0.015960000000000085
3.5 15.5 0.007960000000000078
4.0 15.5 0.007960000000000078
4.5 15.5 0.015960000000000085
5.0 15.5 0.012960000000000083
5.5 15.5 0.011960000000000082
6.0 15.5 0.001960000000000073
6.5 15.5 -0.0020399999999999308
7.0 15.5 0.003960000000000075
7.5 15.5 0.008960000000000079
8.0 15.5 0.011960000000000082
8.5 15.5 0.00996000000000008
9.0 15.5 -3.999999999992898e-05
9.5 15.5 0.008960000000000079
10.0 15.5 0.00996000000000008
10.5 15.5 0.008960000000000079
11.0 15.5 0.014960000000000084
11.5 15.5 0.011960000000000082
12.0 15.5 0.01096000000000008
12.5 15.5 0.00996000000000008
13.0 15.5 0.005960000000000076
13.5 15.5 0.011960000000000082
14.0 15.5 0.012960000000000083
14.5 15.5 0.011960000000000082
15.0 15.5 0.0049600000000000755
15.5 15.5 0.005960000000000076
16.0 15.5 0.006960000000000077
16.5 15.5 0.006960000000000077
17.0 15.5 0.00996000000000008
17.5 15.5 0.00996000000000008
18.0 15.5 0.00996000000000008
18.5 15.5 0.007960000000000078
19.0 15.5 0.008960000000000079
19.5 15.5 0.006960000000000077
20.0 15.5 0.008960000000000079

-10.0 16.0 -1.999999999996449e-05
-9.5 16.0 0.009383999999999842
-9.0 16.0 0.0011720000000000508
-8.5 16.0 0.01736400000000008
-8.0 16.0 0.0413640000000001
-7.5 16.0 0.011364000000000074
-7.0 16.0 0.021767999999999694
-6.5 16.0 -0.02663599999999996
-6.0 16.0 0.024960000000000093
-5.5 16.0 -0.005039999999999933
-5.0 16.0 -0.031039999999999957
-4.5 16.0 -0.0040399999999999325
-4.0 16.0 0.008960000000000079
-3.5 16.0 -0.0010399999999999299
-3.0 16.0 0.0329600000000001
-2.5 16.0 0.018960000000000088
-2.0 16.0 -0.016039999999999943
-1.5 16.0 -0.0010399999999999299
-1.0 16.0 0.017960000000000087
-0.5 16.0 -3.999999999992898e-05
0.0 16.0 0.02296000000000009
0.5 16.0 0.02296000000000009
1.0 16.0 0.023960000000000092
1.5 16.0 -0.0040399999999999325
2.0 16.0 0.014960000000000084
2.5 16.0 0.0049600000000000755
3.0 16.0 0.02296000000000009
3.5 16.0 0.011960000000000082
4.0 16.0 0.02196000000000009
4.5 16.0 0.006960000000000077
5.0 16.0 0.014960000000000084
5.5 16.0 0.011960000000000082
6.0 16.0 0.016960000000000086
6.5 16.0 0.01096000000000008
7.0 16.0 0.01996000000000009
7.5 16.0 0.011960000000000082
8.0 16.0 0.0049600000000000755
8.5 16.0 0.012960000000000083
9.0 16.0 0.013960000000000083
9.5 16.0 0.01096000000000008
10.0 16.0 0.017960000000000087
10.5 16.0 0.007960000000000078
11.0 16.0 0.00996000000000008
11.5 16.0 0.012960000000000083
12.0 16.0 0.01096000000000008
12.5 16.0 0.007960000000000078
13.0 16.0 0.008960000000000079
13.5 16.0 0.0049600000000000755
14.0 16.0 0.01096000000000008
14.5 16.0 0.006960000000000077
15.0 16.0 0.01096000000000008
15.5 16.0 0.01096000000000008
16.0 16.0 0.014960000000000084
16.5 16.0 0.008960000000000079
17.0 16.0 0.011960000000000082
17.5 16.0 0.00996000000000008
18.0 16.0 0.008960000000000079
18.5 16.0 0.01096000000000008
19.0 16.0 0.008960000000000079
19.5 16.0 0.00996000000000008
20.0 16.0 0.008960000000000079

-10.0 16.5 0.01957600000000006
-9.5 16.5 -0.01901999999999998
-9.0 16.5 -0.008020000000000093
-8.5 16.5 -0.007424000000000136
-8.0 16.5 0.014767999999999726
-7.5 16.5 0.003364000000000067
-7.0 16.5 -0.023231999999999964
-6.5 16.5 0.01736400000000008
-6.0 16.5 0.006960000000000077
-5.5 16.5 0.02096000000000009
-5.0 16.5 0.001960000000000073
-4.5 16.5 -3.999999999992898e-05
-4.0 16.5 0.007960000000000078
-3.5 16.5 0.02296000000000009
-3.0 16.5 0.02196000000000009
-2.5 16.5 0.0029600000000000737
-2.0 16.5 0.005960000000000076
-1.5 16.5 0.02196000000000009
-1.0 16.5 0.015960000000000085
-0.5 16.5 -0.006039999999999934
0.0 16.5 -0.006039999999999934
0.5 16.5 -0.016039999999999943
1.0 16.5 0.014960000000000084
1.5 16.5 0.029960000000000098
2.0 16.5 0.01996000000000009
2.5 16.5 0.014960000000000084
3.0 16.5 0.016960000000000086
3.5 16.5 0.005960000000000076
4.0 16.5 0.018960000000000088
4.5 16.5 0.016960000000000086
5.0 16.5 -0.008039999999999936
5.5 16.5 0.007960000000000078
6.0 16.5 0.023960000000000092
6.5 16.5 0.0049600000000000755
7.0 16.5 0.006960000000000077
7.5 16.5 0.016960000000000086
8.0 16.5 0.023960000000000092
8.5 16.5 0.0049600000000000755
9.0 16.5 0.007960000000000078
9.5 16.5 0.016960000000000086
10.0 16.5 0.005960000000000076
10.5 16.5 0.013960000000000083
11.0 16.5 0.006960000000000077
11.5 16.5 0.012960000000000083
12.0 16.5 0.011960000000000082
12.5 16.5 0.003960000000000075
13.0 16.5 0.005960000000000076
13.5 16.5 0.00996000000000008
14.0 16.5 0.006960000000000077
14.5 16.5 0.014960000000000084
15.0 16.5 0.00996000000000008
15.5 16.5 0.014960000000000084
16.0 16.5 0.003960000000000075
16.5 16.5 0.008960000000000079
17.0 16.5 0.01096000000000008
17.5 16.5 0.00996000000000008
18.0 16.5 0.008960000000000079
18.5 16.5 0.007960000000000078
19.0 16.5 0.006960000000000077
19.5 16.5 0.00996000000000008
20.0 16.5 0.00996000000000008

-10.0 17.0 -0.01102000000000008
-9.5 17.0 0.003363999999999756
-9.0 17.0 -0.005423999999999962
-8.5 17.0 0.01576800000000007
-8.0 17.0 0.030364000000000092
-7.5 17.0 0.014172000000000063
-7.0 17.0 0.0037680000000000604
-6.5 17.0 0.005363999999999741
-6.0 17.0 0.0043640000000000675
-5.5 17.0 0.011960000000000082
-5.0 17.0 0.029960000000000098
-4.5 17.0 0.013960000000000083
-4.0 17.0 0.011960000000000082
-3.5 17.0 -0.0030399999999999316
-3.0 17.0 0.024960000000000093
-2.5 17.0 0.0029600000000000737
-2.0 17.0 0.011960000000000082
-1.5 17.0 -0.009039999999999937
-1.0 17.0 0.00996000000000008
-0.5 17.0 0.016960000000000086
0.0 17.0 -0.007039999999999935
0.5 17.0 0.025960000000000094
1.0 17.0 0.0029600000000000737
1.5 17.0 0.011960000000000082
2.0 17.0 0.0339600000000001
2.5 17.0 0.01096000000000008
3.0 17.0 -3.999999999992898e-05
3.5 17.0 0.018960000000000088
4.0 17.0 0.006960000000000077
4.5 17.0 0.014960000000000084
5.0 17.0 0.01096000000000008
5.5 17.0 0.02196000000000009
6.0 17.0 0.007960000000000078
6.5 17.0 0.006960000000000077
7.0 17.0 0.00996000000000008
7.5 17.0 0.007960000000000078
8.0 17.0 0.007960000000000078
8.5 17.0 0.02096000000000009
9.0 17.0 0.0049600000000000755
9.5 17.0 0.011960000000000082
10.0 17.0 0.008960000000000079
10.5 17.0 0.00996000000000008
11.0 17.0 0.013960000000000083
11.5 17.0 0.006960000000000077
12.0 17.0 0.01096000000000008
12.5 17.0 0.0049600000000000755
13.0 17.0 0.013960000000000083
13.5 17.0 0.006960000000000077
14.0 17.0 0.013960000000000083
14.5 17.0 0.005960000000000076
15.0 17.0 0.011960000000000082
15.5 17.0 0.005960000000000076
16.0 17.0 0.0049600000000000755
16.5 17.0 0.01096000000000008
17.0 17.0 0.01096000000000008
17.5 17.0 0.007960000000000078
18.0 17.0 0.006960000000000077
18.5 17.0 0.012960000000000083
19.0 17.0 0.005960000000000076
19.5 17.0 0.01096000000000008
20.0 17.0 0.01096000000000008

-10.0 17.5 0.020575999999999744
-9.5 17.5 -0.004019999999999968
-9.0 17.5 -0.022635999999999955
-8.5 17.5 0.023171999999999693
-8.0 17.5 -0.012423999999999968
-7.5 17.5 0.01176799999999974
-7.0 17.5 -0.0010399999999999299
-6.5 17.5 0.032364000000000094
-6.0 17.5 -0.009039999999999937
-5.5 17.5 -0.0046359999999999405
-5.0 17.5 -0.01203999999999994
-4.5 17.5 0.015960000000000085
-4.0 17.5 -0.017039999999999944
-3.5 17.5 0.005960000000000076
-3.0 17.5 0.02096000000000009
-2.5 17.5 0.007960000000000078
-2.0 17.5 -0.006039999999999934
-1.5 17.5 0.008960000000000079
-1.0 17.5 -0.01303999999999994
-0.5 17.5 0.024960000000000093
0.0 17.5 -0.007039999999999935
0.5 17.5 0.0029600000000000737
1.0 17.5 0.016960000000000086
1.5 17.5 0.025960000000000094
2.0 17.5 0.01096000000000008
2.5 17.5 0.016960000000000086
3.0 17.5 0.0029600000000000737
3.5 17.5 0.02096000000000009
4.0 17.5 -0.0020399999999999308
4.5 17.5 0.018960000000000088
5.0 17.5 0.012960000000000083
5.5 17.5 0.014960000000000084
6.0 17.5 0.005960000000000076
6.5 17.5 0.01096000000000008
7.0 17.5 0.007960000000000078
7.5 17.5 0.023960000000000092
8.0 17.5 0.00996000000000008
8.5 17.5 0.011960000000000082
9.0 17.5 0.0029600000000000737
9.5 17.5 0.006960000000000077
10.0 17.5 0.011960000000000082
10.5 17.5 0.01096000000000008
11.0 17.5 0.014960000000000084
11.5 17.5 0.012960000000000083
12.0 17.5 0.013960000000000083
12.5 17.5 0.00996000000000008
13.0 17.5 0.007960000000000078
13.5 17.5 0.00996000000000008
14.0 17.5 0.008960000000000079
14.5 17.5 0.0049600000000000755
15.0 17.5 0.015960000000000085
15.5 17.5 0.006960000000000077
16.0 17.5 0.006960000000000077
16.5 17.5 0.006960000000000077
17.0 17.5 0.013960000000000083
17.5 17.5 0.008960000000000079
18.0 17.5 0.007960000000000078
18.5 17.5 0.006960000000000077
19.0 17.5 0.008960000000000079
19.5 17.5 0.00996000000000008
20.0 17.5 0.00996000000000008

-10.0 18.0 0.0005760000000000432
-9.5 18.0 0.012768000000000067
-9.0 18.0 -0.009231999999999952
-8.5 18.0 -0.009231999999999952
-8.0 18.0 0.014959999999999668
-7.5 18.0 0.050768000000000105
-7.0 18.0 -0.01863599999999995
-6.5 18.0 0.0013640000000000652
-6.0 18.0 -0.0030399999999999316
-5.5 18.0 0.016960000000000086
-5.0 18.0 -0.0010399999999999299
-4.5 18.0 0.016960000000000086
-4.0 18.0 0.029960000000000098
-3.5 18.0 -3.999999999992898e-05
-3.0 18.0 0.01096000000000008
-2.5 18.0 0.023960000000000092
-2.0 18.0 0.024960000000000093
-1.5 18.0 0.012960000000000083
-1.0 18.0 0.006960000000000077
-0.5 18.0 0.001960000000000073
0.0 18.0 -0.005039999999999933
0.5 18.0 0.011960000000000082
1.0 18.0 -0.0020399999999999308
1.5 18.0 0.005960000000000076
2.0 18.0 0.007960000000000078
2.5 18.0 0.02296000000000009
3.0 18.0 0.01096000000000008
3.5 18.0 -0.0020399999999999308
4.0 18.0 0.0029600000000000737
4.5 18.0 0.016960000000000086
5.0 18.0 0.007960000000000078
5.5 18.0 0.0049600000000000755
6.0 18.0 0.007960000000000078
6.5 18.0 0.0049600000000000755
7.0 18.0 0.006960000000000077
7.5 18.0 0.013960000000000083
8.0 18.0 0.023960000000000092
8.5 18.0 0.007960000000000078
9.0 18.0 0.016960000000000086
9.5 18.0 0.011960000000000082
10.0 18.0 0.006960000000000077
10.5 18.0 0.006960000000000077
11.0 18.0 0.013960000000000083
11.5 18.0 0.007960000000000078
12.0 18.0 0.00996000000000008
12.5 18.0 0.006960000000000077
13.0 18.0 0.006960000000000077
13.5 18.0 0.008960000000000079
14.0 18.0 0.006960000000000077
14.5 18.0 0.008960000000000079
15.0 18.0 0.005960000000000076
15.5 18.0 0.01096000000000008
16.0 18.0 0.0049600000000000755
16.5 18.0 0.01096000000000008
17.0 18.0 0.008960000000000079
17.5 18.0 0.008960000000000079
18.0 18.0 0.006960000000000077
18.5 18.0 0.007960000000000078
19.0 18.0 0.008960000000000079
19.5 18.0 0.007960000000000078
20.0 18.0 0.01096000000000008

-10.0 18.5 0.017576000000000057
-9.5 18.5 0.02936400000000009
-9.0 18.5 0.005768000000000062
-8.5 18.5 0.02017200000000007
-8.0 18.5 -0.004828000000000177
-7.5 18.5 -0.006039999999999934
-7.0 18.5 -0.007039999999999935
-6.5 18.5 0.005364000000000068
-6.0 18.5 0.016960000000000086
-5.5 18.5 -0.005039999999999933
-5.0 18.5 -0.01303999999999994
-4.5 18.5 0.008364000000000071
-4.0 18.5 -0.030039999999999956
-3.5 18.5 0.006960000000000077
-3.0 18.5 0.01096000000000008
-2.5 18.5 0.0009600000000000719
-2.0 18.5 0.011960000000000082
-1.5 18.5 0.016960000000000086
-1.0 18.5 0.02296000000000009
-0.5 18.5 0.003960000000000075
0.0 18.5 0.01096000000000008
0.5 18.5 0.0009600000000000719
1.0 18.5 0.00996000000000008
1.5 18.5 0.027960000000000096
2.0 18.5 0.00996000000000008
2.5 18.5 -0.0030399999999999316
3.0 18.5 0.05196000000000012
3.5 18.5 0.001960000000000073
4.0 18.5 0.012960000000000083
4.5 18.5 0.00996000000000008
5.0 18.5 0.001960000000000073
5.5 18.5 0.008960000000000079
6.0 18.5 0.005960000000000076
6.5 18.5 -0.0020399999999999308
7.0 18.5 -0.005039999999999933
7.5 18.5 0.01996000000000009
8.0 18.5 0.0009600000000000719
8.5 18.5 0.00996000000000008
9.0 18.5 0.023960000000000092
9.5 18.5 0.01096000000000008
10.0 18.5 0.008960000000000079
10.5 18.5 0.006960000000000077
11.0 18.5 0.012960000000000083
11.5 18.5 0.008960000000000079
12.0 18.5 0.00996000000000008
12.5 18.5 0.00996000000000008
13.0 18.5 0.003960000000000075
13.5 18.5 0.011960000000000082
14.0 18.5 0.007960000000000078
14.5 18.5 0.013960000000000083
15.0 18.5 0.007960000000000078
15.5 18.5 0.01096000000000008
16.0 18.5 0.00996000000000008
16.5 18.5 0.008960000000000079
17.0 18.5 0.00996000000000008
17.5 18.5 0.01096000000000008
18.0 18.5 0.011960000000000082
18.5 18.5 0.00996000000000008
19.0 18.5 0.008960000000000079
19.5 18.5 0.005960000000000076
20.0 18.5 0.01096000000000008

-10.0 19.0 0.001960000000000073
-9.5 19.0 0.014172000000000063
-9.0 19.0 0.007768000000000064
-8.5 19.0 0.02995999999999959
-8.0 19.0 0.01017200000000006
-7.5 19.0 0.0457680000000001
-7.0 19.0 -0.012231999999999955
-6.5 19.0 0.0007679999999997799
-6.0 19.0 -0.028039999999999954
-5.5 19.0 0.033364000000000095
-5.0 19.0 0.00736400000000007
-4.5 19.0 0.007960000000000078
-4.0 19.0 0.024960000000000093
-3.5 19.0 0.028960000000000097
-3.0 19.0 0.003960000000000075
-2.5 19.0 0.014960000000000084
-2.0 19.0 0.006960000000000077
-1.5 19.0 0.012960000000000083
-1.0 19.0 0.025960000000000094
-0.5 19.0 0.013960000000000083
0.0 19.0 0.003960000000000075
0.5 19.0 0.011960000000000082
1.0 19.0 0.005960000000000076
1.5 19.0 0.024960000000000093
2.0 19.0 -0.007039999999999935
2.5 19.0 0.013960000000000083
3.0 19.0 0.007960000000000078
3.5 19.0 0.02096000000000009
4.0 19.0 0.016960000000000086
4.5 19.0 0.014960000000000084
5.0 19.0 0.01996000000000009
5.5 19.0 0.016960000000000086
6.0 19.0 0.007960000000000078
6.5 19.0 0.014960000000000084
7.0 19.0 0.012960000000000083
7.5 19.0 0.01096000000000008
8.0 19.0 0.006960000000000077
8.5 19.0 0.01096000000000008
9.0 19.0 0.0029600000000000737
9.5 19.0 0.013960000000000083
10.0 19.0 0.007960000000000078
10.5 19.0 0.013960000000000083
11.0 19.0 0.014960000000000084
11.5 19.0 0.013960000000000083
12.0 19.0 0.011960000000000082
12.5 19.0 0.01096000000000008
13.0 19.0 0.00996000000000008
13.5 19.0 0.005960000000000076
14.0 19.0 0.01096000000000008
14.5 19.0 0.012960000000000083
15.0 19.0 0.006960000000000077
15.5 19.0 0.015960000000000085
16.0 19.0 0.01096000000000008
16.5 19.0 0.01096000000000008
17.0 19.0 0.01096000000000008
17.5 19.0 0.008960000000000079
18.0 19.0 0.00996000000000008
18.5 19.0 0.006960000000000077
19.0 19.0 0.01096000000000008
19.5 19.0 0.00996000000000008
20.0 19.0 0.01096000000000008

-10.0 19.5 0.01117200000000006
-9.5 19.5 0.03257600000000007
-9.0 19.5 -0.01623199999999996
-8.5 19.5 0.0329600000000001
-8.0 19.5 -0.0046359999999999405
-7.5 19.5 0.04096000000000011
-7.0 19.5 0.00036400000000006425
-6.5 19.5 0.007960000000000078
-6.0 19.5 0.006960000000000077
-5.5 19.5 -0.02963599999999996
-5.0 19.5 -0.006039999999999934
-4.5 19.5 -0.02503999999999995
-4.0 19.5 -0.02403999999999995
-3.5 19.5 0.00996000000000008
-3.0 19.5 0.001960000000000073
-2.5 19.5 -0.020039999999999947
-2.0 19.5 0.001960000000000073
-1.5 19.5 0.001960000000000073
-1.0 19.5 -0.005039999999999933
-0.5 19.5 0.02096000000000009
0.0 19.5 0.018960000000000088
0.5 19.5 0.001960000000000073
1.0 19.5 0.006960000000000077
1.5 19.5 0.02196000000000009
2.0 19.5 0.015960000000000085
2.5 19.5 0.0049600000000000755
3.0 19.5 0.017960000000000087
3.5 19.5 0.023960000000000092
4.0 19.5 0.011960000000000082
4.5 19.5 0.02296000000000009
5.0 19.5 0.016960000000000086
5.5 19.5 0.0029600000000000737
6.0 19.5 0.00996000000000008
6.5 19.5 0.015960000000000085
7.0 19.5 0.01996000000000009
7.5 19.5 0.001960000000000073
8.0 19.5 0.013960000000000083
8.5 19.5 0.02096000000000009
9.0 19.5 0.01096000000000008
9.5 19.5 0.012960000000000083
10.0 19.5 0.011960000000000082
10.5 19.5 0.005960000000000076
11.0 19.5 0.012960000000000083
11.5 19.5 0.003960000000000075
12.0 19.5 0.01096000000000008
12.5 19.5 0.011960000000000082
13.0 19.5 0.013960000000000083
13.5 19.5 0.006960000000000077
14.0 19.5 0.013960000000000083
14.5 19.5 0.01096000000000008
15.0 19.5 0.007960000000000078
15.5 19.5 0.013960000000000083
16.0 19.5 0.01096000000000008
16.5 19.5 0.007960000000000078
17.0 19.5 0.008960000000000079
17.5 19.5 0.012960000000000083
18.0 19.5 0.00996000000000008
18.5 19.5 0.008960000000000079
19.0 19.5 0.008960000000000079
19.5 19.5 0.008960000000000079
20.0 19.5 0.011960000000000082

-10.0 20.0 0.00857600000000005
-9.5 20.0 -0.014636000000000182
-9.0 20.0 0.017576000000000057
-8.5 20.0 0.02636400000000009
-8.0 20.0 -0.013635999999999949
-7.5 20.0 0.017768000000000072
-7.0 20.0 -0.00023199999999994335
-6.5 20.0 0.005364000000000068
-6.0 20.0 0.015960000000000085
-5.5 20.0 0.01096000000000008
-5.0 20.0 -0.01203999999999994
-4.5 20.0 0.04096000000000011
-4.0 20.0 0.017960000000000087
-3.5 20.0 0.037960000000000105
-3.0 20.0 0.018960000000000088
-2.5 20.0 0.00996000000000008
-2.0 20.0 0.01096000000000008
-1.5 20.0 -0.0020399999999999308
-1.0 20.0 0.026960000000000095
-0.5 20.0 0.007960000000000078
0.0 20.0 -0.008039999999999936
0.5 20.0 0.008960000000000079
1.0 20.0 0.001960000000000073
1.5 20.0 -0.0040399999999999325
2.0 20.0 0.014960000000000084
2.5 20.0 0.01096000000000008
3.0 20.0 0.011960000000000082
3.5 20.0 0.0029600000000000737
4.0 20.0 0.018960000000000088
4.5 20.0 0.005960000000000076
5.0 20.0 0.011960000000000082
5.5 20.0 0.017960000000000087
6.0 20.0 0.0009600000000000719
6.5 20.0 0.006960000000000077
7.0 20.0 0.016960000000000086
7.5 20.0 0.007960000000000078
8.0 20.0 0.018960000000000088
8.5 20.0 0.005960000000000076
9.0 20.0 0.013960000000000083
9.5 20.0 0.01996000000000009
10.0 20.0 0.01096000000000008
10.5 20.0 0.016960000000000086
11.0 20.0 0.00996000000000008
11.5 20.0 0.011960000000000082
12.0 20.0 0.005960000000000076
12.5 20.0 0.006960000000000077
13.0 20.0 0.007960000000000078
13.5 20.0 0.005960000000000076
14.0 20.0 0.012960000000000083
14.5 20.0 0.013960000000000083
15.0 20.0 0.013960000000000083
15.5 20.0 0.00996000000000008
16.0 20.0 0.007960000000000078
16.5 20.0 0.008960000000000079
17.0 20.0 0.008960000000000079
17.5 20.0 0.01096000000000008
18.0 20.0 0.007960000000000078
18.5 20.0 0.00996000000000008
19.0 20.0 0.008960000000000079
19.5 20.0 0.00996000000000008
20.0 20.0 0.006960000000000077

-10.0 20.5 -0.0010199999999999654
-9.5 20.5 -0.01182799999999996
-9.0 20.5 -0.006020000000000103
-8.5 20.5 0.01117200000000006
-8.0 20.5 0.021364000000000084
-7.5 20.5 -0.017039999999999944
-7.0 20.5 0.028960000000000097
-6.5 20.5 0.0353640000000001
-6.0 20.5 -0.01303999999999994
-5.5 20.5 0.006960000000000077
-5.0 20.5 0.003960000000000075
-4.5 20.5 0.013960000000000083
-4.0 20.5 0.016960000000000086
-3.5 20.5 0.02096000000000009
-3.0 20.5 0.024960000000000093
-2.5 20.5 0.029960000000000098
-2.0 20.5 0.025960000000000094
-1.5 20.5 0.025960000000000094
-1.0 20.5 0.02196000000000009
-0.5 20.5 0.01996000000000009
0.0 20.5 0.014960000000000084
0.5 20.5 0.00996000000000008
1.0 20.5 0.00996000000000008
1.5 20.5 0.014960000000000084
2.0 20.5 0.028960000000000097
2.5 20.5 0.007960000000000078
3.0 20.5 0.01096000000000008
3.5 20.5 0.005960000000000076
4.0 20.5 0.0009600000000000719
4.5 20.5 0.001960000000000073
5.0 20.5 0.017960000000000087
5.5 20.5 0.011960000000000082
6.0 20.5 0.012960000000000083
6.5 20.5 0.01096000000000008
7.0 20.5 0.003960000000000075
7.5 20.5 0.011960000000000082
8.0 20.5 0.018960000000000088
8.5 20.5 0.02096000000000009
9.0 20.5 0.014960000000000084
9.5 20.5 -3.999999999992898e-05
10.0 20.5 0.01096000000000008
10.5 20.5 0.005960000000000076
11.0 20.5 0.00996000000000008
11.5 20.5 0.006960000000000077
12.0 20.5 0.012960000000000083
12.5 20.5 0.01096000000000008
13.0 20.5 0.007960000000000078
13.5 20.5 0.00996000000000008
14.0 20.5 0.011960000000000082
14.5 20.5 0.011960000000000082
15.0 20.5 0.007960000000000078
15.5 20.5 0.008960000000000079
16.0 20.5 0.01096000000000008
16.5 20.5 0.00996000000000008
17.0 20.5 0.00996000000000008
17.5 20.5 0.011960000000000082
18.0 20.5 0.006960000000000077
18.5 20.5 0.007960000000000078
19.0 20.5 0.008960000000000079
19.5 20.5 0.011960000000000082
20.0 20.5 0.011960000000000082

-10.0 21.0 0.01476800000000007
-9.5 21.0 0.004768000000000061
-9.0 21.0 -0.0012319999999999443
-8.5 21.0 0.012363999999999714
-8.0 21.0 0.0037680000000000604
-7.5 21.0 -0.021039999999999948
-7.0 21.0 0.012363999999999719
-6.5 21.0 -0.002231999999999945
-6.0 21.0 0.013960000000000083
-5.5 21.0 0.02836400000000009
-5.0 21.0 0.005960000000000076
-4.5 21.0 -0.029039999999999955
-4.0 21.0 -0.0030399999999999316
-3.5 21.0 0.0009600000000000719
-3.0 21.0 0.008960000000000079
-2.5 21.0 0.02196000000000009
-2.0 21.0 0.02196000000000009
-1.5 21.0 -0.0020399999999999308
-1.0 21.0 0.014960000000000084
-0.5 21.0 0.014960000000000084
0.0 21.0 -0.005039999999999933
0.5 21.0 0.00996000000000008
1.0 21.0 0.003960000000000075
1.5 21.0 0.0029600000000000737
2.0 21.0 0.038960000000000106
2.5 21.0 -0.014039999999999941
3.0 21.0 0.0009600000000000719
3.5 21.0 0.013960000000000083
4.0 21.0 0.005960000000000076
4.5 21.0 0.015960000000000085
5.0 21.0 0.016960000000000086
5.5 21.0 0.008960000000000079
6.0 21.0 0.0029600000000000737
6.5 21.0 0.011960000000000082
7.0 21.0 0.0009600000000000719
7.5 21.0 0.015960000000000085
8.0 21.0 0.0049600000000000755
8.5 21.0 0.013960000000000083
9.0 21.0 0.012960000000000083
9.5 21.0 0.00996000000000008
10.0 21.0 0.01096000000000008
10.5 21.0 0.007960000000000078
11.0 21.0 0.008960000000000079
11.5 21.0 0.017960000000000087
12.0 21.0 0.01996000000000009
12.5 21.0 0.005960000000000076
13.0 21.0 0.00996000000000008
13.5 21.0 0.013960000000000083
14.0 21.0 0.01096000000000008
14.5 21.0 0.007960000000000078
15.0 21.0 0.007960000000000078
15.5 21.0 0.008960000000000079
16.0 21.0 0.00996000000000008
16.5 21.0 0.00996000000000008
17.0 21.0 0.007960000000000078
17.5 21.0 0.006960000000000077
18.0 21.0 0.008960000000000079
18.5 21.0 0.01096000000000008
19.0 21.0 0.01096000000000008
19.5 21.0 0.00996000000000008
20.0 21.0 0.008960000000000079

-10.0 21.5 0.014172000000000063
-9.5 21.5 -0.003827999999999954
-9.0 21.5 -0.021423999999999978
-8.5 21.5 0.013172000000000062
-8.0 21.5 0.01117200000000006
-7.5 21.5 0.01576800000000007
-7.0 21.5 0.038960000000000106
-6.5 21.5 -0.021231999999999963
-6.0 21.5 0.012960000000000083
-5.5 21.5 0.0349600000000001
-5.0 21.5 -0.011039999999999939
-4.5 21.5 0.00795999999999968
-4.0 21.5 -0.010039999999999938
-3.5 21.5 0.0359600000000001
-3.0 21.5 0.038960000000000106
-2.5 21.5 0.007960000000000078
-2.0 21.5 0.008960000000000079
-1.5 21.5 0.015960000000000085
-1.0 21.5 0.04096000000000011
-0.5 21.5 0.008960000000000079
0.0 21.5 0.012960000000000083
0.5 21.5 -0.0020399999999999308
1.0 21.5 -0.0030399999999999316
1.5 21.5 0.018960000000000088
2.0 21.5 0.01096000000000008
2.5 21.5 -0.0030399999999999316
3.0 21.5 0.001960000000000073
3.5 21.5 0.017960000000000087
4.0 21.5 0.013960000000000083
4.5 21.5 0.005960000000000076
5.0 21.5 0.011960000000000082
5.5 21.5 0.017960000000000087
6.0 21.5 0.003960000000000075
6.5 21.5 0.008960000000000079
7.0 21.5 0.001960000000000073
7.5 21.5 0.012960000000000083
8.0 21.5 0.014960000000000084
8.5 21.5 0.006960000000000077
9.0 21.5 0.005960000000000076
9.5 21.5 0.007960000000000078
10.0 21.5 0.007960000000000078
10.5 21.5 0.00996000000000008
11.0 21.5 0.00996000000000008
11.5 21.5 0.0049600000000000755
12.0 21.5 0.00996000000000008
12.5 21.5 0.008960000000000079
13.0 21.5 0.007960000000000078
13.5 21.5 0.005960000000000076
14.0 21.5 0.005960000000000076
14.5 21.5 0.00996000000000008
15.0 21.5 0.011960000000000082
15.5 21.5 0.013960000000000083
16.0 21.5 0.006960000000000077
16.5 21.5 0.006960000000000077
17.0 21.5 0.005960000000000076
17.5 21.5 0.008960000000000079
18.0 21.5 0.006960000000000077
18.5 21.5 0.007960000000000078
19.0 21.5 0.00996000000000008
19.5 21.5 0.00996000000000008
20.0 21.5 0.00996000000000008

-10.0 22.0 -0.011615999999999982
-9.5 22.0 0.02076799999999971
-9.0 22.0 0.00017200000000004988
-8.5 22.0 -0.012635999999999948
-8.0 22.0 0.02117200000000007
-7.5 22.0 -0.029039999999999955
-7.0 22.0 0.029960000000000098
-6.5 22.0 -0.007040000000000235
-6.0 22.0 0.0049600000000000755
-5.5 22.0 -0.003635999999999939
-5.0 22.0 0.026960000000000095
-4.5 22.0 0.0339600000000001
-4.0 22.0 0.017960000000000087
-3.5 22.0 0.018960000000000088
-3.0 22.0 -0.009040000000000237
-2.5 22.0 0.01996000000000009
-2.0 22.0 0.0319600000000001
-1.5 22.0 0.003960000000000075
-1.0 22.0 0.018960000000000088
-0.5 22.0 0.011960000000000082
0.0 22.0 0.0319600000000001
0.5 22.0 0.007960000000000078
1.0 22.0 0.028960000000000097
1.5 22.0 0.01996000000000009
2.0 22.0 0.0009600000000000719
2.5 22.0 0.02096000000000009
3.0 22.0 0.015960000000000085
3.5 22.0 0.003960000000000075
4.0 22.0 0.02096000000000009
4.5 22.0 0.00996000000000008
5.0 22.0 0.011960000000000082
5.5 22.0 0.02196000000000009
6.0 22.0 0.007960000000000078
6.5 22.0 0.02096000000000009
7.0 22.0 0.012960000000000083
7.5 22.0 0.015960000000000085
8.0 22.0 0.017960000000000087
8.5 22.0 0.014960000000000084
9.0 22.0 0.00996000000000008
9.5 22.0 0.006960000000000077
10.0 22.0 0.007960000000000078
10.5 22.0 0.007960000000000078
11.0 22.0 0.01096000000000008
11.5 22.0 0.0049600000000000755
12.0 22.0 0.012960000000000083
12.5 22.0 0.003960000000000075
13.0 22.0 0.011960000000000082
13.5 22.0 0.005960000000000076
14.0 22.0 0.01096000000000008
14.5 22.0 0.011960000000000082
15.0 22.0 0.012960000000000083
15.5 22.0 0.011960000000000082
16.0 22.0 0.003960000000000075
16.5 22.0 0.00996000000000008
17.0 22.0 0.01096000000000008
17.5 22.0 0.00996000000000008
18.0 22.0 0.012960000000000083
18.5 22.0 0.00996000000000008
19.0 22.0 0.00996000000000008
19.5 22.0 0.008960000000000079
20.0 22.0 0.00996000000000008

-10.0 22.5 -0.016827999999999965
-9.5 22.5 0.02636400000000009
-9.0 22.5 0.006768000000000063
-8.5 22.5 0.03057600000000007
-8.0 22.5 0.003980000000000039
-7.5 22.5 -0.006039999999999934
-7.0 22.5 -0.008040000000000231
-6.5 22.5 -0.008039999999999936
-6.0 22.5 -0.0030399999999999316
-5.5 22.5 -0.040039999999999965
-5.0 22.5 0.029960000000000098
-4.5 22.5 0.0339600000000001
-4.0 22.5 0.0049600000000000755
-3.5 22.5 0.023960000000000092
-3.0 22.5 0.016960000000000086
-2.5 22.5 0.012960000000000083
-2.0 22.5 0.02096000000000009
-1.5 22.5 -0.009039999999999937
-1.0 22.5 0.00996000000000008
-0.5 22.5 0.018960000000000088
0.0 22.5 0.012960000000000083
0.5 22.5 0.016960000000000086
1.0 22.5 0.0329600000000001
1.5 22.5 -0.0020399999999999308
2.0 22.5 0.0029600000000000737
2.5 22.5 0.001960000000000073
3.0 22.5 0.018960000000000088
3.5 22.5 0.012960000000000083
4.0 22.5 0.016960000000000086
4.5 22.5 0.001960000000000073
5.0 22.5 0.0049600000000000755
5.5 22.5 0.018960000000000088
6.0 22.5 0.018960000000000088
6.5 22.5 0.005960000000000076
7.0 22.5 -0.0020399999999999308
7.5 22.5 0.01096000000000008
8.0 22.5 0.008960000000000079
8.5 22.5 0.014960000000000084
9.0 22.5 0.012960000000000083
9.5 22.5 0.014960000000000084
10.0 22.5 0.011960000000000082
10.5 22.5 0.012960000000000083
11.0 22.5 0.006960000000000077
11.5 22.5 0.003960000000000075
12.0 22.5 0.006960000000000077
12.5 22.5 0.01096000000000008
13.0 22.5 0.003960000000000075
13.5 22.5 0.014960000000000084
14.0 22.5 0.014960000000000084
14.5 22.5 0.007960000000000078
15.0 22.5 0.01096000000000008
15.5 22.5 0.008960000000000079
16.0 22.5 0.00996000000000008
16.5 22.5 0.00996000000000008
17.0 22.5 0.01096000000000008
17.5 22.5 0.006960000000000077
18.0 22.5 0.012960000000000083
18.5 22.5 0.01096000000000008
19.0 22.5 0.01096000000000008
19.5 22.5 0.011960000000000082
20.0 22.5 0.011960000000000082

-10.0 23.0 0.001576000000000044
-9.5 23.0 -0.025828000000000073
-9.0 23.0 0.011384000000000038
-8.5 23.0 -0.0062319999999999485
-8.0 23.0 0.020364000000000083
-7.5 23.0 0.0029600000000000737
-7.0 23.0 0.04696000000000011
-6.5 23.0 -0.011635999999999947
-6.0 23.0 -0.005039999999999933
-5.5 23.0 0.005960000000000076
-5.0 23.0 0.008364000000000071
-4.5 23.0 0.005960000000000076
-4.0 23.0 0.012960000000000083
-3.5 23.0 0.01096000000000008
-3.0 23.0 0.001960000000000073
-2.5 23.0 0.007960000000000078
-2.0 23.0 0.01096000000000008
-1.5 23.0 0.008960000000000079
-1.0 23.0 -0.01303999999999994
-0.5 23.0 0.027960000000000096
0.0 23.0 0.007960000000000078
0.5 23.0 -0.0020399999999999308
1.0 23.0 0.016960000000000086
1.5 23.0 -0.005039999999999933
2.0 23.0 0.011960000000000082
2.5 23.0 0.001960000000000073
3.0 23.0 0.015960000000000085
3.5 23.0 0.015960000000000085
4.0 23.0 0.01996000000000009
4.5 23.0 0.016960000000000086
5.0 23.0 0.016960000000000086
5.5 23.0 0.003960000000000075
6.0 23.0 0.023960000000000092
6.5 23.0 0.02296000000000009
7.0 23.0 0.01096000000000008
7.5 23.0 0.0009600000000000719
8.0 23.0 0.01096000000000008
8.5 23.0 0.013960000000000083
9.0 23.0 0.012960000000000083
9.5 23.0 0.001960000000000073
10.0 23.0 0.011960000000000082
10.5 23.0 0.01096000000000008
11.0 23.0 0.007960000000000078
11.5 23.0 0.005960000000000076
12.0 23.0 0.008960000000000079
12.5 23.0 0.011960000000000082
13.0 23.0 0.006960000000000077
13.5 23.0 0.007960000000000078
14.0 23.0 0.016960000000000086
14.5 23.0 0.007960000000000078
15.0 23.0 0.01096000000000008
15.5 23.0 0.01096000000000008
16.0 23.0 0.00996000000000008
16.5 23.0 0.008960000000000079
17.0 23.0 0.011960000000000082
17.5 23.0 0.007960000000000078
18.0 23.0 0.01096000000000008
18.5 23.0 0.007960000000000078
19.0 23.0 0.00996000000000008
19.5 23.0 0.008960000000000079
20.0 23.0 0.008960000000000079

-10.0 23.5 0.012576000000000054
-9.5 23.5 0.0055759999999998085
-9.0 23.5 0.016576000000000056
-8.5 23.5 -0.022231999999999964
-8.0 23.5 0.030364000000000092
-7.5 23.5 -0.0004239999999999577
-7.0 23.5 0.009364000000000072
-6.5 23.5 0.0309600000000001
-6.0 23.5 0.048960000000000115
-5.5 23.5 0.05196000000000012
-5.0 23.5 0.0329600000000001
-4.5 23.5 -0.0040399999999999325
-4.0 23.5 -0.02503999999999995
-3.5 23.5 0.014960000000000084
-3.0 23.5 -0.010039999999999938
-2.5 23.5 0.0009600000000000719
-2.0 23.5 -0.006039999999999934
-1.5 23.5 -0.0020399999999999308
-1.0 23.5 0.0049600000000000755
-0.5 23.5 -0.007039999999999935
0.0 23.5 0.00996000000000008
0.5 23.5 0.02296000000000009
1.0 23.5 0.028960000000000097
1.5 23.5 0.036960000000000104
2.0 23.5 0.02296000000000009
2.5 23.5 0.013960000000000083
3.0 23.5 0.015960000000000085
3.5 23.5 0.0029600000000000737
4.0 23.5 0.005960000000000076
4.5 23.5 0.014960000000000084
5.0 23.5 0.006960000000000077
5.5 23.5 0.0029600000000000737
6.0 23.5 0.016960000000000086
6.5 23.5 0.007960000000000078
7.0 23.5 0.006960000000000077
7.5 23.5 -0.005039999999999933
8.0 23.5 -3.999999999992898e-05
8.5 23.5 0.014960000000000084
9.0 23.5 0.005960000000000076
9.5 23.5 0.007960000000000078
10.0 23.5 0.0009600000000000719
10.5 23.5 0.015960000000000085
11.0 23.5 0.008960000000000079
11.5 23.5 0.008960000000000079
12.0 23.5 0.011960000000000082
12.5 23.5 0.012960000000000083
13.0 23.5 0.0049600000000000755
13.5 23.5 0.006960000000000077
14.0 23.5 0.01096000000000008
14.5 23.5 0.01096000000000008
15.0 23.5 0.007960000000000078
15.5 23.5 0.008960000000000079
16.0 23.5 0.008960000000000079
16.5 23.5 0.012960000000000083
17.0 23.5 0.00996000000000008
17.5 23.5 0.01096000000000008
18.0 23.5 0.012960000000000083
18.5 23.5 0.008960000000000079
19.0 23.5 0.008960000000000079
19.5 23.5 0.00996000000000008
20.0 23.5 0.005960000000000076

-10.0 24.0 0.005576000000000048
-9.5 24.0 0.0017680000000000584
-9.0 24.0 0.004171999999999798
-8.5 24.0 0.005172000000000054
-8.0 24.0 0.034364000000000096
-7.5 24.0 0.009363999999999734
-7.0 24.0 -0.004231999999999947
-6.5 24.0 0.018960000000000088
-6.0 24.0 -0.030039999999999956
-5.5 24.0 0.049960000000000115
-5.0 24.0 -0.0040399999999999325
-4.5 24.0 -0.0020399999999999308
-4.0 24.0 -0.009039999999999937
-3.5 24.0 0.025960000000000094
-3.0 24.0 0.001960000000000073
-2.5 24.0 -0.016039999999999943
-2.0 24.0 -0.006039999999999934
-1.5 24.0 0.01096000000000008
-1.0 24.0 -0.014039999999999941
-0.5 24.0 0.02296000000000009
0.0 24.0 0.02296000000000009
0.5 24.0 -0.0030399999999999316
1.0 24.0 0.00996000000000008
1.5 24.0 0.02296000000000009
2.0 24.0 0.014960000000000084
2.5 24.0 0.003960000000000075
3.0 24.0 0.001960000000000073
3.5 24.0 0.014960000000000084
4.0 24.0 -0.015039999999999942
4.5 24.0 0.014960000000000084
5.0 24.0 0.026960000000000095
5.5 24.0 0.006960000000000077
6.0 24.0 0.01096000000000008
6.5 24.0 0.016960000000000086
7.0 24.0 0.013960000000000083
7.5 24.0 0.01096000000000008
8.0 24.0 0.007960000000000078
8.5 24.0 0.018960000000000088
9.0 24.0 0.005960000000000076
9.5 24.0 0.006960000000000077
10.0 24.0 0.0049600000000000755
10.5 24.0 0.0009600000000000719
11.0 24.0 0.006960000000000077
11.5 24.0 0.003960000000000075
12.0 24.0 0.012960000000000083
12.5 24.0 0.003960000000000075
13.0 24.0 0.0049600000000000755
13.5 24.0 0.006960000000000077
14.0 24.0 0.00996000000000008
14.5 24.0 0.00996000000000008
15.0 24.0 0.007960000000000078
15.5 24.0 0.00996000000000008
16.0 24.0 0.0049600000000000755
16.5 24.0 0.007960000000000078
17.0 24.0 0.01096000000000008
17.5 24.0 0.00996000000000008
18.0 24.0 0.007960000000000078
18.5 24.0 0.01096000000000008
19.0 24.0 0.00996000000000008
19.5 24.0 0.008960000000000079
20.0 24.0 0.008960000000000079

-10.0 24.5 -0.0032119999999999814
-9.5 24.5 -0.010635999999999946
-9.0 24.5 -0.0002320000000002209
-8.5 24.5 -0.008828000000000141
-8.0 24.5 -0.019039999999999946
-7.5 24.5 -0.017827999999999965
-7.0 24.5 0.015960000000000085
-6.5 24.5 0.004363999999999734
-6.0 24.5 -0.014040000000000209
-5.5 24.5 0.013960000000000083
-5.0 24.5 -0.021039999999999948
-4.5 24.5 0.007960000000000078
-4.0 24.5 0.00996000000000008
-3.5 24.5 -0.027039999999999953
-3.0 24.5 -0.0020399999999999308
-2.5 24.5 -0.007039999999999935
-2.0 24.5 0.03996000000000011
-1.5 24.5 0.011960000000000082
-1.0 24.5 -0.01203999999999994
-0.5 24.5 0.024960000000000093
0.0 24.5 0.003960000000000075
0.5 24.5 0.0029600000000000737
1.0 24.5 0.028960000000000097
1.5 24.5 0.003960000000000075
2.0 24.5 0.014960000000000084
2.5 24.5 0.0319600000000001
3.0 24.5 0.001960000000000073
3.5 24.5 0.0029600000000000737
4.0 24.5 0.007960000000000078
4.5 24.5 0.027960000000000096
5.0 24.5 0.007960000000000078
5.5 24.5 0.01096000000000008
6.0 24.5 0.018960000000000088
6.5 24.5 0.00996000000000008
7.0 24.5 0.0029600000000000737
7.5 24.5 0.014960000000000084
8.0 24.5 0.01096000000000008
8.5 24.5 0.013960000000000083
9.0 24.5 0.011960000000000082
9.5 24.5 0.006960000000000077
10.0 24.5 0.005960000000000076
10.5 24.5 0.01096000000000008
11.0 24.5 0.008960000000000079
11.5 24.5 0.01096000000000008
12.0 24.5 0.013960000000000083
12.5 24.5 0.015960000000000085
13.0 24.5 0.007960000000000078
13.5 24.5 0.006960000000000077
14.0 24.5 0.008960000000000079
14.5 24.5 0.007960000000000078
15.0 24.5 0.012960000000000083
15.5 24.5 0.00996000000000008
16.0 24.5 0.006960000000000077
16.5 24.5 0.008960000000000079
17.0 24.5 0.007960000000000078
17.5 24.5 0.007960000000000078
18.0 24.5 0.007960000000000078
18.5 24.5 0.006960000000000077
19.0 24.5 0.007960000000000078
19.5 24.5 0.006960000000000077
20.0 24.5 0.008960000000000079

-10.0 25.0 0.012172000000000061
-9.5 25.0 0.017171999999999736
-9.0 25.0 0.023363999999999663
-8.5 25.0 0.03917200000000008
-8.0 25.0 0.018768000000000073
-7.5 25.0 0.02576800000000008
-7.0 25.0 0.019364000000000083
-6.5 25.0 -0.0020400000000002473
-6.0 25.0 -0.02303999999999995
-5.5 25.0 0.027960000000000096
-5.0 25.0 -0.0020399999999999308
-4.5 25.0 0.04696000000000011
-4.0 25.0 -0.008040000000000224
-3.5 25.0 0.007960000000000078
-3.0 25.0 0.015960000000000085
-2.5 25.0 0.01096000000000008
-2.0 25.0 0.008960000000000079
-1.5 25.0 0.01096000000000008
-1.0 25.0 -3.999999999992898e-05
-0.5 25.0 0.029960000000000098
0.0 25.0 0.03996000000000011
0.5 25.0 0.00996000000000008
1.0 25.0 0.025960000000000094
1.5 25.0 -0.006039999999999934
2.0 25.0 0.015960000000000085
2.5 25.0 0.011960000000000082
3.0 25.0 0.01096000000000008
3.5 25.0 -0.0010399999999999299
4.0 25.0 0.00996000000000008
4.5 25.0 -3.999999999992898e-05
5.0 25.0 -0.006039999999999934
5.5 25.0 0.012960000000000083
6.0 25.0 0.0049600000000000755
6.5 25.0 0.00996000000000008
7.0 25.0 0.018960000000000088
7.5 25.0 0.0029600000000000737
8.0 25.0 0.005960000000000076
8.5 25.0 0.005960000000000076
9.0 25.0 0.015960000000000085
9.5 25.0 0.00996000000000008
10.0 25.0 0.005960000000000076
10.5 25.0 0.006960000000000077
11.0 25.0 0.01096000000000008
11.5 25.0 0.011960000000000082
12.0 25.0 0.0049600000000000755
12.5 25.0 0.0049600000000000755
13.0 25.0 0.013960000000000083
13.5 25.0 0.011960000000000082
14.0 25.0 0.00996000000000008
14.5 25.0 0.00996000000000008
15.0 25.0 0.00996000000000008
15.5 25.0 0.01096000000000008
16.0 25.0 0.011960000000000082
16.5 25.0 0.00996000000000008
17.0 25.0 0.00996000000000008
17.5 25.0 0.008960000000000079
18.0 25.0 0.00996000000000008
18.5 25.0 0.00996000000000008
19.0 25.0 0.006960000000000077
19.5 25.0 0.01096000000000008
20.0 25.0 0.011960000000000082

-10.0 25.5 0.012768000000000067
-9.5 25.5 -0.0012320000000002108
-9.0 25.5 0.030768000000000083
-8.5 25.5 0.02196000000000009
-8.0 25.5 0.04696000000000011
-7.5 25.5 -0.008827999999999957
-7.0 25.5 -0.018039999999999945
-6.5 25.5 -0.005231999999999948
-6.0 25.5 0.003960000000000075
-5.5 25.5 0.02096000000000009
-5.0 25.5 0.0349600000000001
-4.5 25.5 0.02296000000000009
-4.0 25.5 0.008960000000000079
-3.5 25.5 -0.0030399999999999316
-3.0 25.5 0.028960000000000097
-2.5 25.5 0.0029600000000000737
-2.0 25.5 0.007960000000000078
-1.5 25.5 -0.006039999999999934
-1.0 25.5 -0.006039999999999934
-0.5 25.5 0.017960000000000087
0.0 25.5 0.02196000000000009
0.5 25.5 0.008960000000000079
1.0 25.5 0.012960000000000083
1.5 25.5 0.013960000000000083
2.0 25.5 -0.010039999999999938
2.5 25.5 0.015960000000000085
3.0 25.5 -0.005039999999999933
3.5 25.5 -0.0040399999999999325
4.0 25.5 0.02096000000000009
4.5 25.5 -0.0030399999999999316
5.0 25.5 0.008960000000000079
5.5 25.5 0.003960000000000075
6.0 25.5 0.015960000000000085
6.5 25.5 0.012960000000000083
7.0 25.5 0.01096000000000008
7.5 25.5 -0.0010399999999999299
8.0 25.5 0.008960000000000079
8.5 25.5 0.003960000000000075
9.0 25.5 0.02196000000000009
9.5 25.5 0.008960000000000079
10.0 25.5 0.00996000000000008
10.5 25.5 0.014960000000000084
11.0 25.5 0.0009600000000000719
11.5 25.5 0.01096000000000008
12.0 25.5 0.005960000000000076
12.5 25.5 0.007960000000000078
13.0 25.5 0.01096000000000008
13.5 25.5 0.005960000000000076
14.0 25.5 0.00996000000000008
14.5 25.5 0.011960000000000082
15.0 25.5 0.003960000000000075
15.5 25.5 0.011960000000000082
16.0 25.5 0.01096000000000008
16.5 25.5 0.012960000000000083
17.0 25.5 0.01096000000000008
17.5 25.5 0.006960000000000077
18.0 25.5 0.01096000000000008
18.5 25.5 0.007960000000000078
19.0 25.5 0.006960000000000077
19.5 25.5 0.01096000000000008
20.0 25.5 0.01096000000000008

-10.0 26.0 0.009172000000000059
-9.5 26.0 -0.002231999999999945
-9.0 26.0 0.023768000000000077
-8.5 26.0 -0.01823199999999996
-8.0 26.0 0.0037680000000000604
-7.5 26.0 -0.0016359999999999374
-7.0 26.0 -0.030039999999999956
-6.5 26.0 0.016960000000000086
-6.0 26.0 0.0043639999999997405
-5.5 26.0 0.013960000000000083
-5.0 26.0 0.02096000000000009
-4.5 26.0 0.0009600000000000719
-4.0 26.0 0.017960000000000087
-3.5 26.0 0.016960000000000086
-3.0 26.0 0.01996000000000009
-2.5 26.0 0.0339600000000001
-2.0 26.0 0.027960000000000096
-1.5 26.0 0.038960000000000106
-1.0 26.0 0.017960000000000087
-0.5 26.0 0.016960000000000086
0.0 26.0 0.005960000000000076
0.5 26.0 0.00996000000000008
1.0 26.0 0.027960000000000096
1.5 26.0 0.014960000000000084
2.0 26.0 0.0319600000000001
2.5 26.0 0.0049600000000000755
3.0 26.0 0.02196000000000009
3.5 26.0 0.01996000000000009
4.0 26.0 0.017960000000000087
4.5 26.0 0.02296000000000009
5.0 26.0 0.017960000000000087
5.5 26.0 0.025960000000000094
6.0 26.0 0.005960000000000076
6.5 26.0 0.014960000000000084
7.0 26.0 0.013960000000000083
7.5 26.0 0.011960000000000082
8.0 26.0 0.011960000000000082
8.5 26.0 -3.999999999992898e-05
9.0 26.0 0.023960000000000092
9.5 26.0 0.007960000000000078
10.0 26.0 0.007960000000000078
10.5 26.0 0.0009600000000000719
11.0 26.0 0.006960000000000077
11.5 26.0 0.012960000000000083
12.0 26.0 0.00996000000000008
12.5 26.0 0.013960000000000083
13.0 26.0 0.008960000000000079
13.5 26.0 0.0049600000000000755
14.0 26.0 0.006960000000000077
14.5 26.0 0.01096000000000008
15.0 26.0 0.013960000000000083
15.5 26.0 0.00996000000000008
16.0 26.0 0.008960000000000079
16.5 26.0 0.01096000000000008
17.0 26.0 0.013960000000000083
17.5 26.0 0.005960000000000076
18.0 26.0 0.012960000000000083
18.5 26.0 0.012960000000000083
19.0 26.0 0.011960000000000082
19.5 26.0 0.007960000000000078
20.0 26.0 0.008960000000000079

-10.0 26.5 0.005172000000000054
-9.5 26.5 0.02876800000000008
-9.0 26.5 0.005576000000000048
-8.5 26.5 -0.002231999999999945
-8.0 26.5 0.04936400000000011
-7.5 26.5 0.023171999999999703
-7.0 26.5 -0.02403999999999995
-6.5 26.5 -0.00023199999999994335
-6.0 26.5 0.038960000000000106
-5.5 26.5 0.026960000000000095
-5.0 26.5 0.001960000000000073
-4.5 26.5 -0.005636000000000219
-4.0 26.5 -0.007039999999999935
-3.5 26.5 -0.008039999999999936
-3.0 26.5 0.0049600000000000755
-2.5 26.5 0.014960000000000084
-2.0 26.5 0.001960000000000073
-1.5 26.5 0.01096000000000008
-1.0 26.5 0.016960000000000086
-0.5 26.5 0.006960000000000077
0.0 26.5 0.011960000000000082
0.5 26.5 0.011960000000000082
1.0 26.5 0.018960000000000088
1.5 26.5 0.018960000000000088
2.0 26.5 0.003960000000000075
2.5 26.5 0.003960000000000075
3.0 26.5 0.005960000000000076
3.5 26.5 0.027960000000000096
4.0 26.5 -0.005039999999999933
4.5 26.5 0.008960000000000079
5.0 26.5 0.0049600000000000755
5.5 26.5 0.012960000000000083
6.0 26.5 0.014960000000000084
6.5 26.5 -3.999999999992898e-05
7.0 26.5 0.0029600000000000737
7.5 26.5 0.005960000000000076
8.0 26.5 0.013960000000000083
8.5 26.5 0.011960000000000082
9.0 26.5 0.0049600000000000755
9.5 26.5 0.013960000000000083
10.0 26.5 0.0049600000000000755
10.5 26.5 0.011960000000000082
11.0 26.5 0.006960000000000077
11.5 26.5 0.006960000000000077
12.0 26.5 0.006960000000000077
12.5 26.5 0.006960000000000077
13.0 26.5 0.011960000000000082
13.5 26.5 0.007960000000000078
14.0 26.5 0.00996000000000008
14.5 26.5 0.00996000000000008
15.0 26.5 0.01096000000000008
15.5 26.5 0.00996000000000008
16.0 26.5 0.008960000000000079
16.5 26.5 0.007960000000000078
17.0 26.5 0.011960000000000082
17.5 26.5 0.007960000000000078
18.0 26.5 0.01096000000000008
18.5 26.5 0.011960000000000082
19.0 26.5 0.01096000000000008
19.5 26.5 0.013960000000000083
20.0 26.5 0.01096000000000008

-10.0 27.0 0.0017680000000000584
-9.5 27.0 -0.02282799999999997
-9.0 27.0 0.005363999999999735
-8.5 27.0 -0.008231999999999951
-8.0 27.0 -0.01203999999999994
-7.5 27.0 0.015960000000000085
-7.0 27.0 -0.02363600000000015
-6.5 27.0 0.011364000000000074
-6.0 27.0 -0.0030399999999999316
-5.5 27.0 -0.03304000000000012
-5.0 27.0 -0.008040000000000247
-4.5 27.0 0.025960000000000094
-4.0 27.0 0.0339600000000001
-3.5 27.0 0.011960000000000082
-3.0 27.0 0.013960000000000083
-2.5 27.0 -0.0020399999999999308
-2.0 27.0 -0.007039999999999935
-1.5 27.0 -0.03203999999999996
-1.0 27.0 0.006960000000000077
-0.5 27.0 0.003960000000000075
0.0 27.0 0.011960000000000082
0.5 27.0 -0.0030399999999999316
1.0 27.0 0.04496000000000011
1.5 27.0 0.001960000000000073
2.0 27.0 0.007960000000000078
2.5 27.0 0.0009600000000000719
3.0 27.0 0.015960000000000085
3.5 27.0 0.012960000000000083
4.0 27.0 0.013960000000000083
4.5 27.0 0.023960000000000092
5.0 27.0 0.018960000000000088
5.5 27.0 0.016960000000000086
6.0 27.0 0.013960000000000083
6.5 27.0 0.001960000000000073
7.0 27.0 0.02296000000000009
7.5 27.0 0.005960000000000076
8.0 27.0 0.007960000000000078
8.5 27.0 0.0029600000000000737
9.0 27.0 0.016960000000000086
9.5 27.0 0.0049600000000000755
10.0 27.0 0.005960000000000076
10.5 27.0 0.011960000000000082
11.0 27.0 0.011960000000000082
11.5 27.0 0.00996000000000008
12.0 27.0 0.013960000000000083
12.5 27.0 0.01096000000000008
13.0 27.0 0.007960000000000078
13.5 27.0 0.005960000000000076
14.0 27.0 0.008960000000000079
14.5 27.0 0.015960000000000085
15.0 27.0 0.013960000000000083
15.5 27.0 0.007960000000000078
16.0 27.0 0.00996000000000008
16.5 27.0 0.011960000000000082
17.0 27.0 0.006960000000000077
17.5 27.0 0.005960000000000076
18.0 27.0 0.008960000000000079
18.5 27.0 0.006960000000000077
19.0 27.0 0.01096000000000008
19.5 27.0 0.008960000000000079
20.0 27.0 0.012960000000000083

-10.0 27.5 -0.00742400000000013
-9.5 27.5 0.01736399999999968
-9.0 27.5 -0.0018279999999999518
-8.5 27.5 -0.012635999999999948
-8.0 27.5 0.03417200000000008
-7.5 27.5 0.01636400000000008
-7.0 27.5 -0.025040000000000145
-6.5 27.5 0.04296000000000011
-6.0 27.5 0.0413640000000001
-5.5 27.5 0.0029600000000000737
-5.0 27.5 0.0319600000000001
-4.5 27.5 0.005960000000000076
-4.0 27.5 -0.017039999999999944
-3.5 27.5 0.050960000000000116
-3.0 27.5 0.006960000000000077
-2.5 27.5 0.016960000000000086
-2.0 27.5 0.007960000000000078
-1.5 27.5 0.011960000000000082
-1.0 27.5 -0.01203999999999994
-0.5 27.5 0.027960000000000096
0.0 27.5 0.005960000000000076
0.5 27.5 0.014960000000000084
1.0 27.5 -0.021039999999999948
1.5 27.5 0.016960000000000086
2.0 27.5 -0.009039999999999937
2.5 27.5 -0.016039999999999943
3.0 27.5 0.001960000000000073
3.5 27.5 0.011960000000000082
4.0 27.5 0.0029600000000000737
4.5 27.5 0.00996000000000008
5.0 27.5 0.013960000000000083
5.5 27.5 0.01096000000000008
6.0 27.5 0.012960000000000083
6.5 27.5 0.016960000000000086
7.0 27.5 0.016960000000000086
7.5 27.5 0.005960000000000076
8.0 27.5 0.014960000000000084
8.5 27.5 0.008960000000000079
9.0 27.5 0.007960000000000078
9.5 27.5 0.003960000000000075
10.0 27.5 0.011960000000000082
10.5 27.5 0.014960000000000084
11.0 27.5 0.006960000000000077
11.5 27.5 0.01096000000000008
12.0 27.5 0.01096000000000008
12.5 27.5 0.005960000000000076
13.0 27.5 0.008960000000000079
13.5 27.5 0.005960000000000076
14.0 27.5 0.011960000000000082
14.5 27.5 0.01096000000000008
15.0 27.5 0.01096000000000008
15.5 27.5 0.006960000000000077
16.0 27.5 0.01096000000000008
16.5 27.5 0.00996000000000008
17.0 27.5 0.008960000000000079
17.5 27.5 0.01096000000000008
18.0 27.5 0.008960000000000079
18.5 27.5 0.00996000000000008
19.0 27.5 0.01096000000000008
19.5 27.5 0.013960000000000083
20.0 27.5 0.008960000000000079

-10.0 28.0 -0.016827999999999965
-9.5 28.0 0.015364000000000077
-9.0 28.0 0.009364000000000072
-8.5 28.0 0.029576000000000068
-8.0 28.0 0.001171999999999801
-7.5 28.0 -0.02403999999999995
-7.0 28.0 0.029960000000000098
-6.5 28.0 0.0329600000000001
-6.0 28.0 0.025960000000000094
-5.5 28.0 0.005364000000000068
-5.0 28.0 0.017960000000000087
-4.5 28.0 0.06296000000000013
-4.0 28.0 0.006960000000000077
-3.5 28.0 0.018960000000000088
-3.0 28.0 0.02296000000000009
-2.5 28.0 -0.020039999999999947
-2.0 28.0 0.007960000000000078
-1.5 28.0 0.04596000000000011
-1.0 28.0 0.016960000000000086
-0.5 28.0 0.003960000000000075
0.0 28.0 0.016960000000000086
0.5 28.0 0.01996000000000009
1.0 28.0 0.014960000000000084
1.5 28.0 0.013960000000000083
2.0 28.0 -0.005039999999999933
2.5 28.0 0.026960000000000095
3.0 28.0 0.015960000000000085
3.5 28.0 -0.0010399999999999299
4.0 28.0 0.012960000000000083
4.5 28.0 0.005960000000000076
5.0 28.0 0.0009600000000000719
5.5 28.0 0.008960000000000079
6.0 28.0 0.007960000000000078
6.5 28.0 0.001960000000000073
7.0 28.0 0.00996000000000008
7.5 28.0 0.015960000000000085
8.0 28.0 0.012960000000000083
8.5 28.0 0.0029600000000000737
9.0 28.0 0.003960000000000075
9.5 28.0 0.005960000000000076
10.0 28.0 0.005960000000000076
10.5 28.0 0.00996000000000008
11.0 28.0 0.015960000000000085
11.5 28.0 0.012960000000000083
12.0 28.0 0.003960000000000075
12.5 28.0 0.005960000000000076
13.0 28.0 0.00996000000000008
13.5 28.0 0.007960000000000078
14.0 28.0 0.012960000000000083
14.5 28.0 0.006960000000000077
15.0 28.0 0.007960000000000078
15.5 28.0 0.00996000000000008
16.0 28.0 0.011960000000000082
16.5 28.0 0.011960000000000082
17.0 28.0 0.012960000000000083
17.5 28.0 0.008960000000000079
18.0 28.0 0.007960000000000078
18.5 28.0 0.008960000000000079
19.0 28.0 0.006960000000000077
19.5 28.0 0.011960000000000082
20.0 28.0 0.00996000000000008

-10.0 28.5 0.02676800000000008
-9.5 28.5 -0.0068279999999999565
-9.0 28.5 0.010959999999999692
-8.5 28.5 0.005768000000000062
-8.0 28.5 0.013960000000000083
-7.5 28.5 0.005364000000000068
-7.0 28.5 0.01676800000000007
-6.5 28.5 0.014960000000000084
-6.0 28.5 0.00996000000000008
-5.5 28.5 0.006960000000000077
-5.0 28.5 -0.0010399999999999299
-4.5 28.5 0.001960000000000073
-4.0 28.5 0.025960000000000094
-3.5 28.5 0.008960000000000079
-3.0 28.5 0.0009600000000000719
-2.5 28.5 0.00996000000000008
-2.0 28.5 -0.0020399999999999308
-1.5 28.5 -0.008039999999999936
-1.0 28.5 0.006960000000000077
-0.5 28.5 0.00996000000000008
0.0 28.5 0.007960000000000078
0.5 28.5 0.02096000000000009
1.0 28.5 -0.005039999999999933
1.5 28.5 -0.01303999999999994
2.0 28.5 -0.009039999999999937
2.5 28.5 0.008960000000000079
3.0 28.5 0.005960000000000076
3.5 28.5 0.00996000000000008
4.0 28.5 0.01096000000000008
4.5 28.5 0.006960000000000077
5.0 28.5 0.01996000000000009
5.5 28.5 0.0049600000000000755
6.0 28.5 0.008960000000000079
6.5 28.5 0.011960000000000082
7.0 28.5 0.0009600000000000719
7.5 28.5 0.01096000000000008
8.0 28.5 0.005960000000000076
8.5 28.5 0.01096000000000008
9.0 28.5 0.006960000000000077
9.5 28.5 0.00996000000000008
10.0 28.5 0.012960000000000083
10.5 28.5 0.01096000000000008
11.0 28.5 0.014960000000000084
11.5 28.5 0.014960000000000084
12.0 28.5 0.01096000000000008
12.5 28.5 0.011960000000000082
13.0 28.5 0.007960000000000078
13.5 28.5 0.008960000000000079
14.0 28.5 0.011960000000000082
14.5 28.5 0.011960000000000082
15.0 28.5 0.005960000000000076
15.5 28.5 0.00996000000000008
16.0 28.5 0.006960000000000077
16.5 28.5 0.006960000000000077
17.0 28.5 0.008960000000000079
17.5 28.5 0.006960000000000077
18.0 28.5 0.01096000000000008
18.5 28.5 0.00996000000000008
19.0 28.5 0.005960000000000076
19.5 28.5 0.007960000000000078
20.0 28.5 0.008960000000000079

-10.0 29.0 0.002575999999999834
-9.5 29.0 0.011768000000000067
-9.0 29.0 0.02117200000000007
-8.5 29.0 -0.020039999999999947
-8.0 29.0 0.013172000000000062
-7.5 29.0 0.0043640000000000675
-7.0 29.0 0.02636400000000009
-6.5 29.0 0.036960000000000104
-6.0 29.0 0.005364000000000068
-5.5 29.0 0.04196000000000011
-5.0 29.0 0.025960000000000094
-4.5 29.0 0.006960000000000077
-4.0 29.0 0.012960000000000083
-3.5 29.0 -0.005039999999999933
-3.0 29.0 0.04096000000000011
-2.5 29.0 -0.011039999999999939
-2.0 29.0 -0.005039999999999933
-1.5 29.0 0.024960000000000093
-1.0 29.0 0.028960000000000097
-0.5 29.0 -0.011039999999999939
0.0 29.0 0.0339600000000001
0.5 29.0 0.0329600000000001
1.0 29.0 0.02196000000000009
1.5 29.0 -0.0010399999999999299
2.0 29.0 0.012960000000000083
2.5 29.0 0.014960000000000084
3.0 29.0 0.017960000000000087
3.5 29.0 0.012960000000000083
4.0 29.0 0.016960000000000086
4.5 29.0 0.00996000000000008
5.0 29.0 -3.999999999992898e-05
5.5 29.0 0.005960000000000076
6.0 29.0 0.006960000000000077
6.5 29.0 0.008960000000000079
7.0 29.0 0.02196000000000009
7.5 29.0 0.014960000000000084
8.0 29.0 0.001960000000000073
8.5 29.0 0.005960000000000076
9.0 29.0 0.006960000000000077
9.5 29.0 0.00996000000000008
10.0 29.0 0.008960000000000079
10.5 29.0 0.015960000000000085
11.0 29.0 0.013960000000000083
11.5 29.0 0.003960000000000075
12.0 29.0 0.008960000000000079
12.5 29.0 0.0049600000000000755
13.0 29.0 0.006960000000000077
13.5 29.0 0.014960000000000084
14.0 29.0 0.005960000000000076
14.5 29.0 0.005960000000000076
15.0 29.0 0.006960000000000077
15.5 29.0 0.01096000000000008
16.0 29.0 0.00996000000000008
16.5 29.0 0.005960000000000076
17.0 29.0 0.008960000000000079
17.5 29.0 0.01096000000000008
18.0 29.0 0.00996000000000008
18.5 29.0 0.008960000000000079
19.0 29.0 0.008960000000000079
19.5 29.0 0.008960000000000079
20.0 29.0 0.011960000000000082

-10.0 29.5 0.02057600000000006
-9.5 29.5 0.009172000000000059
-9.0 29.5 0.004172000000000053
-8.5 29.5 0.009172000000000059
-8.0 29.5 -0.01463599999999995
-7.5 29.5 0.00536399999999973
-7.0 29.5 0.008960000000000079
-6.5 29.5 -0.016039999999999943
-6.0 29.5 0.0013640000000000652
-5.5 29.5 -0.006039999999999934
-5.0 29.5 0.011959999999999676
-4.5 29.5 0.003960000000000075
-4.0 29.5 0.02096000000000009
-3.5 29.5 0.006960000000000077
-3.0 29.5 0.003960000000000075
-2.5 29.5 0.018960000000000088
-2.0 29.5 0.0049600000000000755
-1.5 29.5 0.001960000000000073
-1.0 29.5 -0.0030399999999999316
-0.5 29.5 0.025960000000000094
0.0 29.5 -0.005039999999999933
0.5 29.5 -0.007039999999999935
1.0 29.5 0.01096000000000008
1.5 29.5 0.01096000000000008
2.0 29.5 0.013960000000000083
2.5 29.5 0.003960000000000075
3.0 29.5 0.011960000000000082
3.5 29.5 0.01996000000000009
4.0 29.5 0.011960000000000082
4.5 29.5 0.015960000000000085
5.0 29.5 0.01096000000000008
5.5 29.5 0.008960000000000079
6.0 29.5 0.008960000000000079
6.5 29.5 0.0049600000000000755
7.0 29.5 -3.999999999992898e-05
7.5 29.5 0.012960000000000083
8.0 29.5 0.0029600000000000737
8.5 29.5 0.005960000000000076
9.0 29.5 0.00996000000000008
9.5 29.5 0.007960000000000078
10.0 29.5 0.001960000000000073
10.5 29.5 0.005960000000000076
11.0 29.5 0.008960000000000079
11.5 29.5 0.01096000000000008
12.0 29.5 0.006960000000000077
12.5 29.5 0.008960000000000079
13.0 29.5 0.006960000000000077
13.5 29.5 0.006960000000000077
14.0 29.5 0.012960000000000083
14.5 29.5 0.005960000000000076
15.0 29.5 0.00996000000000008
15.5 29.5 0.0049600000000000755
16.0 29.5 0.01096000000000008
16.5 29.5 0.01096000000000008
17.0 29.5 0.012960000000000083
17.5 29.5 0.007960000000000078
18.0 29.5 0.00996000000000008
18.5 29.5 0.011960000000000082
19.0 29.5 0.011960000000000082
19.5 29.5 0.01096000000000008
20.0 29.5 0.003960000000000075

-10.0 30.0 -0.01563600000000017
-9.5 30.0 0.008768000000000064
-9.0 30.0 -0.0006359999999999366
-8.5 30.0 0.012960000000000083
-8.0 30.0 0.044364000000000105
-7.5 30.0 0.01996000000000009
-7.0 30.0 0.012960000000000083
-6.5 30.0 0.003959999999999725
-6.0 30.0 0.005960000000000076
-5.5 30.0 -0.012635999999999948
-5.0 30.0 -0.01203999999999994
-4.5 30.0 0.017960000000000087
-4.0 30.0 -0.006039999999999934
-3.5 30.0 -0.010039999999999938
-3.0 30.0 0.02196000000000009
-2.5 30.0 0.01996000000000009
-2.0 30.0 -0.0040399999999999325
-1.5 30.0 0.012960000000000083
-1.0 30.0 -0.0010399999999999299
-0.5 30.0 0.02296000000000009
0.0 30.0 -0.006039999999999934
0.5 30.0 0.0009600000000000719
1.0 30.0 0.028960000000000097
1.5 30.0 0.0329600000000001
2.0 30.0 -0.007039999999999935
2.5 30.0 0.017960000000000087
3.0 30.0 0.017960000000000087
3.5 30.0 0.00996000000000008
4.0 30.0 0.016960000000000086
4.5 30.0 0.012960000000000083
5.0 30.0 0.015960000000000085
5.5 30.0 0.0009600000000000719
6.0 30.0 0.005960000000000076
6.5 30.0 0.01096000000000008
7.0 30.0 0.024960000000000093
7.5 30.0 0.011960000000000082
8.0 30.0 0.02096000000000009
8.5 30.0 0.02096000000000009
9.0 30.0 0.0029600000000000737
9.5 30.0 0.005960000000000076
10.0 30.0 0.007960000000000078
10.5 30.0 0.0049600000000000755
11.0 30.0 0.01096000000000008
11.5 30.0 0.012960000000000083
12.0 30.0 0.007960000000000078
12.5 30.0 0.01096000000000008
13.0 30.0 0.00996000000000008
13.5 30.0 0.007960000000000078
14.0 30.0 0.00996000000000008
14.5 30.0 0.005960000000000076
15.0 30.0 0.01096000000000008
15.5 30.0 0.006960000000000077
16.0 30.0 0.0049600000000000755
16.5 30.0 0.006960000000000077
17.0 30.0 0.007960000000000078
17.5 30.0 0.008960000000000079
18.0 30.0 0.011960000000000082
18.5 30.0 0.011960000000000082
19.0 30.0 0.008960000000000079
19.5 30.0 0.01096000000000008
20.0 30.0 0.011960000000000082



==> figtexfiles/DisMetRSMEBiasdoppler.dat <==
-10.0 0.0 nan
-9.5 0.0 nan
-9.0 0.0 nan
-8.5 0.0 nan
-8.0 0.0 nan
-7.5 0.0 nan
-7.0 0.0 nan
-6.5 0.0 nan
-6.0 0.0 nan
-5.5 0.0 nan
-5.0 0.0 nan
-4.5 0.0 nan
-4.0 0.0 nan
-3.5 0.0 nan
-3.0 0.0 nan
-2.5 0.0 nan
-2.0 0.0 nan
-1.5 0.0 nan
-1.0 0.0 nan
-0.5 0.0 nan
0.0 0.0 nan
0.5 0.0 nan
1.0 0.0 nan
1.5 0.0 nan
2.0 0.0 nan
2.5 0.0 nan
3.0 0.0 nan
3.5 0.0 nan
4.0 0.0 nan
4.5 0.0 nan
5.0 0.0 nan
5.5 0.0 nan
6.0 0.0 nan
6.5 0.0 nan
7.0 0.0 nan
7.5 0.0 nan
8.0 0.0 nan
8.5 0.0 nan
9.0 0.0 nan
9.5 0.0 nan
10.0 0.0 nan
10.5 0.0 nan
11.0 0.0 nan
11.5 0.0 nan
12.0 0.0 nan
12.5 0.0 nan
13.0 0.0 nan
13.5 0.0 nan
14.0 0.0 nan
14.5 0.0 nan
15.0 0.0 nan
15.5 0.0 nan
16.0 0.0 nan
16.5 0.0 nan
17.0 0.0 nan
17.5 0.0 nan
18.0 0.0 nan
18.5 0.0 nan
19.0 0.0 nan
19.5 0.0 nan
20.0 0.0 nan

-10.0 0.5 nan
-9.5 0.5 nan
-9.0 0.5 nan
-8.5 0.5 nan
-8.0 0.5 nan
-7.5 0.5 nan
-7.0 0.5 nan
-6.5 0.5 nan
-6.0 0.5 nan
-5.5 0.5 nan
-5.0 0.5 nan
-4.5 0.5 nan
-4.0 0.5 nan
-3.5 0.5 nan
-3.0 0.5 nan
-2.5 0.5 nan
-2.0 0.5 nan
-1.5 0.5 nan
-1.0 0.5 nan
-0.5 0.5 nan
0.0 0.5 nan
0.5 0.5 nan
1.0 0.5 nan
1.5 0.5 nan
2.0 0.5 nan
2.5 0.5 nan
3.0 0.5 nan
3.5 0.5 nan
4.0 0.5 nan
4.5 0.5 nan
5.0 0.5 nan
5.5 0.5 nan
6.0 0.5 nan
6.5 0.5 nan
7.0 0.5 nan
7.5 0.5 nan
8.0 0.5 nan
8.5 0.5 nan
9.0 0.5 nan
9.5 0.5 nan
10.0 0.5 nan
10.5 0.5 nan
11.0 0.5 nan
11.5 0.5 nan
12.0 0.5 nan
12.5 0.5 nan
13.0 0.5 nan
13.5 0.5 nan
14.0 0.5 nan
14.5 0.5 nan
15.0 0.5 nan
15.5 0.5 nan
16.0 0.5 nan
16.5 0.5 nan
17.0 0.5 nan
17.5 0.5 nan
18.0 0.5 nan
18.5 0.5 nan
19.0 0.5 nan
19.5 0.5 nan
20.0 0.5 nan

-10.0 1.0 nan
-9.5 1.0 nan
-9.0 1.0 nan
-8.5 1.0 nan
-8.0 1.0 nan
-7.5 1.0 nan
-7.0 1.0 nan
-6.5 1.0 nan
-6.0 1.0 nan
-5.5 1.0 nan
-5.0 1.0 nan
-4.5 1.0 nan
-4.0 1.0 nan
-3.5 1.0 nan
-3.0 1.0 nan
-2.5 1.0 nan
-2.0 1.0 nan
-1.5 1.0 nan
-1.0 1.0 nan
-0.5 1.0 nan
0.0 1.0 nan
0.5 1.0 nan
1.0 1.0 nan
1.5 1.0 nan
2.0 1.0 nan
2.5 1.0 nan
3.0 1.0 nan
3.5 1.0 nan
4.0 1.0 nan
4.5 1.0 nan
5.0 1.0 nan
5.5 1.0 nan
6.0 1.0 nan
6.5 1.0 nan
7.0 1.0 nan
7.5 1.0 nan
8.0 1.0 nan
8.5 1.0 nan
9.0 1.0 nan
9.5 1.0 nan
10.0 1.0 nan
10.5 1.0 nan
11.0 1.0 nan
11.5 1.0 nan
12.0 1.0 nan
12.5 1.0 nan
13.0 1.0 nan
13.5 1.0 nan
14.0 1.0 nan
14.5 1.0 nan
15.0 1.0 nan
15.5 1.0 nan
16.0 1.0 nan
16.5 1.0 nan
17.0 1.0 nan
17.5 1.0 nan
18.0 1.0 nan
18.5 1.0 nan
19.0 1.0 nan
19.5 1.0 nan
20.0 1.0 nan

-10.0 1.5 nan
-9.5 1.5 nan
-9.0 1.5 nan
-8.5 1.5 nan
-8.0 1.5 nan
-7.5 1.5 nan
-7.0 1.5 nan
-6.5 1.5 nan
-6.0 1.5 nan
-5.5 1.5 nan
-5.0 1.5 nan
-4.5 1.5 nan
-4.0 1.5 nan
-3.5 1.5 nan
-3.0 1.5 nan
-2.5 1.5 nan
-2.0 1.5 nan
-1.5 1.5 nan
-1.0 1.5 nan
-0.5 1.5 nan
0.0 1.5 nan
0.5 1.5 nan
1.0 1.5 nan
1.5 1.5 nan
2.0 1.5 nan
2.5 1.5 nan
3.0 1.5 nan
3.5 1.5 nan
4.0 1.5 nan
4.5 1.5 nan
5.0 1.5 nan
5.5 1.5 nan
6.0 1.5 nan
6.5 1.5 nan
7.0 1.5 nan
7.5 1.5 nan
8.0 1.5 nan
8.5 1.5 nan
9.0 1.5 nan
9.5 1.5 nan
10.0 1.5 nan
10.5 1.5 nan
11.0 1.5 nan
11.5 1.5 nan
12.0 1.5 nan
12.5 1.5 nan
13.0 1.5 nan
13.5 1.5 nan
14.0 1.5 nan
14.5 1.5 nan
15.0 1.5 nan
15.5 1.5 nan
16.0 1.5 nan
16.5 1.5 nan
17.0 1.5 nan
17.5 1.5 nan
18.0 1.5 nan
18.5 1.5 nan
19.0 1.5 nan
19.5 1.5 nan
20.0 1.5 nan

-10.0 2.0 nan
-9.5 2.0 nan
-9.0 2.0 nan
-8.5 2.0 nan
-8.0 2.0 nan
-7.5 2.0 nan
-7.0 2.0 nan
-6.5 2.0 nan
-6.0 2.0 nan
-5.5 2.0 nan
-5.0 2.0 nan
-4.5 2.0 nan
-4.0 2.0 nan
-3.5 2.0 nan
-3.0 2.0 nan
-2.5 2.0 nan
-2.0 2.0 nan
-1.5 2.0 nan
-1.0 2.0 nan
-0.5 2.0 nan
0.0 2.0 nan
0.5 2.0 nan
1.0 2.0 nan
1.5 2.0 nan
2.0 2.0 nan
2.5 2.0 nan
3.0 2.0 nan
3.5 2.0 nan
4.0 2.0 nan
4.5 2.0 nan
5.0 2.0 nan
5.5 2.0 nan
6.0 2.0 nan
6.5 2.0 nan
7.0 2.0 nan
7.5 2.0 nan
8.0 2.0 nan
8.5 2.0 nan
9.0 2.0 nan
9.5 2.0 nan
10.0 2.0 nan
10.5 2.0 nan
11.0 2.0 nan
11.5 2.0 nan
12.0 2.0 nan
12.5 2.0 nan
13.0 2.0 nan
13.5 2.0 nan
14.0 2.0 nan
14.5 2.0 nan
15.0 2.0 nan
15.5 2.0 nan
16.0 2.0 nan
16.5 2.0 nan
17.0 2.0 nan
17.5 2.0 nan
18.0 2.0 nan
18.5 2.0 nan
19.0 2.0 nan
19.5 2.0 nan
20.0 2.0 nan

-10.0 2.5 nan
-9.5 2.5 nan
-9.0 2.5 nan
-8.5 2.5 nan
-8.0 2.5 nan
-7.5 2.5 nan
-7.0 2.5 nan
-6.5 2.5 nan
-6.0 2.5 nan
-5.5 2.5 nan
-5.0 2.5 nan
-4.5 2.5 nan
-4.0 2.5 nan
-3.5 2.5 nan
-3.0 2.5 nan
-2.5 2.5 nan
-2.0 2.5 nan
-1.5 2.5 nan
-1.0 2.5 nan
-0.5 2.5 nan
0.0 2.5 nan
0.5 2.5 nan
1.0 2.5 nan
1.5 2.5 nan
2.0 2.5 nan
2.5 2.5 nan
3.0 2.5 nan
3.5 2.5 nan
4.0 2.5 nan
4.5 2.5 nan
5.0 2.5 nan
5.5 2.5 nan
6.0 2.5 nan
6.5 2.5 nan
7.0 2.5 nan
7.5 2.5 nan
8.0 2.5 nan
8.5 2.5 nan
9.0 2.5 nan
9.5 2.5 nan
10.0 2.5 nan
10.5 2.5 nan
11.0 2.5 nan
11.5 2.5 nan
12.0 2.5 nan
12.5 2.5 nan
13.0 2.5 nan
13.5 2.5 nan
14.0 2.5 nan
14.5 2.5 nan
15.0 2.5 nan
15.5 2.5 nan
16.0 2.5 nan
16.5 2.5 nan
17.0 2.5 nan
17.5 2.5 nan
18.0 2.5 nan
18.5 2.5 nan
19.0 2.5 nan
19.5 2.5 nan
20.0 2.5 nan

-10.0 3.0 nan
-9.5 3.0 nan
-9.0 3.0 nan
-8.5 3.0 nan
-8.0 3.0 nan
-7.5 3.0 nan
-7.0 3.0 nan
-6.5 3.0 nan
-6.0 3.0 nan
-5.5 3.0 nan
-5.0 3.0 nan
-4.5 3.0 nan
-4.0 3.0 nan
-3.5 3.0 nan
-3.0 3.0 nan
-2.5 3.0 nan
-2.0 3.0 0.09665500000000016
-1.5 3.0 nan
-1.0 3.0 nan
-0.5 3.0 nan
0.0 3.0 nan
0.5 3.0 nan
1.0 3.0 nan
1.5 3.0 0.087655
2.0 3.0 nan
2.5 3.0 nan
3.0 3.0 nan
3.5 3.0 nan
4.0 3.0 nan
4.5 3.0 nan
5.0 3.0 nan
5.5 3.0 nan
6.0 3.0 nan
6.5 3.0 nan
7.0 3.0 nan
7.5 3.0 nan
8.0 3.0 nan
8.5 3.0 nan
9.0 3.0 nan
9.5 3.0 nan
10.0 3.0 nan
10.5 3.0 nan
11.0 3.0 nan
11.5 3.0 nan
12.0 3.0 nan
12.5 3.0 nan
13.0 3.0 nan
13.5 3.0 nan
14.0 3.0 nan
14.5 3.0 nan
15.0 3.0 nan
15.5 3.0 nan
16.0 3.0 nan
16.5 3.0 nan
17.0 3.0 nan
17.5 3.0 nan
18.0 3.0 nan
18.5 3.0 nan
19.0 3.0 nan
19.5 3.0 nan
20.0 3.0 nan

-10.0 3.5 nan
-9.5 3.5 0.041655
-9.0 3.5 0.1453100000000001
-8.5 3.5 0.26461999999999986
-8.0 3.5 0.14096499999999992
-7.5 3.5 0.07365500000000003
-7.0 3.5 0.24661999999999998
-6.5 3.5 0.4345850000000002
-6.0 3.5 0.06565499999999994
-5.5 3.5 0.1233100000000003
-5.0 3.5 0.24896500000000002
-4.5 3.5 0.21661999999999998
-4.0 3.5 0.30262000000000044
-3.5 3.5 0.5175850000000002
-3.0 3.5 0.1799650000000006
-2.5 3.5 0.2666200000000007
-2.0 3.5 0.3682749999999998
-1.5 3.5 0.36827500000000013
-1.0 3.5 0.36793000000000003
-0.5 3.5 0.2906199999999998
0.0 3.5 0.39993000000000095
0.5 3.5 0.5265850000000013
1.0 3.5 0.403275
1.5 3.5 0.36827500000000046
2.0 3.5 0.47392999999999974
2.5 3.5 0.4779300000000001
3.0 3.5 0.520585
3.5 3.5 0.4839300000000006
4.0 3.5 0.47992999999999986
4.5 3.5 0.45592999999999984
5.0 3.5 0.3166200000000006
5.5 3.5 0.6132400000000013
6.0 3.5 0.38827500000000015
6.5 3.5 0.43992999999999993
7.0 3.5 0.49058499999999994
7.5 3.5 0.6308949999999995
8.0 3.5 0.487585
8.5 3.5 0.4705849999999999
9.0 3.5 0.5412399999999998
9.5 3.5 0.5305850000000009
10.0 3.5 0.5572400000000001
10.5 3.5 0.5888949999999997
11.0 3.5 0.6868950000000001
11.5 3.5 0.6252400000000007
12.0 3.5 0.28061999999999987
12.5 3.5 0.6252399999999997
13.0 3.5 0.5775849999999998
13.5 3.5 0.5395850000000005
14.0 3.5 0.5388950000000001
14.5 3.5 0.6452400000000008
15.0 3.5 0.5135849999999997
15.5 3.5 0.5405849999999999
16.0 3.5 0.6068949999999997
16.5 3.5 0.4519299999999998
17.0 3.5 0.6448949999999998
17.5 3.5 0.7765500000000009
18.0 3.5 0.6992399999999999
18.5 3.5 0.5235850000000002
19.0 3.5 0.5855850000000002
19.5 3.5 0.5395850000000005
20.0 3.5 0.7258950000000001

-10.0 4.0 0.04365500000000004
-9.5 4.0 0.1166200000000007
-9.0 4.0 0.021310000000000072
-8.5 4.0 0.1939300000000002
-8.0 4.0 0.22193000000000013
-7.5 4.0 0.31724000000000013
-7.0 4.0 0.18758500000000017
-6.5 4.0 0.17123999999999998
-6.0 4.0 0.34089499999999984
-5.5 4.0 0.28524000000000094
-5.0 4.0 0.3272400000000003
-4.5 4.0 0.3212400000000003
-4.0 4.0 0.2968949999999997
-3.5 4.0 0.22758499999999993
-3.0 4.0 0.37654999999999994
-2.5 4.0 0.40924000000000094
-2.0 4.0 0.3288949999999998
-1.5 4.0 0.47389500000000045
-1.0 4.0 0.38724000000000025
-0.5 4.0 0.4198950000000016
0.0 4.0 0.46655000000000013
0.5 4.0 0.36655000000000026
1.0 4.0 0.3465499999999996
1.5 4.0 0.33523999999999965
2.0 4.0 0.41655000000000175
2.5 4.0 0.28655000000000114
3.0 4.0 0.3465500000000003
3.5 4.0 0.40655
4.0 4.0 0.4065500000000005
4.5 4.0 0.4265500000000005
5.0 4.0 0.5065500000000003
5.5 4.0 0.4965500000000003
6.0 4.0 0.40655000000000036
6.5 4.0 0.40654999999999974
7.0 4.0 0.39654999999999996
7.5 4.0 0.3665499999999999
8.0 4.0 0.42654999999999976
8.5 4.0 0.3508949999999997
9.0 4.0 0.4465500000000011
9.5 4.0 0.466550000000002
10.0 4.0 0.3765500000000003
10.5 4.0 0.3865500000000006
11.0 4.0 0.4265500000000012
11.5 4.0 0.3565500000000011
12.0 4.0 0.3965500000000011
12.5 4.0 0.3965499999999997
13.0 4.0 0.4165499999999998
13.5 4.0 0.35654999999999976
14.0 4.0 0.39655000000000024
14.5 4.0 0.33654999999999974
15.0 4.0 0.40654999999999974
15.5 4.0 0.38655000000000017
16.0 4.0 0.4265500000000011
16.5 4.0 0.3665499999999998
17.0 4.0 0.3565499999999998
17.5 4.0 0.3665500000000018
18.0 4.0 0.46655000000000013
18.5 4.0 0.42654999999999993
19.0 4.0 0.42654999999999965
19.5 4.0 0.49655000000000193
20.0 4.0 0.4465499999999999

-10.0 4.5 0.028274999999999738
-9.5 4.5 0.16593
-9.0 4.5 -0.009379999999999722
-8.5 4.5 0.08158500000000002
-8.0 4.5 0.08089499999999958
-7.5 4.5 0.14654999999999987
-7.0 4.5 0.02389500000000062
-6.5 4.5 0.11489499999999993
-6.0 4.5 0.2165500000000004
-5.5 4.5 0.10655000000000055
-5.0 4.5 0.09655000000000014
-4.5 4.5 0.23655000000000034
-4.0 4.5 0.10655
-3.5 4.5 0.07654999999999994
-3.0 4.5 0.11655000000000201
-2.5 4.5 0.15655000000000055
-2.0 4.5 0.06655000000000025
-1.5 4.5 0.10655000000000028
-1.0 4.5 0.146550000000002
-0.5 4.5 0.06655000000000114
0.0 4.5 0.15654999999999966
0.5 4.5 0.1465500000000019
1.0 4.5 0.12654999999999994
1.5 4.5 0.19655000000000022
2.0 4.5 0.07655000000000038
2.5 4.5 0.17655000000000012
3.0 4.5 0.056550000000000364
3.5 4.5 0.07654999999999959
4.0 4.5 0.14655000000000068
4.5 4.5 0.10655000000000028
5.0 4.5 0.12655000000000066
5.5 4.5 0.12655000000000127
6.0 4.5 0.06655000000000033
6.5 4.5 0.06654999999999989
7.0 4.5 0.10654999999999984
7.5 4.5 0.08655000000000053
8.0 4.5 0.1465500000000019
8.5 4.5 0.08655000000000194
9.0 4.5 0.12655000000000038
9.5 4.5 0.06654999999999953
10.0 4.5 0.0765500000000003
10.5 4.5 0.10655
11.0 4.5 0.11655000000000122
11.5 4.5 0.11655000000000051
12.0 4.5 0.07655000000000038
12.5 4.5 0.1465500000000019
13.0 4.5 0.11655000000000193
13.5 4.5 0.1165500000000014
14.0 4.5 0.07654999999999994
14.5 4.5 0.13655000000000045
15.0 4.5 0.14655000000000032
15.5 4.5 0.10655000000000019
16.0 4.5 0.10655000000000028
16.5 4.5 0.11655000000000068
17.0 4.5 0.14654999999999996
17.5 4.5 0.1665499999999998
18.0 4.5 0.11655000000000033
18.5 4.5 0.07655000000000048
19.0 4.5 0.15655000000000135
19.5 4.5 0.08655000000000035
20.0 4.5 0.13655000000000134

-10.0 5.0 0.027240000000000552
-9.5 5.0 -0.024414999999999677
-9.0 5.0 -0.1307599999999997
-8.5 5.0 -0.1641049999999998
-8.0 5.0 -0.021724999999999994
-7.5 5.0 -0.14275999999999947
-7.0 5.0 0.036895000000000434
-6.5 5.0 -0.19310499999999972
-6.0 5.0 -0.19344999999999982
-5.5 5.0 -0.0767599999999999
-5.0 5.0 -0.10344999999999968
-4.5 5.0 -0.1034500000000003
-4.0 5.0 -0.12344999999999962
-3.5 5.0 -0.1634500000000001
-3.0 5.0 -0.04344999999999999
-2.5 5.0 -0.12344999999999881
-2.0 5.0 -0.14344999999999963
-1.5 5.0 -0.10344999999999863
-1.0 5.0 -0.13344999999999957
-0.5 5.0 -0.11344999999999965
0.0 5.0 -0.16345000000000026
0.5 5.0 -0.17344999999999988
1.0 5.0 -0.19344999999999954
1.5 5.0 -0.16344999999999957
2.0 5.0 -0.22344999999999954
2.5 5.0 -0.10344999999999871
3.0 5.0 -0.14344999999999927
3.5 5.0 -0.09345000000000007
4.0 5.0 -0.07345000000000015
4.5 5.0 -0.1834500000000001
5.0 5.0 -0.10344999999999978
5.5 5.0 -0.09344999999999803
6.0 5.0 -0.11345000000000027
6.5 5.0 -0.15344999999999995
7.0 5.0 -0.08344999999999825
7.5 5.0 -0.12344999999999864
8.0 5.0 -0.17345000000000024
8.5 5.0 -0.11345000000000019
9.0 5.0 -0.09344999999999884
9.5 5.0 -0.15345000000000003
10.0 5.0 -0.11344999999999975
10.5 5.0 -0.12345000000000014
11.0 5.0 -0.1434499999999998
11.5 5.0 -0.14345000000000008
12.0 5.0 -0.14344999999999813
12.5 5.0 -0.11344999999999983
13.0 5.0 -0.16344999999999948
13.5 5.0 -0.14345000000000016
14.0 5.0 -0.11344999999999965
14.5 5.0 -0.18344999999999995
15.0 5.0 -0.06345000000000027
15.5 5.0 -0.14344999999999813
16.0 5.0 -0.1534499999999987
16.5 5.0 -0.11345000000000001
17.0 5.0 -0.12344999999999953
17.5 5.0 -0.10344999999999951
18.0 5.0 -0.14344999999999955
18.5 5.0 -0.13344999999999985
19.0 5.0 -0.09345000000000007
19.5 5.0 -0.1534499999999995
20.0 5.0 -0.12345000000000024

-10.0 5.5 -0.09172500000000001
-9.5 5.5 -0.11672499999999993
-9.0 5.5 -0.25806999999999913
-8.5 5.5 -0.19476000000000032
-8.0 5.5 -0.13310499999999967
-7.5 5.5 -0.23010499999999992
-7.0 5.5 -0.3034499999999996
-6.5 5.5 -0.4034499999999996
-6.0 5.5 -0.43344999999999995
-5.5 5.5 -0.2334499999999995
-5.0 5.5 -0.11875999999999998
-4.5 5.5 -0.2931049999999996
-4.0 5.5 -0.29345000000000016
-3.5 5.5 -0.2534500000000003
-3.0 5.5 -0.2787600000000001
-2.5 5.5 -0.24344999999999867
-2.0 5.5 -0.24345
-1.5 5.5 -0.21510500000000005
-1.0 5.5 -0.39344999999999974
-0.5 5.5 -0.3834499999999995
0.0 5.5 -0.31344999999999856
0.5 5.5 -0.27344999999999997
1.0 5.5 -0.3034500000000001
1.5 5.5 -0.3334499999999997
2.0 5.5 -0.3634499999999994
2.5 5.5 -0.2534499999999986
3.0 5.5 -0.2734500000000005
3.5 5.5 -0.24344999999999944
4.0 5.5 -0.3034499999999987
4.5 5.5 -0.2734499999999994
5.0 5.5 -0.3234499999999999
5.5 5.5 -0.32344999999999946
6.0 5.5 -0.3034499999999998
6.5 5.5 -0.36345
7.0 5.5 -0.34344999999999964
7.5 5.5 -0.35344999999999993
8.0 5.5 -0.3334499999999986
8.5 5.5 -0.3234499999999997
9.0 5.5 -0.37345000000000017
9.5 5.5 -0.3134499999999999
10.0 5.5 -0.28345000000000004
10.5 5.5 -0.29344999999999966
11.0 5.5 -0.30344999999999966
11.5 5.5 -0.31344999999999945
12.0 5.5 -0.2734499999999998
12.5 5.5 -0.27344999999999986
13.0 5.5 -0.3234499999999999
13.5 5.5 -0.3034499999999986
14.0 5.5 -0.2834499999999992
14.5 5.5 -0.2834499999999987
15.0 5.5 -0.29344999999999966
15.5 5.5 -0.29344999999999954
16.0 5.5 -0.32344999999999924
16.5 5.5 -0.3034499999999999
17.0 5.5 -0.30344999999999994
17.5 5.5 -0.3134499999999997
18.0 5.5 -0.27344999999999864
18.5 5.5 -0.3334499999999988
19.0 5.5 -0.33344999999999986
19.5 5.5 -0.35344999999999993
20.0 5.5 -0.2934499999999998

-10.0 6.0 -0.03137999999999987
-9.5 6.0 -0.19172499999999992
-9.0 6.0 -0.1800699999999999
-8.5 6.0 -0.2524149999999997
-8.0 6.0 -0.28172500000000006
-7.5 6.0 -0.3234499999999986
-7.0 6.0 -0.21541499999999986
-6.5 6.0 -0.35641500000000004
-6.0 6.0 -0.4241049999999997
-5.5 6.0 -0.3551050000000001
-5.0 6.0 -0.3987600000000001
-4.5 6.0 -0.30075999999999964
-4.0 6.0 -0.301105
-3.5 6.0 -0.41344999999999954
-3.0 6.0 -0.3734499999999996
-2.5 6.0 -0.35344999999999976
-2.0 6.0 -0.36345
-1.5 6.0 -0.45345000000000013
-1.0 6.0 -0.3211050000000001
-0.5 6.0 -0.3131049999999996
0.0 6.0 -0.4034499999999996
0.5 6.0 -0.38344999999999957
1.0 6.0 -0.4434499999999999
1.5 6.0 -0.39344999999999974
2.0 6.0 -0.43110500000000007
2.5 6.0 -0.4434499999999996
3.0 6.0 -0.3334499999999997
3.5 6.0 -0.48344999999999977
4.0 6.0 -0.4234500000000002
4.5 6.0 -0.4634499999999999
5.0 6.0 -0.4234499999999996
5.5 6.0 -0.43344999999999956
6.0 6.0 -0.42344999999999977
6.5 6.0 -0.4134500000000001
7.0 6.0 -0.41344999999999954
7.5 6.0 -0.39344999999999974
8.0 6.0 -0.3934499999999999
8.5 6.0 -0.40345000000000003
9.0 6.0 -0.4334499999999998
9.5 6.0 -0.43344999999999956
10.0 6.0 -0.4534499999999985
10.5 6.0 -0.4234499999999996
11.0 6.0 -0.42345000000000005
11.5 6.0 -0.41344999999999965
12.0 6.0 -0.40345000000000003
12.5 6.0 -0.4334499999999994
13.0 6.0 -0.47344999999999865
13.5 6.0 -0.4234500000000002
14.0 6.0 -0.37344999999999995
14.5 6.0 -0.42344999999999855
15.0 6.0 -0.44344999999999973
15.5 6.0 -0.44345000000000007
16.0 6.0 -0.40345000000000003
16.5 6.0 -0.43344999999999995
17.0 6.0 -0.4134499999999998
17.5 6.0 -0.43344999999999967
18.0 6.0 -0.45345000000000024
18.5 6.0 -0.43344999999999967
19.0 6.0 -0.45344999999999863
19.5 6.0 -0.47344999999999865
20.0 6.0 -0.43344999999999995

-10.0 6.5 -0.1667249999999992
-9.5 6.5 -0.3027599999999998
-9.0 6.5 -0.338415
-8.5 6.5 -0.3334499999999996
-8.0 6.5 -0.43344999999999956
-7.5 6.5 -0.24275999999999973
-7.0 6.5 -0.24275999999999973
-6.5 6.5 -0.2787599999999995
-6.0 6.5 -0.3727599999999997
-5.5 6.5 -0.3147599999999999
-5.0 6.5 -0.34241499999999975
-4.5 6.5 -0.53345
-4.0 6.5 -0.5034499999999995
-3.5 6.5 -0.4027599999999997
-3.0 6.5 -0.43344999999999984
-2.5 6.5 -0.4341049999999999
-2.0 6.5 -0.5034500000000001
-1.5 6.5 -0.4641049999999997
-1.0 6.5 -0.5034499999999996
-0.5 6.5 -0.4931049999999996
0.0 6.5 -0.5834499999999998
0.5 6.5 -0.46345000000000003
1.0 6.5 -0.47344999999999954
1.5 6.5 -0.48344999999999994
2.0 6.5 -0.51345
2.5 6.5 -0.4734499999999998
3.0 6.5 -0.4934499999999999
3.5 6.5 -0.4934499999999997
4.0 6.5 -0.5034499999999997
4.5 6.5 -0.5034499999999996
5.0 6.5 -0.4934499999999999
5.5 6.5 -0.48345000000000005
6.0 6.5 -0.5334499999999999
6.5 6.5 -0.5134499999999999
7.0 6.5 -0.5734499999999999
7.5 6.5 -0.49344999999999983
8.0 6.5 -0.5034499999999998
8.5 6.5 -0.5134499999999999
9.0 6.5 -0.5034499999999997
9.5 6.5 -0.4934499999999999
10.0 6.5 -0.5134499999999999
10.5 6.5 -0.5034499999999998
11.0 6.5 -0.5034499999999998
11.5 6.5 -0.5034499999999998
12.0 6.5 -0.4934499999999999
12.5 6.5 -0.50345
13.0 6.5 -0.5034499999999998
13.5 6.5 -0.5034499999999998
14.0 6.5 -0.4934499999999999
14.5 6.5 -0.50345
15.0 6.5 -0.4934499999999999
15.5 6.5 -0.50345
16.0 6.5 -0.50345
16.5 6.5 -0.49345000000000017
17.0 6.5 -0.50345
17.5 6.5 -0.50345
18.0 6.5 -0.49345000000000017
18.5 6.5 -0.49345000000000017
19.0 6.5 -0.50345
19.5 6.5 -0.49345000000000017
20.0 6.5 -0.5034500000000002

-10.0 7.0 -0.26275999999999955
-9.5 7.0 -0.24241499999999966
-9.0 7.0 -0.12103499999999992
-8.5 7.0 -0.2467600000000001
-8.0 7.0 -0.29006999999999994
-7.5 7.0 -0.24241499999999983
-7.0 7.0 -0.26841499999999996
-6.5 7.0 -0.36475999999999986
-6.0 7.0 -0.5034499999999996
-5.5 7.0 -0.4641049999999999
-5.0 7.0 -0.278415
-4.5 7.0 -0.4047599999999999
-4.0 7.0 -0.4327599999999996
-3.5 7.0 -0.3227599999999997
-3.0 7.0 -0.4034499999999997
-2.5 7.0 -0.5234499999999995
-2.0 7.0 -0.5131049999999996
-1.5 7.0 -0.4531049999999996
-1.0 7.0 -0.4731049999999997
-0.5 7.0 -0.5334499999999996
0.0 7.0 -0.4341049999999999
0.5 7.0 -0.5534499999999998
1.0 7.0 -0.51345
1.5 7.0 -0.5634499999999998
2.0 7.0 -0.5334499999999996
2.5 7.0 -0.5134499999999999
3.0 7.0 -0.5134500000000002
3.5 7.0 -0.4451050000000002
4.0 7.0 -0.4734499999999996
4.5 7.0 -0.5134499999999997
5.0 7.0 -0.5634499999999996
5.5 7.0 -0.4934499999999997
6.0 7.0 -0.52345
6.5 7.0 -0.47344999999999854
7.0 7.0 -0.5234499999999997
7.5 7.0 -0.5034499999999998
8.0 7.0 -0.49345
8.5 7.0 -0.48344999999999977
9.0 7.0 -0.5234499999999999
9.5 7.0 -0.5034499999999997
10.0 7.0 -0.54345
10.5 7.0 -0.5134499999999999
11.0 7.0 -0.5634499999999998
11.5 7.0 -0.5034499999999998
12.0 7.0 -0.5234499999999997
12.5 7.0 -0.5234500000000002
13.0 7.0 -0.5234499999999999
13.5 7.0 -0.5234500000000001
14.0 7.0 -0.5234500000000002
14.5 7.0 -0.5334499999999986
15.0 7.0 -0.5134499999999999
15.5 7.0 -0.53345
16.0 7.0 -0.54345
16.5 7.0 -0.5234499999999999
17.0 7.0 -0.5034499999999998
17.5 7.0 -0.5134500000000001
18.0 7.0 -0.5234499999999989
18.5 7.0 -0.5234499999999997
19.0 7.0 -0.4834500000000004
19.5 7.0 -0.51345
20.0 7.0 -0.5434499999999998

-10.0 7.5 -0.18206999999999987
-9.5 7.5 -0.18676000000000004
-9.0 7.5 -0.043379999999999974
-8.5 7.5 -0.25172500000000014
-8.0 7.5 -0.23641499999999996
-7.5 7.5 -0.2824149999999997
-7.0 7.5 -0.3367600000000002
-6.5 7.5 -0.308415
-6.0 7.5 -0.31110499999999996
-5.5 7.5 -0.24606999999999984
-5.0 7.5 -0.3831049999999997
-4.5 7.5 -0.43510499999999996
-4.0 7.5 -0.4834499999999995
-3.5 7.5 -0.4434500000000002
-3.0 7.5 -0.38210499999999836
-2.5 7.5 -0.4047599999999999
-2.0 7.5 -0.4734499999999996
-1.5 7.5 -0.4151049999999999
-1.0 7.5 -0.5534499999999996
-0.5 7.5 -0.5534500000000001
0.0 7.5 -0.5234499999999981
0.5 7.5 -0.4834500000000001
1.0 7.5 -0.4634499999999983
1.5 7.5 -0.4934499999999996
2.0 7.5 -0.4834499999999994
2.5 7.5 -0.5034499999999997
3.0 7.5 -0.42344999999999977
3.5 7.5 -0.52345
4.0 7.5 -0.4734499999999996
4.5 7.5 -0.5134500000000006
5.0 7.5 -0.4434499999999996
5.5 7.5 -0.44344999999999957
6.0 7.5 -0.4434499999999998
6.5 7.5 -0.49345000000000017
7.0 7.5 -0.4534499999999997
7.5 7.5 -0.4634499999999984
8.0 7.5 -0.47345000000000004
8.5 7.5 -0.5134500000000001
9.0 7.5 -0.45345
9.5 7.5 -0.4634499999999999
10.0 7.5 -0.4634500000000002
10.5 7.5 -0.48344999999999994
11.0 7.5 -0.47345
11.5 7.5 -0.49345
12.0 7.5 -0.5134499999999995
12.5 7.5 -0.45345000000000013
13.0 7.5 -0.49345000000000017
13.5 7.5 -0.5034500000000001
14.0 7.5 -0.4734499999999997
14.5 7.5 -0.4534499999999997
15.0 7.5 -0.45344999999999996
15.5 7.5 -0.49345000000000006
16.0 7.5 -0.45344999999999996
16.5 7.5 -0.4634499999999983
17.0 7.5 -0.41344999999999843
17.5 7.5 -0.5034499999999996
18.0 7.5 -0.5134500000000001
18.5 7.5 -0.45345000000000013
19.0 7.5 -0.47345
19.5 7.5 -0.4434499999999996
20.0 7.5 -0.5334499999999995

-10.0 8.0 -0.22041500000000064
-9.5 8.0 -0.19241499999999973
-9.0 8.0 -0.16410499999999956
-8.5 8.0 -0.2431049999999999
-8.0 8.0 -0.3727599999999998
-7.5 8.0 -0.16641500000000004
-7.0 8.0 -0.3167599999999998
-6.5 8.0 -0.30876000000000003
-6.0 8.0 -0.3031049999999996
-5.5 8.0 -0.22275999999999999
-5.0 8.0 -0.29344999999999954
-4.5 8.0 -0.38344999999999985
-4.0 8.0 -0.31344999999999973
-3.5 8.0 -0.2541049999999996
-3.0 8.0 -0.33344999999999975
-2.5 8.0 -0.3661049999999995
-2.0 8.0 -0.3171049999999996
-1.5 8.0 -0.4534499999999998
-1.0 8.0 -0.3734499999999983
-0.5 8.0 -0.3334499999999999
0.0 8.0 -0.4334500000000001
0.5 8.0 -0.3734499999999997
1.0 8.0 -0.39344999999999997
1.5 8.0 -0.40810499999999983
2.0 8.0 -0.39344999999999974
2.5 8.0 -0.3734499999999996
3.0 8.0 -0.43344999999999956
3.5 8.0 -0.39344999999999974
4.0 8.0 -0.45344999999999996
4.5 8.0 -0.39344999999999947
5.0 8.0 -0.3734499999999996
5.5 8.0 -0.4834499999999994
6.0 8.0 -0.483449999999998
6.5 8.0 -0.4434499999999996
7.0 8.0 -0.42345000000000077
7.5 8.0 -0.4834499999999995
8.0 8.0 -0.3834500000000001
8.5 8.0 -0.38345
9.0 8.0 -0.4034499999999997
9.5 8.0 -0.39344999999999936
10.0 8.0 -0.41344999999999976
10.5 8.0 -0.4634500000000001
11.0 8.0 -0.35344999999999976
11.5 8.0 -0.4334500000000007
12.0 8.0 -0.40344999999999986
12.5 8.0 -0.2834499999999984
13.0 8.0 -0.42345000000000005
13.5 8.0 -0.5134499999999996
14.0 8.0 -0.35345000000000015
14.5 8.0 -0.40345000000000003
15.0 8.0 -0.36344999999999966
15.5 8.0 -0.36344999999999955
16.0 8.0 -0.36344999999999955
16.5 8.0 -0.42345
17.0 8.0 -0.40345000000000003
17.5 8.0 -0.42344999999999955
18.0 8.0 -0.43345
18.5 8.0 -0.45345000000000024
19.0 8.0 -0.4334500000000001
19.5 8.0 -0.39344999999999963
20.0 8.0 -0.3434500000000001

-10.0 8.5 -0.11510499999999943
-9.5 8.5 -0.18172499999999953
-9.0 8.5 -0.2907599999999996
-8.5 8.5 -0.11276000000000028
-8.0 8.5 -0.19876000000000005
-7.5 8.5 -0.16075999999999963
-7.0 8.5 -0.19075999999999987
-6.5 8.5 -0.323449999999999
-6.0 8.5 -0.1927600000000007
-5.5 8.5 -0.303450000000001
-5.0 8.5 -0.27344999999999925
-4.5 8.5 -0.3134499999999997
-4.0 8.5 -0.2334500000000002
-3.5 8.5 -0.25344999999999923
-3.0 8.5 -0.173449999999999
-2.5 8.5 -0.2834500000000005
-2.0 8.5 -0.35344999999999993
-1.5 8.5 -0.2361049999999995
-1.0 8.5 -0.29344999999999893
-0.5 8.5 -0.29345
0.0 8.5 -0.3034500000000001
0.5 8.5 -0.3434499999999991
1.0 8.5 -0.3734499999999995
1.5 8.5 -0.3034499999999996
2.0 8.5 -0.1934500000000005
2.5 8.5 -0.24345000000000033
3.0 8.5 -0.32345000000000096
3.5 8.5 -0.2834500000000002
4.0 8.5 -0.3134500000000001
4.5 8.5 -0.3134499999999999
5.0 8.5 -0.29345000000000054
5.5 8.5 -0.2634499999999992
6.0 8.5 -0.27344999999999897
6.5 8.5 -0.2934499999999973
7.0 8.5 -0.23344999999999985
7.5 8.5 -0.3534499999999996
8.0 8.5 -0.33344999999999947
8.5 8.5 -0.3234499999999988
9.0 8.5 -0.3434499999999995
9.5 8.5 -0.2534499999999996
10.0 8.5 -0.30345000000000033
10.5 8.5 -0.30344999999999944
11.0 8.5 -0.4034499999999969
11.5 8.5 -0.3734500000000004
12.0 8.5 -0.34345000000000053
12.5 8.5 -0.3434500000000007
13.0 8.5 -0.32345000000000007
13.5 8.5 -0.30344999999999905
14.0 8.5 -0.24345000000000033
14.5 8.5 -0.34344999999999964
15.0 8.5 -0.3134499999999994
15.5 8.5 -0.2334499999999995
16.0 8.5 -0.28345000000000053
16.5 8.5 -0.27344999999999986
17.0 8.5 -0.31344999999999884
17.5 8.5 -0.2634499999999992
18.0 8.5 -0.24344999999999875
18.5 8.5 -0.36344999999999994
19.0 8.5 -0.35344999999999943
19.5 8.5 -0.38344999999999985
20.0 8.5 -0.30344999999999944

-10.0 9.0 -0.032415000000000305
-9.5 9.0 -0.08172500000000013
-9.0 9.0 -0.048760000000000046
-8.5 9.0 -0.12276000000000042
-8.0 9.0 -0.09345000000000034
-7.5 9.0 -0.1360699999999994
-7.0 9.0 -0.1434500000000007
-6.5 9.0 -0.27510499999999904
-6.0 9.0 -0.24510499999999916
-5.5 9.0 0.11589500000000079
-5.0 9.0 -0.03345000000000038
-4.5 9.0 -0.08345000000000038
-4.0 9.0 -0.27344999999999986
-3.5 9.0 -0.12345000000000077
-3.0 9.0 -0.15345000000000014
-2.5 9.0 -0.2434499999999975
-2.0 9.0 -0.16344999999999957
-1.5 9.0 -0.21345000000000044
-1.0 9.0 -0.2634499999999992
-0.5 9.0 -0.10344999999999889
0.0 9.0 -0.3134500000000003
0.5 9.0 -0.20344999999999888
1.0 9.0 -0.25344999999999746
1.5 9.0 -0.1334499999999988
2.0 9.0 -0.11344999999999868
2.5 9.0 -0.21344999999999867
3.0 9.0 -0.2234499999999997
3.5 9.0 -0.2134499999999994
4.0 9.0 -0.12345000000000077
4.5 9.0 -0.20345000000000013
5.0 9.0 -0.2634499999999992
5.5 9.0 -0.23344999999999985
6.0 9.0 -0.23345000000000038
6.5 9.0 -0.2334499999999995
7.0 9.0 -0.23344999999999896
7.5 9.0 -0.173449999999999
8.0 9.0 -0.23344999999999932
8.5 9.0 -0.22344999999999865
9.0 9.0 -0.20344999999999908
9.5 9.0 -0.2634500000000001
10.0 9.0 -0.3034499999999973
10.5 9.0 -0.16345000000000026
11.0 9.0 -0.1534500000000003
11.5 9.0 -0.25345000000000084
12.0 9.0 -0.2734499999999997
12.5 9.0 -0.2134499999999992
13.0 9.0 -0.14345000000000052
13.5 9.0 -0.16344999999999993
14.0 9.0 -0.19344999999999982
14.5 9.0 -0.1334499999999988
15.0 9.0 -0.14345
15.5 9.0 -0.2034500000000005
16.0 9.0 -0.23344999999999896
16.5 9.0 -0.2334499999999986
17.0 9.0 -0.27344999999999936
17.5 9.0 -0.1934499999999991
18.0 9.0 -0.26344999999999885
18.5 9.0 -0.283449999999999
19.0 9.0 -0.2434499999999998
19.5 9.0 -0.263449999999999
20.0 9.0 -0.19344999999999998

-10.0 9.5 -0.1524150000000004
-9.5 9.5 0.0235850000000001
-9.0 9.5 -0.1617250000000002
-8.5 9.5 -0.0944149999999997
-8.0 9.5 -0.10510499999999912
-7.5 9.5 -0.03344999999999985
-7.0 9.5 -0.10344999999999978
-6.5 9.5 -0.14110500000000012
-6.0 9.5 -0.16345000000000026
-5.5 9.5 -0.06010499999999937
-5.0 9.5 -0.08345000000000055
-4.5 9.5 -0.16710499999999975
-4.0 9.5 -0.07345000000000006
-3.5 9.5 -0.11344999999999975
-3.0 9.5 -0.13344999999999968
-2.5 9.5 -0.09345000000000034
-2.0 9.5 -0.13344999999999985
-1.5 9.5 -0.18010499999999946
-1.0 9.5 -0.18345000000000092
-0.5 9.5 -0.08345000000000002
0.0 9.5 -0.08345000000000038
0.5 9.5 -0.14345000000000105
1.0 9.5 -0.10344999999999871
1.5 9.5 -0.05345000000000031
2.0 9.5 -0.17344999999999935
2.5 9.5 -0.16344999999999707
3.0 9.5 -0.15344999999999942
3.5 9.5 -0.06344999999999885
4.0 9.5 -0.14344999999999947
4.5 9.5 -0.06344999999999867
5.0 9.5 -0.2034500000000003
5.5 9.5 -0.20344999999999996
6.0 9.5 -0.16344999999999993
6.5 9.5 -0.11345000000000027
7.0 9.5 -0.1434499999999989
7.5 9.5 -0.15344999999999995
8.0 9.5 -0.13344999999999932
8.5 9.5 -0.16344999999999885
9.0 9.5 -0.11345000000000063
9.5 9.5 -0.1234499999999997
10.0 9.5 -0.0834500000000002
10.5 9.5 -0.08344999999999878
11.0 9.5 -0.10344999999999907
11.5 9.5 -0.16344999999999993
12.0 9.5 -0.12345000000000095
12.5 9.5 -0.1034500000000003
13.0 9.5 -0.07344999999999899
13.5 9.5 -0.11344999999999886
14.0 9.5 -0.09344999999999963
14.5 9.5 -0.14344999999999858
15.0 9.5 -0.08344999999999896
15.5 9.5 -0.1034500000000003
16.0 9.5 -0.08344999999999914
16.5 9.5 -0.1134500000000008
17.0 9.5 -0.12344999999999899
17.5 9.5 -0.06345000000000027
18.0 9.5 -0.07344999999999899
18.5 9.5 -0.05344999999999924
19.0 9.5 -0.10344999999999996
19.5 9.5 -0.09345000000000052
20.0 9.5 -0.05344999999999871

-10.0 10.0 -0.08207000000000023
-9.5 10.0 -0.09006999999999935
-9.0 10.0 -0.05206999999999962
-8.5 10.0 -0.1134499999999992
-8.0 10.0 -0.06510499999999872
-7.5 10.0 0.00655000000000161
-7.0 10.0 -0.03344999999999967
-6.5 10.0 0.02654999999999976
-6.0 10.0 -0.06344999999999992
-5.5 10.0 -0.04344999999999875
-5.0 10.0 -0.09344999999999928
-4.5 10.0 -0.15344999999999853
-4.0 10.0 -0.05344999999999871
-3.5 10.0 0.006549999999999834
-3.0 10.0 -0.02344999999999864
-2.5 10.0 -0.07344999999999882
-2.0 10.0 -0.06344999999999903
-1.5 10.0 -0.06345000000000063
-1.0 10.0 -0.1434499999999989
-0.5 10.0 -0.0034499999999987097
0.0 10.0 -0.04344999999999875
0.5 10.0 -0.08345000000000002
1.0 10.0 -0.1434499999999998
1.5 10.0 -0.033449999999998606
2.0 10.0 -0.003449999999998887
2.5 10.0 -0.09344999999999999
3.0 10.0 -0.06344999999999992
3.5 10.0 -0.05345000000000031
4.0 10.0 -0.013449999999999207
4.5 10.0 -0.013449999999999029
5.0 10.0 -0.013449999999999029
5.5 10.0 0.016550000000001043
6.0 10.0 -0.07344999999999971
6.5 10.0 -0.06345000000000009
7.0 10.0 -0.053450000000000664
7.5 10.0 -0.0434499999999991
8.0 10.0 -0.0934499999999991
8.5 10.0 -0.06345000000000009
9.0 10.0 -0.04344999999999892
9.5 10.0 -0.06345000000000045
10.0 10.0 -0.03344999999999913
10.5 10.0 -0.05344999999999889
11.0 10.0 -0.03344999999999913
11.5 10.0 -0.003450000000000486
12.0 10.0 -0.06345000000000063
12.5 10.0 -0.05344999999999924
13.0 10.0 -0.06345000000000045
13.5 10.0 -0.053450000000000664
14.0 10.0 -0.13344999999999896
14.5 10.0 -0.08344999999999914
15.0 10.0 -0.05345000000000013
15.5 10.0 -0.0934499999999991
16.0 10.0 -0.043449999999999635
16.5 10.0 -0.003450000000000486
17.0 10.0 -0.08345000000000055
17.5 10.0 -0.08344999999999861
18.0 10.0 -0.033449999999999314
18.5 10.0 -0.033449999999999314
19.0 10.0 -0.0834499999999995
19.5 10.0 -0.03344999999999878
20.0 10.0 -0.06344999999999938

-10.0 10.5 0.09327500000000058
-9.5 10.5 0.19723999999999986
-9.0 10.5 -0.08138000000000005
-8.5 10.5 -0.011724999999999852
-8.0 10.5 0.0072400000000001795
-7.5 10.5 -0.03875999999999955
-7.0 10.5 0.12489500000000113
-6.5 10.5 -0.04310500000000026
-6.0 10.5 0.01654999999999962
-5.5 10.5 0.06654999999999997
-5.0 10.5 0.09655000000000165
-4.5 10.5 0.02654999999999976
-4.0 10.5 0.1365499999999999
-3.5 10.5 0.0065500000000010775
-3.0 10.5 -0.11344999999999886
-2.5 10.5 0.02655000000000136
-2.0 10.5 -0.0034500000000003083
-1.5 10.5 0.016550000000001043
-1.0 10.5 0.016549999999999798
-0.5 10.5 -0.023450000000000238
0.0 10.5 -0.07345000000000042
0.5 10.5 -0.0034500000000003083
1.0 10.5 -0.04344999999999875
1.5 10.5 -0.05344999999999889
2.0 10.5 -0.03344999999999896
2.5 10.5 -0.0634499999999992
3.0 10.5 -0.0034500000000003083
3.5 10.5 0.05655000000000001
4.0 10.5 -0.04344999999999892
4.5 10.5 -0.0334500000000002
5.0 10.5 0.006549999999999656
5.5 10.5 -0.03344999999999913
6.0 10.5 0.04655000000000111
6.5 10.5 -0.043449999999999635
7.0 10.5 0.01655000000000051
7.5 10.5 0.026549999999999584
8.0 10.5 -0.013450000000000628
8.5 10.5 -0.003450000000000486
9.0 10.5 -0.0034500000000003083
9.5 10.5 -0.023449999999999173
10.0 10.5 -0.003449999999999065
10.5 10.5 -0.013450000000000273
11.0 10.5 -0.02344999999999988
11.5 10.5 -0.003450000000000486
12.0 10.5 -0.04344999999999928
12.5 10.5 -0.013449999999999384
13.0 10.5 -0.03344999999999967
13.5 10.5 -0.0034499999999992427
14.0 10.5 0.016549999999999974
14.5 10.5 0.016550000000000155
15.0 10.5 -0.043449999999999454
15.5 10.5 0.03655000000000097
16.0 10.5 -0.0334500000000002
16.5 10.5 0.006549999999999301
17.0 10.5 -0.023449999999999173
17.5 10.5 -0.003449999999999953
18.0 10.5 -0.033449999999999314
18.5 10.5 0.02655000000000065
19.0 10.5 -0.00344999999999942
19.5 10.5 -0.043449999999999454
20.0 10.5 -0.003449999999998887

-10.0 11.0 0.11827499999999969
-9.5 11.0 -0.07141499999999912
-9.0 11.0 0.048274999999999936
-8.5 11.0 -0.2467599999999992
-8.0 11.0 -0.013449999999999917
-7.5 11.0 0.0065500000000000115
-7.0 11.0 0.09689499999999959
-6.5 11.0 0.006549999999999834
-6.0 11.0 -0.003449999999999953
-5.5 11.0 0.02655000000000136
-5.0 11.0 -0.09510499999999915
-4.5 11.0 0.01654999999999962
-4.0 11.0 0.15654999999999966
-3.5 11.0 0.006549999999999656
-3.0 11.0 0.03654999999999955
-2.5 11.0 0.05655000000000001
-2.0 11.0 -0.013449999999998496
-1.5 11.0 0.0365499999999999
-1.0 11.0 -0.04344999999999875
-0.5 11.0 0.0665500000000014
0.0 11.0 0.01654999999999962
0.5 11.0 0.04654999999999987
1.0 11.0 0.01654999999999962
1.5 11.0 -0.03345000000000038
2.0 11.0 0.05655000000000143
2.5 11.0 0.0065500000000010775
3.0 11.0 0.01655000000000122
3.5 11.0 0.0365499999999999
4.0 11.0 -0.0034499999999987097
4.5 11.0 0.056549999999999837
5.0 11.0 -0.0034500000000006635
5.5 11.0 0.05655000000000001
6.0 11.0 -0.013450000000000451
6.5 11.0 0.026549999999999584
7.0 11.0 0.01654999999999962
7.5 11.0 -0.003450000000000486
8.0 11.0 0.03654999999999973
8.5 11.0 0.02654999999999976
9.0 11.0 0.01654999999999962
9.5 11.0 0.016549999999999444
10.0 11.0 0.036550000000001324
10.5 11.0 0.04655000000000129
11.0 11.0 0.016550000000000863
11.5 11.0 -0.0034500000000008413
12.0 11.0 0.04654999999999987
12.5 11.0 0.01655000000000051
13.0 11.0 0.05655000000000001
13.5 11.0 0.016549999999999444
14.0 11.0 0.026550000000001007
14.5 11.0 0.006549999999999301
15.0 11.0 -0.0034500000000008413
15.5 11.0 -0.0034500000000008413
16.0 11.0 0.006550000000000722
16.5 11.0 0.026549999999999584
17.0 11.0 0.006549999999999301
17.5 11.0 -0.003449999999998887
18.0 11.0 0.01655000000000051
18.5 11.0 0.016549999999999444
19.0 11.0 0.006549999999999301
19.5 11.0 0.006549999999999301
20.0 11.0 -0.0034500000000008413

-10.0 11.5 0.034965000000000225
-9.5 11.5 0.17792999999999976
-9.0 11.5 -0.06345000000000009
-8.5 11.5 -0.10310499999999986
-8.0 11.5 -0.1841049999999985
-7.5 11.5 0.05655000000000001
-7.0 11.5 -0.003104999999999869
-6.5 11.5 0.08655000000000097
-6.0 11.5 0.015895000000001325
-5.5 11.5 -0.14345000000000052
-5.0 11.5 -0.06345000000000027
-4.5 11.5 0.006550000000001432
-4.0 11.5 0.0365499999999999
-3.5 11.5 0.016549999999999798
-3.0 11.5 0.016550000000001574
-2.5 11.5 -0.05345000000000013
-2.0 11.5 0.0665499999999998
-1.5 11.5 -0.04344999999999892
-1.0 11.5 0.056549999999999837
-0.5 11.5 0.03654999999999973
0.0 11.5 0.01654999999999962
0.5 11.5 -0.05345000000000013
1.0 11.5 0.08655000000000132
1.5 11.5 0.006549999999999656
2.0 11.5 0.006549999999999656
2.5 11.5 0.06654999999999997
3.0 11.5 0.05655000000000019
3.5 11.5 0.03654999999999955
4.0 11.5 0.05655000000000001
4.5 11.5 0.03654999999999955
5.0 11.5 0.01654999999999962
5.5 11.5 0.02654999999999976
6.0 11.5 0.03654999999999955
6.5 11.5 0.04655000000000129
7.0 11.5 0.016549999999999798
7.5 11.5 0.08655000000000186
8.0 11.5 -0.003450000000000486
8.5 11.5 0.016549999999999444
9.0 11.5 0.03654999999999973
9.5 11.5 0.026549999999999584
10.0 11.5 0.04654999999999987
10.5 11.5 0.016549999999999444
11.0 11.5 0.026549999999999584
11.5 11.5 0.03654999999999973
12.0 11.5 0.03654999999999973
12.5 11.5 0.026549999999999584
13.0 11.5 0.016549999999999444
13.5 11.5 0.016549999999999444
14.0 11.5 0.04654999999999987
14.5 11.5 0.026549999999999584
15.0 11.5 0.04654999999999987
15.5 11.5 0.026549999999999584
16.0 11.5 0.006549999999999301
16.5 11.5 0.016549999999999444
17.0 11.5 0.026549999999999584
17.5 11.5 0.006549999999999301
18.0 11.5 -0.0034500000000008413
18.5 11.5 0.016549999999999444
19.0 11.5 -0.0034500000000008413
19.5 11.5 0.006549999999999301
20.0 11.5 0.03654999999999973

-10.0 12.0 -0.010345000000000049
-9.5 12.0 -0.1480699999999988
-9.0 12.0 0.07723999999999993
-8.5 12.0 0.07827499999999983
-8.0 12.0 0.02924000000000131
-7.5 12.0 -0.01310500000000001
-7.0 12.0 0.016894999999999882
-6.5 12.0 0.05689499999999974
-6.0 12.0 0.02655000000000136
-5.5 12.0 -0.003450000000000131
-5.0 12.0 0.08655000000000132
-4.5 12.0 0.02654999999999994
-4.0 12.0 0.09655000000000005
-3.5 12.0 0.02654999999999976
-3.0 12.0 0.08655000000000009
-2.5 12.0 0.0365499999999999
-2.0 12.0 0.07654999999999994
-1.5 12.0 0.02655000000000012
-1.0 12.0 -0.003450000000000131
-0.5 12.0 -0.013449999999999029
0.0 12.0 -0.02344999999999935
0.5 12.0 0.026549999999999584
1.0 12.0 -0.003449999999999065
1.5 12.0 -0.0034500000000003083
2.0 12.0 0.00655000000000161
2.5 12.0 0.03654999999999973
3.0 12.0 0.0665499999999998
3.5 12.0 -0.02345000000000006
4.0 12.0 0.006549999999999834
4.5 12.0 0.026550000000001007
5.0 12.0 0.04654999999999987
5.5 12.0 0.01654999999999962
6.0 12.0 0.05655000000000143
6.5 12.0 0.016549999999999444
7.0 12.0 0.016549999999999798
7.5 12.0 0.016550000000001043
8.0 12.0 0.03655000000000115
8.5 12.0 0.026549999999999584
9.0 12.0 0.016550000000000863
9.5 12.0 0.06655000000000015
10.0 12.0 0.03655000000000115
10.5 12.0 0.03655000000000115
11.0 12.0 0.016549999999999444
11.5 12.0 0.016549999999999444
12.0 12.0 0.026549999999999584
12.5 12.0 0.02655000000000065
13.0 12.0 0.02655000000000065
13.5 12.0 0.016549999999999444
14.0 12.0 0.046550000000002
14.5 12.0 0.026549999999999584
15.0 12.0 0.026550000000001007
15.5 12.0 0.026549999999999584
16.0 12.0 0.006550000000000722
16.5 12.0 0.006550000000000722
17.0 12.0 0.016550000000000863
17.5 12.0 0.006549999999999301
18.0 12.0 0.01655000000000051
18.5 12.0 0.016550000000000863
19.0 12.0 0.006549999999999301
19.5 12.0 0.016550000000001574
20.0 12.0 -0.0034500000000008413

-10.0 12.5 -0.04241500000000009
-9.5 12.5 0.10689499999999992
-9.0 12.5 0.05458500000000086
-8.5 12.5 0.02723999999999993
-8.0 12.5 -0.04475999999999871
-7.5 12.5 -0.10410499999999878
-7.0 12.5 -0.010104999999999541
-6.5 12.5 -0.043449999999998566
-6.0 12.5 -0.053449999999999956
-5.5 12.5 -0.023449999999998285
-5.0 12.5 0.11655000000000104
-4.5 12.5 0.06655000000000033
-4.0 12.5 -0.07344999999999882
-3.5 12.5 -0.05510499999999876
-3.0 12.5 0.07654999999999994
-2.5 12.5 -0.003450000000000131
-2.0 12.5 0.07654999999999994
-1.5 12.5 0.11655000000000157
-1.0 12.5 -0.04344999999999981
-0.5 12.5 -0.03344999999999878
0.0 12.5 0.06655000000000211
0.5 12.5 0.0865500000000015
1.0 12.5 0.016550000000001574
1.5 12.5 -0.053450000000000664
2.0 12.5 0.0665500000000014
2.5 12.5 0.026550000000000296
3.0 12.5 -0.00344999999999942
3.5 12.5 0.03655000000000204
4.0 12.5 0.026550000000001538
4.5 12.5 0.04654999999999987
5.0 12.5 0.02655000000000083
5.5 12.5 0.00655000000000161
6.0 12.5 0.04655000000000111
6.5 12.5 0.026550000000001007
7.0 12.5 -0.013449999999999207
7.5 12.5 -0.0034499999999992427
8.0 12.5 0.03655000000000186
8.5 12.5 0.016549999999999444
9.0 12.5 0.026550000000000296
9.5 12.5 0.03655000000000115
10.0 12.5 0.016550000000000686
10.5 12.5 0.016549999999999444
11.0 12.5 0.016549999999999444
11.5 12.5 0.016549999999999444
12.0 12.5 0.006550000000000722
12.5 12.5 0.01655000000000051
13.0 12.5 0.026549999999999584
13.5 12.5 -0.0034500000000006635
14.0 12.5 0.0065500000000009
14.5 12.5 0.07655000000000242
15.0 12.5 0.006549999999999301
15.5 12.5 0.006549999999999301
16.0 12.5 0.016550000000001574
16.5 12.5 0.006550000000000722
17.0 12.5 0.01655000000000051
17.5 12.5 0.006549999999999301
18.0 12.5 0.006550000000000722
18.5 12.5 -0.0034500000000008413
19.0 12.5 0.026550000000000296
19.5 12.5 0.01655000000000051
20.0 12.5 0.01655000000000051

-10.0 13.0 0.15458500000000103
-9.5 13.0 -0.10006999999999948
-9.0 13.0 -0.09207000000000018
-8.5 13.0 0.1958950000000014
-8.0 13.0 0.041240000000000165
-7.5 13.0 0.10989500000000038
-7.0 13.0 0.016549999999999798
-6.5 13.0 0.05689499999999992
-6.0 13.0 -0.09344999999999945
-5.5 13.0 -0.03344999999999913
-5.0 13.0 -0.013449999999999563
-4.5 13.0 0.0665500000000014
-4.0 13.0 -0.08345000000000002
-3.5 13.0 -0.03344999999999913
-3.0 13.0 0.13654999999999973
-2.5 13.0 -0.013449999999999563
-2.0 13.0 -0.023449999999999173
-1.5 13.0 0.006550000000000722
-1.0 13.0 -0.07344999999999953
-0.5 13.0 0.03654999999999973
0.0 13.0 0.05655000000000108
0.5 13.0 0.03654999999999955
1.0 13.0 -0.03344999999999789
1.5 13.0 0.006550000000000189
2.0 13.0 -0.0434499999999991
2.5 13.0 0.016550000000000686
3.0 13.0 -0.033449999999999314
3.5 13.0 0.04655000000000094
4.0 13.0 0.006550000000000722
4.5 13.0 0.04655000000000094
5.0 13.0 0.04654999999999987
5.5 13.0 0.02654999999999976
6.0 13.0 0.02654999999999976
6.5 13.0 0.006550000000001432
7.0 13.0 0.026550000000001184
7.5 13.0 0.006550000000000722
8.0 13.0 -0.003450000000000486
8.5 13.0 0.0065500000000000115
9.0 13.0 0.016550000000000863
9.5 13.0 0.0065500000000000115
10.0 13.0 -0.0034499999999992427
10.5 13.0 0.04655000000000058
11.0 13.0 0.006549999999999301
11.5 13.0 0.036550000000000436
12.0 13.0 0.016550000000000155
12.5 13.0 0.03654999999999973
13.0 13.0 0.016550000000000332
13.5 13.0 0.02655000000000012
14.0 13.0 0.026550000000001007
14.5 13.0 0.006549999999999301
15.0 13.0 0.006549999999999301
15.5 13.0 0.006549999999999301
16.0 13.0 -0.0034499999999987097
16.5 13.0 0.006550000000000722
17.0 13.0 0.016550000000000155
17.5 13.0 0.006549999999999301
18.0 13.0 0.006550000000000722
18.5 13.0 -0.0034500000000008413
19.0 13.0 0.01655000000000051
19.5 13.0 -0.003450000000000131
20.0 13.0 0.006550000000000722

-10.0 13.5 -0.08806999999999957
-9.5 13.5 -0.0720699999999999
-9.0 13.5 0.0015850000000009246
-8.5 13.5 -0.00276000000000014
-8.0 13.5 -0.06345000000000009
-7.5 13.5 0.056549999999999837
-7.0 13.5 -0.11345000000000009
-6.5 13.5 -0.06345000000000009
-6.0 13.5 -0.06344999999999992
-5.5 13.5 0.04655000000000218
-5.0 13.5 0.018895000000000196
-4.5 13.5 -0.003450000000000131
-4.0 13.5 -0.022104999999998577
-3.5 13.5 0.11654999999999963
-3.0 13.5 0.02654999999999994
-2.5 13.5 0.06654999999999997
-2.0 13.5 -0.013449999999999384
-1.5 13.5 0.036550000000001505
-1.0 13.5 -0.08344999999999878
-0.5 13.5 0.036550000000000436
0.0 13.5 -0.0034499999999997753
0.5 13.5 0.03655000000000062
1.0 13.5 0.036550000000000436
1.5 13.5 0.06655000000000122
2.0 13.5 0.01655000000000122
2.5 13.5 0.016550000000001574
3.0 13.5 0.02655000000000065
3.5 13.5 0.016550000000000155
4.0 13.5 -0.013450000000000451
4.5 13.5 0.016550000000001043
5.0 13.5 -0.03344999999999913
5.5 13.5 0.04655000000000111
6.0 13.5 0.0065500000000009
6.5 13.5 -0.0034499999999992427
7.0 13.5 -0.0034500000000006635
7.5 13.5 0.01655000000000051
8.0 13.5 -0.023450000000000592
8.5 13.5 0.05655000000000108
9.0 13.5 0.006549999999999478
9.5 13.5 -0.013450000000000273
10.0 13.5 0.02655000000000065
10.5 13.5 -0.003450000000000131
11.0 13.5 -0.033449999999999314
11.5 13.5 -0.013449999999998852
12.0 13.5 0.026550000000000296
12.5 13.5 0.026550000000000473
13.0 13.5 0.016550000000000686
13.5 13.5 0.016550000000000686
14.0 13.5 0.0365499999999999
14.5 13.5 0.02655000000000012
15.0 13.5 0.01655000000000051
15.5 13.5 0.006550000000000722
16.0 13.5 0.006550000000000722
16.5 13.5 -0.0034500000000008413
17.0 13.5 -0.013449999999998852
17.5 13.5 0.006550000000000722
18.0 13.5 -0.0034500000000008413
18.5 13.5 0.016549999999999086
19.0 13.5 0.026550000000000296
19.5 13.5 0.006550000000000366
20.0 13.5 -0.0034499999999997753

-10.0 14.0 0.08193000000000125
-9.5 14.0 -0.10341499999999967
-9.0 14.0 0.01061999999999994
-8.5 14.0 -0.0751049999999994
-8.0 14.0 -0.05206999999999997
-7.5 14.0 0.055895000000001006
-7.0 14.0 0.06689499999999989
-6.5 14.0 -0.003450000000000131
-6.0 14.0 -0.08610499999999899
-5.5 14.0 0.0065500000000012545
-5.0 14.0 0.04489500000000142
-4.5 14.0 0.07655000000000137
-4.0 14.0 -0.06345000000000027
-3.5 14.0 0.01655000000000122
-3.0 14.0 0.04655000000000129
-2.5 14.0 0.11655000000000086
-2.0 14.0 0.03655000000000097
-1.5 14.0 -0.03344999999999985
-1.0 14.0 -0.043449999999997505
-0.5 14.0 -0.023450000000000238
0.0 14.0 0.03655000000000062
0.5 14.0 0.006549999999999834
1.0 14.0 -0.003449999999999065
1.5 14.0 0.02654999999999994
2.0 14.0 0.03654999999999973
2.5 14.0 -0.013450000000000451
3.0 14.0 0.03654999999999955
3.5 14.0 -0.03345000000000002
4.0 14.0 -0.013449999999999207
4.5 14.0 0.026550000000002606
5.0 14.0 0.016550000000001043
5.5 14.0 -0.00344999999999942
6.0 14.0 -0.013450000000000451
6.5 14.0 0.026550000000001007
7.0 14.0 -0.023449999999999173
7.5 14.0 0.016550000000000332
8.0 14.0 0.02655000000000065
8.5 14.0 0.016549999999999444
9.0 14.0 0.016550000000000686
9.5 14.0 0.016549999999999444
10.0 14.0 0.006549999999999301
10.5 14.0 0.006550000000000366
11.0 14.0 0.02655000000000065
11.5 14.0 -0.00344999999999942
12.0 14.0 0.0065500000000000115
12.5 14.0 -0.0034500000000006635
13.0 14.0 -0.02345000000000077
13.5 14.0 -0.013449999999997075
14.0 14.0 0.006550000000000544
14.5 14.0 -0.0034500000000008413
15.0 14.0 0.006550000000000366
15.5 14.0 0.006550000000000544
16.0 14.0 -0.023450000000000415
16.5 14.0 -0.0034500000000008413
17.0 14.0 0.01655000000000051
17.5 14.0 -0.013450000000000273
18.0 14.0 -0.0034500000000008413
18.5 14.0 -0.023450000000000415
19.0 14.0 -0.0034499999999971108
19.5 14.0 -0.013450000000000273
20.0 14.0 -0.023450000000000415

-10.0 14.5 0.11393000000000093
-9.5 14.5 -0.11276000000000011
-9.0 14.5 -0.11310500000000019
-8.5 14.5 -0.11241500000000001
-8.0 14.5 -0.10310500000000004
-7.5 14.5 0.006894999999999918
-7.0 14.5 -0.0034499999999978216
-6.5 14.5 0.04789500000000206
-6.0 14.5 -0.0834500000000002
-5.5 14.5 -0.10344999999999889
-5.0 14.5 0.02654999999999976
-4.5 14.5 -0.03344999999999772
-4.0 14.5 0.0365499999999999
-3.5 14.5 -0.17345000000000005
-3.0 14.5 0.03655000000000257
-2.5 14.5 0.1665500000000005
-2.0 14.5 0.08655000000000061
-1.5 14.5 -0.053449999999999956
-1.0 14.5 -0.023450000000000238
-0.5 14.5 0.016550000000000686
0.0 14.5 -0.003450000000000131
0.5 14.5 -0.02344999999999935
1.0 14.5 -0.013449999999998852
1.5 14.5 -0.05345000000000048
2.0 14.5 0.02654999999999994
2.5 14.5 -0.04344999999999892
3.0 14.5 -0.04344999999999981
3.5 14.5 -0.023450000000000415
4.0 14.5 -0.06344999999999903
4.5 14.5 -0.02345000000000006
5.0 14.5 0.006549999999999478
5.5 14.5 -0.013449999999999207
6.0 14.5 0.006549999999999478
6.5 14.5 0.03655000000000115
7.0 14.5 0.016549999999999798
7.5 14.5 0.01654999999999962
8.0 14.5 -0.003450000000000131
8.5 14.5 -0.033449999999999314
9.0 14.5 0.0065500000000000115
9.5 14.5 -0.013449999999997252
10.0 14.5 -0.013449999999999207
10.5 14.5 -0.023449999999997216
11.0 14.5 -0.0034499999999992427
11.5 14.5 -0.013450000000000273
12.0 14.5 -0.00344999999999942
12.5 14.5 0.016550000000000686
13.0 14.5 -0.013449999999999563
13.5 14.5 0.006549999999999301
14.0 14.5 -0.0034500000000008413
14.5 14.5 -0.00344999999999942
15.0 14.5 0.01655000000000051
15.5 14.5 -0.0034500000000008413
16.0 14.5 0.016550000000000155
16.5 14.5 -0.023450000000000415
17.0 14.5 0.01655000000000051
17.5 14.5 -0.0034500000000008413
18.0 14.5 0.006550000000000722
18.5 14.5 -0.0034500000000008413
19.0 14.5 -0.0034500000000008413
19.5 14.5 -0.013449999999997075
20.0 14.5 -0.023450000000000415

-10.0 15.0 -0.04541499999999914
-9.5 15.0 -0.09606999999999921
-9.0 15.0 0.09524000000000096
-8.5 15.0 -0.07675999999999891
-8.0 15.0 -0.008759999999999657
-7.5 15.0 -0.003450000000000131
-7.0 15.0 -0.08344999999999878
-6.5 15.0 0.13589500000000126
-6.0 15.0 -0.12344999999999881
-5.5 15.0 0.056549999999999837
-5.0 15.0 0.03655000000000239
-4.5 15.0 -0.06344999999999867
-4.0 15.0 0.046550000000001465
-3.5 15.0 -0.02344999999999775
-3.0 15.0 -0.03345000000000002
-2.5 15.0 0.07654999999999976
-2.0 15.0 -0.04344999999999981
-1.5 15.0 -0.013450000000000096
-1.0 15.0 0.046550000000000404
-0.5 15.0 -0.013450000000000451
0.0 15.0 -0.03344999999999896
0.5 15.0 0.006549999999999656
1.0 15.0 0.026550000000001007
1.5 15.0 0.01654999999999962
2.0 15.0 0.026549999999999584
2.5 15.0 -0.003449999999999953
3.0 15.0 0.02654999999999994
3.5 15.0 0.006550000000002498
4.0 15.0 0.0065500000000000115
4.5 15.0 -0.003450000000000486
5.0 15.0 -0.013449999999999207
5.5 15.0 -0.013450000000000451
6.0 15.0 -0.003449999999998887
6.5 15.0 -0.033450000000000556
7.0 15.0 -0.0034500000000003083
7.5 15.0 0.01654999999999962
8.0 15.0 0.0065500000000009
8.5 15.0 -0.033450000000000556
9.0 15.0 0.006550000000000544
9.5 15.0 -0.033449999999999314
10.0 15.0 -0.0034499999999971108
10.5 15.0 0.006549999999999301
11.0 15.0 -0.013449999999997252
11.5 15.0 0.006549999999999301
12.0 15.0 0.006549999999999301
12.5 15.0 0.016549999999999444
13.0 15.0 -0.0034499999999971108
13.5 15.0 0.026550000000000296
14.0 15.0 -0.0034500000000008413
14.5 15.0 0.01655000000000051
15.0 15.0 0.006550000000000544
15.5 15.0 -0.013449999999997075
16.0 15.0 0.01655000000000051
16.5 15.0 -0.0034500000000008413
17.0 15.0 -0.0034500000000008413
17.5 15.0 0.006550000000000722
18.0 15.0 -0.0034500000000008413
18.5 15.0 -0.0034500000000008413
19.0 15.0 0.01655000000000051
19.5 15.0 -0.0034500000000008413
20.0 15.0 -0.023450000000000415

-10.0 15.5 0.007929999999999816
-9.5 15.5 0.058965000000000066
-9.0 15.5 0.07724000000000011
-8.5 15.5 0.24689499999999995
-8.0 15.5 0.01689500000000006
-7.5 15.5 0.026895000000000023
-7.0 15.5 -0.07276000000000024
-6.5 15.5 -0.06345000000000009
-6.0 15.5 -0.0031050000000004017
-5.5 15.5 0.02654999999999994
-5.0 15.5 0.04654999999999969
-4.5 15.5 -0.07344999999999988
-4.0 15.5 -0.04345000000000017
-3.5 15.5 0.056549999999999837
-3.0 15.5 0.0665499999999998
-2.5 15.5 -0.013450000000000273
-2.0 15.5 -0.06344999999999831
-1.5 15.5 -0.10344999999999889
-1.0 15.5 -0.023450000000000415
-0.5 15.5 -0.013450000000000273
0.0 15.5 -0.013450000000000451
0.5 15.5 -0.04345000000000017
1.0 15.5 0.0365499999999999
1.5 15.5 0.006549999999999834
2.0 15.5 -0.013450000000000096
2.5 15.5 0.016549999999999798
3.0 15.5 0.03655000000000115
3.5 15.5 0.0365499999999999
4.0 15.5 -0.003450000000000486
4.5 15.5 0.016549999999999798
5.0 15.5 -0.0034500000000006635
5.5 15.5 0.0365499999999999
6.0 15.5 -0.013449999999998852
6.5 15.5 -0.05345000000000048
7.0 15.5 -0.0034500000000006635
7.5 15.5 -0.003449999999999065
8.0 15.5 0.026549999999999584
8.5 15.5 -0.013450000000000805
9.0 15.5 0.01654999999999962
9.5 15.5 -0.003449999999999065
10.0 15.5 0.006550000000000722
10.5 15.5 -0.013449999999999029
11.0 15.5 -0.0034500000000008413
11.5 15.5 -0.0034500000000008413
12.0 15.5 0.006549999999999301
12.5 15.5 0.006550000000000544
13.0 15.5 -0.0034499999999992427
13.5 15.5 -0.0034500000000008413
14.0 15.5 -0.013450000000000805
14.5 15.5 0.006550000000002854
15.0 15.5 -0.0034500000000008413
15.5 15.5 -0.0034500000000008413
16.0 15.5 -0.0034500000000008413
16.5 15.5 -0.0034500000000008413
17.0 15.5 -0.0034500000000008413
17.5 15.5 0.006550000000000722
18.0 15.5 -0.0034500000000008413
18.5 15.5 -0.0034500000000008413
19.0 15.5 -0.0034500000000008413
19.5 15.5 -0.0034500000000008413
20.0 15.5 0.01655000000000051

-10.0 16.0 -0.08172499999999908
-9.5 16.0 -0.04137999999999895
-9.0 16.0 0.03458500000000129
-8.5 16.0 0.036895000000002474
-8.0 16.0 -0.13310499999999764
-7.5 16.0 0.057895000000003985
-7.0 16.0 -0.052759999999998364
-6.5 16.0 -0.10310499999999792
-6.0 16.0 0.016550000000002462
-5.5 16.0 -0.18344999999999806
-5.0 16.0 0.09655000000000218
-4.5 16.0 0.08655000000000221
-4.0 16.0 0.08655000000000221
-3.5 16.0 -0.013449999999997252
-3.0 16.0 -0.08344999999999789
-2.5 16.0 -0.04344999999999786
-2.0 16.0 0.04655000000000235
-1.5 16.0 0.066550000000003
-1.0 16.0 0.016550000000002285
-0.5 16.0 -0.053449999999998
0.0 16.0 -0.04344999999999786
0.5 16.0 -0.03344999999999754
1.0 16.0 -0.04344999999999803
1.5 16.0 -0.08344999999999825
2.0 16.0 -0.023449999999998104
2.5 16.0 0.03655000000000293
3.0 16.0 -0.03344999999999772
3.5 16.0 0.006550000000002854
4.0 16.0 0.026550000000001718
4.5 16.0 -0.023449999999997573
5.0 16.0 0.056550000000002855
5.5 16.0 -0.013449999999997431
6.0 16.0 0.04655000000000307
6.5 16.0 0.006550000000002854
7.0 16.0 0.03655000000000328
7.5 16.0 -0.0034499999999972886
8.0 16.0 0.006550000000002854
8.5 16.0 -0.0034499999999972886
9.0 16.0 0.006550000000002498
9.5 16.0 -0.023449999999997573
10.0 16.0 -0.023449999999997573
10.5 16.0 0.016550000000002996
11.0 16.0 0.006550000000002854
11.5 16.0 0.006550000000000722
12.0 16.0 -0.0034499999999972886
12.5 16.0 0.006550000000002854
13.0 16.0 0.006550000000002854
13.5 16.0 -0.013449999999997431
14.0 16.0 -0.013449999999997431
14.5 16.0 -0.0034499999999972886
15.0 16.0 -0.0034499999999972886
15.5 16.0 -0.0034499999999972886
16.0 16.0 -0.0034499999999972886
16.5 16.0 -0.0034499999999972886
17.0 16.0 -0.0034499999999972886
17.5 16.0 -0.0034499999999972886
18.0 16.0 -0.0034499999999972886
18.5 16.0 -0.0034499999999972886
19.0 16.0 -0.0034499999999972886
19.5 16.0 -0.0034499999999972886
20.0 16.0 -0.0034499999999972886

-10.0 16.5 -0.04606999999999957
-9.5 16.5 0.25827500000000186
-9.0 16.5 -0.051724999999998286
-8.5 16.5 -0.03606999999999907
-8.0 16.5 -0.05275999999999712
-7.5 16.5 0.06689500000000344
-7.0 16.5 0.07524000000000122
-6.5 16.5 -0.04410499999999899
-6.0 16.5 0.026550000000003494
-5.5 16.5 -0.08344999999999629
-5.0 16.5 -0.02344999999999651
-4.5 16.5 -0.18344999999999664
-4.0 16.5 -0.0734499999999965
-3.5 16.5 -0.06344999999999637
-3.0 16.5 0.01655000000000335
-2.5 16.5 0.09655000000000306
-2.0 16.5 0.006550000000001432
-1.5 16.5 -0.01344999999999672
-1.0 16.5 -0.003449999999996578
-0.5 16.5 -0.023449999999998285
0.0 16.5 -0.0034499999999983546
0.5 16.5 0.08655000000000364
1.0 16.5 0.016550000000001574
1.5 16.5 -0.0034499999999983546
2.0 16.5 -0.02344999999999651
2.5 16.5 -0.01344999999999672
3.0 16.5 0.016550000000002996
3.5 16.5 -0.003449999999996578
4.0 16.5 -0.03344999999999665
4.5 16.5 -0.013449999999996364
5.0 16.5 0.006550000000003564
5.5 16.5 0.036550000000003635
6.0 16.5 -0.0034499999999962226
6.5 16.5 -0.0034499999999987097
7.0 16.5 0.006550000000001432
7.5 16.5 0.006550000000003209
8.0 16.5 -0.0034499999999969334
8.5 16.5 0.006550000000000722
9.0 16.5 -0.0034499999999972886
9.5 16.5 -0.013449999999998496
10.0 16.5 -0.003449999999996578
10.5 16.5 -0.0034499999999969334
11.0 16.5 -0.0034499999999969334
11.5 16.5 -0.023449999999996862
12.0 16.5 0.006550000000000722
12.5 16.5 0.006550000000002854
13.0 16.5 0.006550000000000722
13.5 16.5 -0.013449999999997075
14.0 16.5 -0.0034499999999972886
14.5 16.5 -0.003449999999999065
15.0 16.5 -0.0034499999999972886
15.5 16.5 0.006550000000000722
16.0 16.5 -0.0034499999999972886
16.5 16.5 -0.0034499999999972886
17.0 16.5 -0.0034499999999972886
17.5 16.5 -0.0034499999999972886
18.0 16.5 0.006550000000000722
18.5 16.5 0.006550000000000722
19.0 16.5 -0.0034499999999972886
19.5 16.5 -0.0034499999999972886
20.0 16.5 0.006550000000000722

-10.0 17.0 0.033275000000002206
-9.5 17.0 -0.005104999999997517
-9.0 17.0 -0.05606999999999864
-8.5 17.0 0.04324000000000261
-8.0 17.0 -0.09310499999999707
-7.5 17.0 -0.09241499999999796
-7.0 17.0 -0.11475999999999828
-6.5 17.0 -0.10310499999999649
-6.0 17.0 0.06689500000000308
-5.5 17.0 0.036550000000003635
-5.0 17.0 0.08655000000000398
-4.5 17.0 0.006550000000003209
-4.0 17.0 0.07655000000000349
-3.5 17.0 -0.06344999999999672
-3.0 17.0 -0.003449999999996578
-2.5 17.0 0.01655000000000122
-2.0 17.0 0.026550000000002783
-1.5 17.0 -0.003449999999995512
-1.0 17.0 -0.013449999999996364
-0.5 17.0 -0.08344999999999665
0.0 17.0 0.046550000000004844
0.5 17.0 -0.0034499999999983546
1.0 17.0 0.026550000000003494
1.5 17.0 -0.003449999999995512
2.0 17.0 0.05655000000000143
2.5 17.0 -0.01344999999999601
3.0 17.0 0.02655000000000385
3.5 17.0 -0.02344999999999615
4.0 17.0 -0.033449999999997
4.5 17.0 0.026550000000003137
5.0 17.0 -0.02344999999999651
5.5 17.0 -0.02344999999999651
6.0 17.0 0.026550000000002783
6.5 17.0 0.02655000000000527
7.0 17.0 0.016550000000003708
7.5 17.0 0.016550000000002996
8.0 17.0 -0.03344999999999665
8.5 17.0 0.026550000000003137
9.0 17.0 -0.023449999999996862
9.5 17.0 0.0065500000000010775
10.0 17.0 0.016550000000002285
10.5 17.0 -0.003449999999995157
11.0 17.0 0.006550000000002854
11.5 17.0 0.006550000000002854
12.0 17.0 0.006550000000002498
12.5 17.0 -0.013449999999997075
13.0 17.0 -0.0034499999999969334
13.5 17.0 -0.013449999999997075
14.0 17.0 0.006550000000000722
14.5 17.0 0.006550000000000722
15.0 17.0 -0.013449999999995299
15.5 17.0 -0.0034499999999972886
16.0 17.0 -0.0034499999999972886
16.5 17.0 -0.0034499999999972886
17.0 17.0 0.006550000000000722
17.5 17.0 -0.0034499999999972886
18.0 17.0 0.006550000000002498
18.5 17.0 -0.0034499999999972886
19.0 17.0 0.006550000000000722
19.5 17.0 -0.013449999999995299
20.0 17.0 0.016550000000002285

-10.0 17.5 0.0379300000000022
-9.5 17.5 -0.10172499999999865
-9.0 17.5 0.006895000000003648
-8.5 17.5 0.05058500000000308
-8.0 17.5 -0.05806999999999789
-7.5 17.5 -0.042759999999997335
-7.0 17.5 -0.033449999999996295
-6.5 17.5 0.08689500000000301
-6.0 17.5 0.056550000000002855
-5.5 17.5 -0.023104999999996424
-5.0 17.5 0.03655000000000328
-4.5 17.5 0.006550000000002854
-4.0 17.5 -0.10344999999999657
-3.5 17.5 -0.03344999999999736
-3.0 17.5 0.03655000000000115
-2.5 17.5 -0.003449999999996578
-2.0 17.5 0.02655000000000456
-1.5 17.5 -0.05344999999999658
-1.0 17.5 0.04655000000000413
-0.5 17.5 -0.08344999999999665
0.0 17.5 -0.033449999999997
0.5 17.5 -0.04344999999999679
1.0 17.5 0.03655000000000115
1.5 17.5 0.03655000000000541
2.0 17.5 -0.013449999999997075
2.5 17.5 -0.003449999999995512
3.0 17.5 0.016550000000002996
3.5 17.5 0.006550000000001432
4.0 17.5 -0.04344999999999537
4.5 17.5 0.006550000000003564
5.0 17.5 -0.003449999999994802
5.5 17.5 -0.03344999999999878
6.0 17.5 0.01655000000000335
6.5 17.5 -0.01344999999999601
7.0 17.5 -0.01344999999999672
7.5 17.5 0.016550000000002996
8.0 17.5 -0.003449999999996578
8.5 17.5 -0.013449999999998496
9.0 17.5 -0.003449999999995157
9.5 17.5 -0.0034499999999972886
10.0 17.5 -0.0034499999999969334
10.5 17.5 -0.0034499999999987097
11.0 17.5 0.006550000000003209
11.5 17.5 -0.003449999999995157
12.0 17.5 0.026550000000001007
12.5 17.5 -0.003449999999999065
13.0 17.5 0.006550000000000722
13.5 17.5 0.006550000000002854
14.0 17.5 -0.0034499999999972886
14.5 17.5 -0.0034499999999972886
15.0 17.5 -0.0034499999999972886
15.5 17.5 -0.0034499999999972886
16.0 17.5 0.016550000000002285
16.5 17.5 -0.01344999999999672
17.0 17.5 -0.003449999999996578
17.5 17.5 0.006550000000000722
18.0 17.5 -0.013449999999995299
18.5 17.5 0.016550000000002285
19.0 17.5 0.016550000000002285
19.5 17.5 0.006550000000000722
20.0 17.5 -0.0034499999999972886

-10.0 18.0 -0.026069999999998927
-9.5 18.0 -0.14875999999999684
-9.0 18.0 0.06924000000000383
-8.5 18.0 0.02324000000000197
-8.0 18.0 0.08655000000000328
-7.5 18.0 0.007240000000002666
-7.0 18.0 -0.043104999999996355
-6.5 18.0 0.1468950000000028
-6.0 18.0 0.006550000000001432
-5.5 18.0 0.0465500000000052
-5.0 18.0 0.08655000000000079
-4.5 18.0 -0.08344999999999629
-4.0 18.0 0.11655000000000335
-3.5 18.0 -0.01344999999999672
-3.0 18.0 -0.003449999999999065
-2.5 18.0 0.016550000000001574
-2.0 18.0 0.006550000000003564
-1.5 18.0 0.006550000000001432
-1.0 18.0 -0.013449999999997075
-0.5 18.0 -0.033449999999996295
0.0 18.0 -0.023449999999996862
0.5 18.0 0.03655000000000399
1.0 18.0 -0.0034499999999969334
1.5 18.0 0.006550000000001788
2.0 18.0 -0.05344999999999587
2.5 18.0 -0.0034499999999972886
3.0 18.0 -0.013449999999996364
3.5 18.0 0.08655000000000364
4.0 18.0 0.016550000000002996
4.5 18.0 0.03655000000000399
5.0 18.0 0.036550000000003635
5.5 18.0 -0.013449999999998496
6.0 18.0 -0.003449999999996578
6.5 18.0 0.006550000000003209
7.0 18.0 -0.02344999999999864
7.5 18.0 -0.0034499999999969334
8.0 18.0 -0.01344999999999672
8.5 18.0 -0.003449999999999065
9.0 18.0 0.0065500000000010775
9.5 18.0 0.026550000000003137
10.0 18.0 0.01655000000000122
10.5 18.0 -0.0034499999999969334
11.0 18.0 -0.013449999999997075
11.5 18.0 -0.0034499999999962226
12.0 18.0 0.006550000000002498
12.5 18.0 -0.0034499999999972886
13.0 18.0 -0.013449999999998852
13.5 18.0 0.006550000000002854
14.0 18.0 -0.013449999999997075
14.5 18.0 0.016550000000002285
15.0 18.0 -0.0034499999999972886
15.5 18.0 -0.023449999999996862
16.0 18.0 -0.023449999999996862
16.5 18.0 0.006550000000002498
17.0 18.0 -0.0034499999999972886
17.5 18.0 0.016550000000002285
18.0 18.0 -0.0034499999999972886
18.5 18.0 -0.0034499999999972886
19.0 18.0 0.016550000000002285
19.5 18.0 0.006550000000000722
20.0 18.0 0.016550000000002285

-10.0 18.5 -0.01606999999999914
-9.5 18.5 0.11689500000000272
-9.0 18.5 -0.03075999999999581
-8.5 18.5 -0.0054149999999992815
-8.0 18.5 0.14058500000000293
-7.5 18.5 -0.17344999999999827
-7.0 18.5 0.09655000000000129
-6.5 18.5 -0.005104999999997162
-6.0 18.5 -0.08344999999999665
-5.5 18.5 -0.09344999999999501
-5.0 18.5 0.036550000000001505
-4.5 18.5 -0.005104999999997162
-4.0 18.5 0.026550000000004913
-3.5 18.5 -0.003449999999996578
-3.0 18.5 0.026550000000003494
-2.5 18.5 -0.033449999999997
-2.0 18.5 0.05655000000000463
-1.5 18.5 -0.0034499999999962226
-1.0 18.5 -0.02344999999999544
-0.5 18.5 -0.033449999999996295
0.0 18.5 0.05655000000000356
0.5 18.5 -0.0034499999999969334
1.0 18.5 0.006550000000002854
1.5 18.5 -0.06344999999999565
2.0 18.5 -0.003449999999995512
2.5 18.5 -0.02344999999999651
3.0 18.5 0.06655000000000513
3.5 18.5 0.05655000000000143
4.0 18.5 -0.04344999999999573
4.5 18.5 -0.013449999999996364
5.0 18.5 -0.06344999999999637
5.5 18.5 -0.013449999999995655
6.0 18.5 -0.01344999999999672
6.5 18.5 0.03655000000000293
7.0 18.5 -0.003449999999999065
7.5 18.5 -0.0034499999999972886
8.0 18.5 0.006550000000002854
8.5 18.5 0.006550000000002498
9.0 18.5 -0.003449999999995157
9.5 18.5 0.006550000000002498
10.0 18.5 0.006550000000004985
10.5 18.5 -0.01344999999999672
11.0 18.5 -0.003449999999995157
11.5 18.5 0.026550000000002426
12.0 18.5 0.006550000000002854
12.5 18.5 -0.0034499999999969334
13.0 18.5 -0.0034499999999972886
13.5 18.5 0.006550000000002854
14.0 18.5 0.006550000000002498
14.5 18.5 0.016550000000002285
15.0 18.5 0.006550000000002498
15.5 18.5 -0.0034499999999972886
16.0 18.5 0.006550000000002498
16.5 18.5 -0.01344999999999672
17.0 18.5 -0.003449999999995157
17.5 18.5 -0.013449999999995299
18.0 18.5 0.016550000000002285
18.5 18.5 0.016550000000002285
19.0 18.5 0.016550000000002285
19.5 18.5 0.006550000000000722
20.0 18.5 -0.0034499999999972886

-10.0 19.0 -0.013449999999996364
-9.5 19.0 -0.056414999999996954
-9.0 19.0 0.041240000000003364
-8.5 19.0 -0.12344999999999864
-8.0 19.0 -0.08841499999999769
-7.5 19.0 -0.06275999999999655
-7.0 19.0 -0.10475999999999885
-6.5 19.0 0.00924000000000369
-6.0 19.0 -0.12344999999999651
-5.5 19.0 -0.053104999999996495
-5.0 19.0 0.014895000000002767
-4.5 19.0 -0.11344999999999565
-4.0 19.0 0.14655000000000484
-3.5 19.0 0.11655000000000512
-3.0 19.0 0.0965500000000045
-2.5 19.0 -0.0634499999999985
-2.0 19.0 -0.0034499999999983546
-1.5 19.0 -0.0034499999999958674
-1.0 19.0 -0.023449999999995797
-0.5 19.0 0.04655000000000342
0.0 19.0 0.026550000000003137
0.5 19.0 -0.03344999999999665
1.0 19.0 0.006550000000002143
1.5 19.0 -0.003449999999997999
2.0 19.0 0.036550000000003635
2.5 19.0 -0.01344999999999672
3.0 19.0 -0.0034499999999969334
3.5 19.0 0.026550000000004913
4.0 19.0 -0.04344999999999821
4.5 19.0 -0.02344999999999651
5.0 19.0 -0.013449999999996364
5.5 19.0 0.026550000000003137
6.0 19.0 0.026550000000002783
6.5 19.0 -0.04344999999999573
7.0 19.0 0.04655000000000129
7.5 19.0 0.016550000000002996
8.0 19.0 -0.013449999999997075
8.5 19.0 0.006550000000003564
9.0 19.0 0.006550000000002854
9.5 19.0 0.006550000000001432
10.0 19.0 -0.0034499999999972886
10.5 19.0 -0.003449999999995157
11.0 19.0 0.006550000000000722
11.5 19.0 -0.0034499999999972886
12.0 19.0 -0.01344999999999601
12.5 19.0 -0.0034499999999972886
13.0 19.0 -0.0034499999999972886
13.5 19.0 0.006550000000002498
14.0 19.0 -0.023449999999996862
14.5 19.0 -0.0034499999999972886
15.0 19.0 -0.0034499999999972886
15.5 19.0 -0.0034499999999972886
16.0 19.0 -0.0034499999999972886
16.5 19.0 -0.0034499999999972886
17.0 19.0 0.006550000000002498
17.5 19.0 -0.003449999999999065
18.0 19.0 0.016550000000002285
18.5 19.0 -0.013449999999995299
19.0 19.0 0.006550000000000722
19.5 19.0 -0.023449999999996862
20.0 19.0 -0.023449999999996862

-10.0 19.5 -0.1194149999999965
-9.5 19.5 -0.13206999999999738
-9.0 19.5 -0.08675999999999746
-8.5 19.5 0.11655000000000441
-8.0 19.5 -0.11410499999999857
-7.5 19.5 -0.11344999999999601
-7.0 19.5 0.016895000000003435
-6.5 19.5 -0.10344999999999623
-6.0 19.5 0.08655000000000115
-5.5 19.5 0.08689500000000336
-5.0 19.5 0.00655000000000463
-4.5 19.5 -0.023449999999995797
-4.0 19.5 -0.01344999999999601
-3.5 19.5 0.0765500000000042
-3.0 19.5 0.026550000000003494
-2.5 19.5 0.07655000000000492
-2.0 19.5 0.046550000000003776
-1.5 19.5 0.006550000000003564
-1.0 19.5 -0.02344999999999615
-0.5 19.5 -0.0734499999999965
0.0 19.5 -0.053449999999995515
0.5 19.5 -0.053449999999995515
1.0 19.5 0.03655000000000257
1.5 19.5 -0.043449999999996436
2.0 19.5 0.006550000000003919
2.5 19.5 0.046550000000003776
3.0 19.5 -0.02344999999999651
3.5 19.5 0.006550000000001788
4.0 19.5 -0.013449999999997075
4.5 19.5 0.006550000000003209
5.0 19.5 0.02655000000000136
5.5 19.5 -0.003449999999996578
6.0 19.5 0.006550000000004985
6.5 19.5 -0.0034499999999972886
7.0 19.5 -0.003449999999995157
7.5 19.5 0.006550000000003209
8.0 19.5 0.026550000000003137
8.5 19.5 0.006550000000002854
9.0 19.5 -0.01344999999999672
9.5 19.5 0.006550000000002854
10.0 19.5 0.006550000000003564
10.5 19.5 -0.013449999999996364
11.0 19.5 0.006550000000002854
11.5 19.5 0.01655000000000335
12.0 19.5 -0.0034499999999972886
12.5 19.5 0.026550000000002426
13.0 19.5 -0.0034499999999972886
13.5 19.5 0.006550000000000722
14.0 19.5 -0.0034499999999972886
14.5 19.5 -0.003449999999999065
15.0 19.5 -0.0034499999999972886
15.5 19.5 -0.0034499999999972886
16.0 19.5 -0.0034499999999972886
16.5 19.5 -0.0034499999999972886
17.0 19.5 -0.003449999999995157
17.5 19.5 -0.003449999999999065
18.0 19.5 0.006550000000000722
18.5 19.5 -0.023449999999996862
19.0 19.5 -0.0034499999999972886
19.5 19.5 0.016550000000002285
20.0 19.5 0.006550000000000722

-10.0 20.0 0.015930000000000888
-9.5 20.0 -0.14310499999999635
-9.0 20.0 0.00793000000000248
-8.5 20.0 -0.147104999999997
-8.0 20.0 0.04489500000000355
-7.5 20.0 -0.12475999999999843
-7.0 20.0 -0.002759999999996765
-6.5 20.0 0.00889500000000396
-6.0 20.0 -0.02344999999999615
-5.5 20.0 0.05655000000000428
-5.0 20.0 0.0565500000000025
-4.5 20.0 -0.09344999999999537
-4.0 20.0 0.0965500000000045
-3.5 20.0 0.01655000000000264
-3.0 20.0 -0.04344999999999573
-2.5 20.0 0.03655000000000399
-2.0 20.0 -0.08344999999999558
-1.5 20.0 -0.023449999999997927
-1.0 20.0 -0.0034499999999962226
-0.5 20.0 0.046550000000002
0.0 20.0 -0.04344999999999679
0.5 20.0 -0.04344999999999821
1.0 20.0 0.02655000000000456
1.5 20.0 -0.023449999999995797
2.0 20.0 -0.03344999999999665
2.5 20.0 0.006550000000003209
3.0 20.0 0.03655000000000328
3.5 20.0 0.01655000000000122
4.0 20.0 0.006550000000003209
4.5 20.0 -0.013449999999995299
5.0 20.0 -0.05344999999999587
5.5 20.0 -0.01344999999999601
6.0 20.0 0.016550000000002996
6.5 20.0 -0.0034499999999983546
7.0 20.0 -0.003449999999996578
7.5 20.0 0.006550000000003209
8.0 20.0 0.03655000000000328
8.5 20.0 -0.01344999999999672
9.0 20.0 -0.01344999999999672
9.5 20.0 0.006550000000003564
10.0 20.0 -0.0034499999999969334
10.5 20.0 0.026550000000003137
11.0 20.0 -0.013449999999998496
11.5 20.0 0.026550000000002426
12.0 20.0 -0.013449999999998852
12.5 20.0 -0.0034499999999972886
13.0 20.0 -0.03344999999999558
13.5 20.0 -0.0034499999999972886
14.0 20.0 -0.013449999999997075
14.5 20.0 -0.0034499999999972886
15.0 20.0 -0.0034499999999972886
15.5 20.0 0.006550000000002854
16.0 20.0 -0.0034499999999972886
16.5 20.0 -0.0034499999999972886
17.0 20.0 -0.0034499999999972886
17.5 20.0 -0.0034499999999972886
18.0 20.0 -0.0034499999999972886
18.5 20.0 -0.0034499999999972886
19.0 20.0 -0.0034499999999972886
19.5 20.0 -0.013449999999995299
20.0 20.0 -0.0034499999999972886

-10.0 20.5 -0.16172499999999773
-9.5 20.5 0.07758500000000268
-9.0 20.5 -0.08172499999999835
-8.5 20.5 0.05758500000000275
-8.0 20.5 0.06489500000000312
-7.5 20.5 -0.0034499999999958674
-7.0 20.5 0.13655000000000364
-6.5 20.5 -0.1431049999999967
-6.0 20.5 0.006550000000003919
-5.5 20.5 0.006550000000003919
-5.0 20.5 0.10655000000000178
-4.5 20.5 -0.04344999999999573
-4.0 20.5 0.006550000000003564
-3.5 20.5 0.07655000000000207
-3.0 20.5 0.02655000000000385
-2.5 20.5 -0.05344999999999622
-2.0 20.5 -0.02344999999999615
-1.5 20.5 -0.03344999999999594
-1.0 20.5 0.096550000000002
-0.5 20.5 -0.09344999999999644
0.0 20.5 0.01655000000000406
0.5 20.5 0.08655000000000221
1.0 20.5 -0.03344999999999665
1.5 20.5 0.006550000000001788
2.0 20.5 0.006550000000001788
2.5 20.5 0.036550000000003635
3.0 20.5 0.016550000000003708
3.5 20.5 0.026550000000002072
4.0 20.5 0.0765500000000042
4.5 20.5 -0.013449999999996364
5.0 20.5 -0.02344999999999651
5.5 20.5 0.036550000000003635
6.0 20.5 0.006550000000001432
6.5 20.5 0.01655000000000335
7.0 20.5 -0.013449999999997075
7.5 20.5 0.016550000000003708
8.0 20.5 0.01655000000000335
8.5 20.5 -0.0034499999999972886
9.0 20.5 -0.003449999999996578
9.5 20.5 -0.01344999999999672
10.0 20.5 0.016550000000002996
10.5 20.5 -0.0034499999999969334
11.0 20.5 0.006550000000002854
11.5 20.5 0.016550000000002996
12.0 20.5 -0.013449999999997075
12.5 20.5 0.006550000000003209
13.0 20.5 -0.0034499999999972886
13.5 20.5 -0.0034499999999972886
14.0 20.5 -0.013449999999997075
14.5 20.5 0.006550000000000722
15.0 20.5 -0.0034499999999972886
15.5 20.5 -0.0034499999999972886
16.0 20.5 -0.0034499999999972886
16.5 20.5 -0.0034499999999972886
17.0 20.5 0.006550000000000722
17.5 20.5 0.006550000000000722
18.0 20.5 -0.0034499999999972886
18.5 20.5 -0.0034499999999972886
19.0 20.5 -0.0034499999999972886
19.5 20.5 -0.0034499999999972886
20.0 20.5 -0.0034499999999972886

-10.0 21.0 0.15724000000000374
-9.5 21.0 0.19524000000000186
-9.0 21.0 -0.10275999999999677
-8.5 21.0 -0.16310499999999628
-8.0 21.0 0.03524000000000207
-7.5 21.0 -0.04344999999999786
-7.0 21.0 -0.03310499999999621
-6.5 21.0 0.03724000000000345
-6.0 21.0 0.02655000000000456
-5.5 21.0 0.11689500000000344
-5.0 21.0 0.04655000000000413
-4.5 21.0 0.07655000000000385
-4.0 21.0 -0.06344999999999601
-3.5 21.0 0.01655000000000193
-3.0 21.0 -0.03344999999999807
-2.5 21.0 0.016550000000004415
-2.0 21.0 -0.023449999999995797
-1.5 21.0 0.006550000000004275
-1.0 21.0 -0.013449999999996364
-0.5 21.0 -0.013449999999995655
0.0 21.0 0.016550000000003708
0.5 21.0 0.03655000000000399
1.0 21.0 0.026550000000004202
1.5 21.0 -0.023449999999995797
2.0 21.0 -0.02344999999999651
2.5 21.0 0.026550000000001718
3.0 21.0 -0.01344999999999672
3.5 21.0 0.036550000000003635
4.0 21.0 0.04655000000000342
4.5 21.0 0.006550000000003209
5.0 21.0 -0.02344999999999651
5.5 21.0 0.006550000000003564
6.0 21.0 -0.0034499999999969334
6.5 21.0 -0.003449999999996578
7.0 21.0 0.016550000000003708
7.5 21.0 0.026550000000003137
8.0 21.0 -0.003449999999996578
8.5 21.0 0.026550000000003494
9.0 21.0 -0.01344999999999672
9.5 21.0 0.016550000000002996
10.0 21.0 -0.03344999999999665
10.5 21.0 -0.0034499999999972886
11.0 21.0 -0.0034499999999972886
11.5 21.0 -0.013449999999997075
12.0 21.0 -0.013449999999997075
12.5 21.0 -0.023449999999996862
13.0 21.0 0.006550000000002854
13.5 21.0 -0.0034499999999972886
14.0 21.0 -0.0034499999999972886
14.5 21.0 0.006550000000002854
15.0 21.0 -0.0034499999999972886
15.5 21.0 -0.0034499999999972886
16.0 21.0 -0.0034499999999972886
16.5 21.0 -0.0034499999999972886
17.0 21.0 -0.0034499999999972886
17.5 21.0 -0.0034499999999972886
18.0 21.0 -0.0034499999999972886
18.5 21.0 0.006550000000000722
19.0 21.0 -0.0034499999999972886
19.5 21.0 -0.0034499999999972886
20.0 21.0 -0.0034499999999972886

-10.0 21.5 0.017585000000002893
-9.5 21.5 -0.15241499999999703
-9.0 21.5 -0.06606999999999878
-8.5 21.5 0.03458500000000129
-8.0 21.5 0.04458500000000178
-7.5 21.5 -0.10275999999999677
-7.0 21.5 0.03655000000000399
-6.5 21.5 -0.010759999999995528
-6.0 21.5 -0.08344999999999629
-5.5 21.5 -0.07344999999999793
-5.0 21.5 0.0965500000000045
-4.5 21.5 -0.013449999999996364
-4.0 21.5 0.13655000000000433
-3.5 21.5 -0.15344999999999623
-3.0 21.5 0.026550000000002426
-2.5 21.5 0.016550000000004415
-2.0 21.5 0.026550000000004202
-1.5 21.5 -0.0034499999999958674
-1.0 21.5 0.05655000000000463
-0.5 21.5 0.026550000000003494
0.0 21.5 0.016550000000003708
0.5 21.5 -0.013449999999998496
1.0 21.5 -0.01344999999999601
1.5 21.5 -0.043449999999998566
2.0 21.5 0.006550000000003919
2.5 21.5 -0.013449999999996364
3.0 21.5 -0.07344999999999473
3.5 21.5 0.07655000000000385
4.0 21.5 -0.01344999999999672
4.5 21.5 0.026550000000001007
5.0 21.5 0.016550000000001574
5.5 21.5 -0.02344999999999651
6.0 21.5 -0.01344999999999672
6.5 21.5 0.026550000000003494
7.0 21.5 -0.03344999999999665
7.5 21.5 -0.04344999999999608
8.0 21.5 0.006550000000003209
8.5 21.5 -0.01344999999999814
9.0 21.5 0.006550000000000722
9.5 21.5 0.026550000000003137
10.0 21.5 -0.0034499999999969334
10.5 21.5 -0.023449999999996862
11.0 21.5 -0.003449999999999065
11.5 21.5 -0.0034499999999972886
12.0 21.5 -0.003449999999999065
12.5 21.5 -0.023449999999996862
13.0 21.5 0.006550000000002854
13.5 21.5 -0.0034499999999972886
14.0 21.5 -0.013449999999997075
14.5 21.5 0.016550000000002285
15.0 21.5 -0.0034499999999972886
15.5 21.5 -0.0034499999999972886
16.0 21.5 0.006550000000000722
16.5 21.5 0.006550000000000722
17.0 21.5 -0.0034499999999972886
17.5 21.5 -0.013449999999995299
18.0 21.5 0.006550000000000722
18.5 21.5 0.006550000000000722
19.0 21.5 -0.0034499999999972886
19.5 21.5 0.006550000000000722
20.0 21.5 -0.0034499999999972886

-10.0 22.0 0.008620000000001581
-9.5 22.0 -0.022759999999997404
-9.0 22.0 0.034585000000001996
-8.5 22.0 -0.15310499999999577
-8.0 22.0 0.017585000000003247
-7.5 22.0 -0.10344999999999764
-7.0 22.0 -0.13344999999999593
-6.5 22.0 0.05655000000000569
-6.0 22.0 -0.10344999999999409
-5.5 22.0 -0.032104999999994985
-5.0 22.0 -0.08344999999999594
-4.5 22.0 0.046550000000002
-4.0 22.0 -0.103449999999998
-3.5 22.0 -0.04344999999999608
-3.0 22.0 0.08655000000000398
-2.5 22.0 0.006550000000002498
-2.0 22.0 -0.013449999999994588
-1.5 22.0 0.05655000000000569
-1.0 22.0 -0.033449999999996295
-0.5 22.0 0.03655000000000399
0.0 22.0 -0.02344999999999615
0.5 22.0 0.006550000000003919
1.0 22.0 0.006550000000003564
1.5 22.0 0.05655000000000321
2.0 22.0 0.016550000000001574
2.5 22.0 -0.01344999999999601
3.0 22.0 0.006550000000003919
3.5 22.0 -0.0034499999999969334
4.0 22.0 0.046550000000002
4.5 22.0 0.036550000000001505
5.0 22.0 -0.02344999999999615
5.5 22.0 0.026550000000003494
6.0 22.0 0.01655000000000193
6.5 22.0 -0.023449999999996862
7.0 22.0 -0.023449999999996862
7.5 22.0 0.026550000000002783
8.0 22.0 -0.013449999999998852
8.5 22.0 -0.01344999999999672
9.0 22.0 -0.02344999999999651
9.5 22.0 0.01655000000000264
10.0 22.0 -0.0034499999999969334
10.5 22.0 0.0065500000000010775
11.0 22.0 0.006550000000002854
11.5 22.0 0.006550000000000722
12.0 22.0 -0.003449999999999065
12.5 22.0 -0.003449999999996578
13.0 22.0 0.0065500000000010775
13.5 22.0 -0.0034499999999972886
14.0 22.0 -0.0034499999999972886
14.5 22.0 0.006550000000000722
15.0 22.0 -0.0034499999999972886
15.5 22.0 -0.0034499999999972886
16.0 22.0 0.006550000000000722
16.5 22.0 -0.0034499999999972886
17.0 22.0 -0.0034499999999972886
17.5 22.0 -0.0034499999999972886
18.0 22.0 0.016550000000002285
18.5 22.0 -0.0034499999999972886
19.0 22.0 0.006550000000000722
19.5 22.0 -0.0034499999999972886
20.0 22.0 -0.013449999999995299

-10.0 22.5 -0.16241499999999717
-9.5 22.5 -0.06310499999999593
-9.0 22.5 0.007240000000003377
-8.5 22.5 -0.006069999999998998
-8.0 22.5 0.013275000000002635
-7.5 22.5 0.026550000000001718
-7.0 22.5 -0.02344999999999615
-6.5 22.5 0.01655000000000406
-6.0 22.5 0.07655000000000527
-5.5 22.5 -0.05344999999999587
-5.0 22.5 -0.02344999999999615
-4.5 22.5 -0.07344999999999616
-4.0 22.5 0.046550000000002
-3.5 22.5 0.01655000000000406
-3.0 22.5 -0.0734499999999958
-2.5 22.5 0.06655000000000441
-2.0 22.5 -0.03344999999999594
-1.5 22.5 0.026550000000003494
-1.0 22.5 -0.08344999999999558
-0.5 22.5 0.01655000000000406
0.0 22.5 0.0765500000000042
0.5 22.5 -0.043449999999994306
1.0 22.5 -0.003449999999996578
1.5 22.5 -0.013449999999996364
2.0 22.5 0.006550000000004275
2.5 22.5 0.006550000000003564
3.0 22.5 -0.013449999999998496
3.5 22.5 -0.02344999999999615
4.0 22.5 -0.0034499999999987097
4.5 22.5 -0.01344999999999672
5.0 22.5 -0.04344999999999821
5.5 22.5 -0.003449999999996578
6.0 22.5 -0.033449999999996295
6.5 22.5 -0.013449999999996364
7.0 22.5 -0.03344999999999452
7.5 22.5 -0.0034499999999969334
8.0 22.5 -0.0034499999999987097
8.5 22.5 0.006550000000002498
9.0 22.5 0.006550000000003564
9.5 22.5 -0.023449999999996862
10.0 22.5 0.016550000000000863
10.5 22.5 -0.003449999999995157
11.0 22.5 -0.023449999999996862
11.5 22.5 -0.023449999999996862
12.0 22.5 -0.0034499999999972886
12.5 22.5 0.016550000000002285
13.0 22.5 -0.0034499999999972886
13.5 22.5 -0.023449999999995086
14.0 22.5 -0.0034499999999972886
14.5 22.5 -0.0034499999999972886
15.0 22.5 -0.023449999999996862
15.5 22.5 -0.0034499999999972886
16.0 22.5 0.006550000000000722
16.5 22.5 0.006550000000002498
17.0 22.5 -0.0034499999999972886
17.5 22.5 -0.0034499999999972886
18.0 22.5 -0.0034499999999972886
18.5 22.5 -0.013449999999995299
19.0 22.5 0.016550000000002285
19.5 22.5 -0.0034499999999972886
20.0 22.5 -0.013449999999995299

-10.0 23.0 -0.0020699999999976627
-9.5 23.0 0.057585000000003106
-9.0 23.0 -0.05137999999999856
-8.5 23.0 -0.028759999999996566
-8.0 23.0 -0.05310499999999614
-7.5 23.0 0.09655000000000377
-7.0 23.0 -0.10344999999999586
-6.5 23.0 0.028895000000004244
-6.0 23.0 -0.07344999999999616
-5.5 23.0 0.06655000000000406
-5.0 23.0 0.11489500000000383
-4.5 23.0 0.036550000000003635
-4.0 23.0 0.15655000000000568
-3.5 23.0 0.05655000000000392
-3.0 23.0 0.15655000000000213
-2.5 23.0 0.17655000000000384
-2.0 23.0 0.06655000000000193
-1.5 23.0 -0.04344999999999501
-1.0 23.0 -0.03344999999999594
-0.5 23.0 0.026550000000002072
0.0 23.0 -0.03344999999999665
0.5 23.0 -0.053449999999994446
1.0 23.0 -0.023449999999995797
1.5 23.0 0.006550000000001788
2.0 23.0 0.01655000000000335
2.5 23.0 -0.033449999999996295
3.0 23.0 0.006550000000003209
3.5 23.0 -0.04344999999999786
4.0 23.0 0.006550000000002854
4.5 23.0 -0.05344999999999587
5.0 23.0 -0.02344999999999651
5.5 23.0 -0.05344999999999658
6.0 23.0 0.016550000000003708
6.5 23.0 -0.033449999999996295
7.0 23.0 -0.013449999999996364
7.5 23.0 0.01655000000000264
8.0 23.0 -0.003449999999994802
8.5 23.0 -0.0034499999999969334
9.0 23.0 0.016550000000002285
9.5 23.0 -0.0034499999999987097
10.0 23.0 0.016550000000000863
10.5 23.0 -0.003449999999999065
11.0 23.0 -0.013449999999997075
11.5 23.0 -0.003449999999996578
12.0 23.0 -0.01344999999999672
12.5 23.0 -0.023449999999996862
13.0 23.0 0.006550000000002498
13.5 23.0 0.01655000000000051
14.0 23.0 0.006550000000000722
14.5 23.0 -0.0034499999999972886
15.0 23.0 -0.0034499999999972886
15.5 23.0 0.006550000000000722
16.0 23.0 -0.0034499999999972886
16.5 23.0 -0.013449999999995299
17.0 23.0 0.016550000000002285
17.5 23.0 -0.0034499999999972886
18.0 23.0 0.016550000000002285
18.5 23.0 0.006550000000000722
19.0 23.0 -0.0034499999999972886
19.5 23.0 0.006550000000000722
20.0 23.0 -0.013449999999995299

-10.0 23.5 0.017930000000002267
-9.5 23.5 -0.02206999999999759
-9.0 23.5 0.07793000000000241
-8.5 23.5 0.04924000000000426
-8.0 23.5 0.10689500000000329
-7.5 23.5 -0.06206999999999745
-7.0 23.5 0.1668950000000038
-6.5 23.5 -0.12344999999999615
-6.0 23.5 0.03655000000000434
-5.5 23.5 -0.01344999999999601
-5.0 23.5 -0.06344999999999601
-4.5 23.5 -0.043449999999996436
-4.0 23.5 0.04655000000000342
-3.5 23.5 -0.013449999999996364
-3.0 23.5 0.07655000000000171
-2.5 23.5 0.046550000000004844
-2.0 23.5 -0.09344999999999644
-1.5 23.5 0.06655000000000406
-1.0 23.5 -0.023449999999997927
-0.5 23.5 0.05655000000000428
0.0 23.5 0.016550000000004415
0.5 23.5 0.026550000000003494
1.0 23.5 0.016550000000005484
1.5 23.5 0.03655000000000434
2.0 23.5 0.046550000000003776
2.5 23.5 -0.0034499999999983546
3.0 23.5 -0.053449999999998
3.5 23.5 0.006550000000003209
4.0 23.5 0.006550000000003564
4.5 23.5 -0.003449999999997999
5.0 23.5 -0.033449999999996295
5.5 23.5 -0.01344999999999672
6.0 23.5 -0.01344999999999672
6.5 23.5 -0.01344999999999672
7.0 23.5 0.01655000000000335
7.5 23.5 -0.013449999999998852
8.0 23.5 0.006550000000002854
8.5 23.5 0.016550000000002996
9.0 23.5 -0.0034499999999987097
9.5 23.5 -0.02344999999999864
10.0 23.5 0.006550000000003209
10.5 23.5 0.016550000000002996
11.0 23.5 -0.013449999999995299
11.5 23.5 -0.013449999999998852
12.0 23.5 -0.0034499999999972886
12.5 23.5 0.02655000000000527
13.0 23.5 -0.0034499999999972886
13.5 23.5 -0.023449999999996862
14.0 23.5 0.006550000000000722
14.5 23.5 -0.003449999999999065
15.0 23.5 -0.0034499999999972886
15.5 23.5 -0.0034499999999972886
16.0 23.5 0.006550000000000722
16.5 23.5 -0.013449999999995299
17.0 23.5 -0.0034499999999972886
17.5 23.5 0.006550000000000722
18.0 23.5 0.016550000000002285
18.5 23.5 -0.013449999999995299
19.0 23.5 0.006550000000000722
19.5 23.5 0.016550000000002285
20.0 23.5 -0.023449999999996862

-10.0 24.0 -0.030069999999998133
-9.5 24.0 0.04724000000000359
-9.0 24.0 0.10758500000000346
-8.5 24.0 0.007585000000003461
-8.0 24.0 0.1268950000000036
-7.5 24.0 -0.027104999999997048
-7.0 24.0 0.007240000000003377
-6.5 24.0 0.04655000000000449
-6.0 24.0 -0.03344999999999345
-5.5 24.0 -0.11344999999999565
-5.0 24.0 -0.013449999999997787
-4.5 24.0 -0.043449999999997505
-4.0 24.0 -0.0034499999999976438
-3.5 24.0 0.026550000000004202
-3.0 24.0 -0.01344999999999814
-2.5 24.0 -0.003449999999997999
-2.0 24.0 -0.053449999999995515
-1.5 24.0 0.03655000000000186
-1.0 24.0 -0.003449999999995157
-0.5 24.0 -0.0034499999999983546
0.0 24.0 -0.043449999999996436
0.5 24.0 0.036550000000004704
1.0 24.0 0.05655000000000392
1.5 24.0 -0.02344999999999615
2.0 24.0 -0.003449999999996578
2.5 24.0 0.026550000000003494
3.0 24.0 -0.0034499999999969334
3.5 24.0 0.05655000000000392
4.0 24.0 -0.033449999999996295
4.5 24.0 -0.05344999999999835
5.0 24.0 -0.0034499999999962226
5.5 24.0 -0.013449999999996364
6.0 24.0 0.006550000000001432
6.5 24.0 0.026550000000003137
7.0 24.0 0.016550000000002996
7.5 24.0 0.01655000000000335
8.0 24.0 -0.043449999999996436
8.5 24.0 -0.003449999999999065
9.0 24.0 -0.023449999999995086
9.5 24.0 0.016550000000002996
10.0 24.0 0.03655000000000328
10.5 24.0 -0.01344999999999672
11.0 24.0 -0.013449999999997075
11.5 24.0 -0.003449999999995157
12.0 24.0 0.006550000000002854
12.5 24.0 -0.0034499999999972886
13.0 24.0 -0.0034499999999972886
13.5 24.0 0.016550000000002285
14.0 24.0 -0.013449999999997075
14.5 24.0 -0.0034499999999972886
15.0 24.0 -0.013449999999995299
15.5 24.0 -0.013449999999995299
16.0 24.0 0.006550000000002498
16.5 24.0 -0.0034499999999972886
17.0 24.0 -0.0034499999999972886
17.5 24.0 -0.023449999999996862
18.0 24.0 0.006550000000000722
18.5 24.0 0.006550000000000722
19.0 24.0 -0.0034499999999972886
19.5 24.0 -0.013449999999995299
20.0 24.0 -0.013449999999995299

-10.0 24.5 -0.10103499999999847
-9.5 24.5 0.01689500000000379
-9.0 24.5 -0.1127599999999969
-8.5 24.5 -0.03241499999999746
-8.0 24.5 -0.10344999999999657
-7.5 24.5 0.07158500000000281
-7.0 24.5 0.12655000000000421
-6.5 24.5 0.10489500000000404
-6.0 24.5 -0.043449999999996436
-5.5 24.5 0.046550000000004844
-5.0 24.5 -0.06344999999999601
-4.5 24.5 -0.07344999999999616
-4.0 24.5 -0.05344999999999409
-3.5 24.5 0.06655000000000406
-3.0 24.5 0.10655000000000392
-2.5 24.5 -0.03344999999999772
-2.0 24.5 0.006550000000003919
-1.5 24.5 0.05655000000000392
-1.0 24.5 0.006550000000003564
-0.5 24.5 0.006550000000003919
0.0 24.5 0.006550000000003919
0.5 24.5 0.02655000000000385
1.0 24.5 -0.0034499999999962226
1.5 24.5 0.04655000000000555
2.0 24.5 0.006550000000003564
2.5 24.5 0.016550000000003708
3.0 24.5 -0.05344999999999587
3.5 24.5 -0.05344999999999835
4.0 24.5 0.026550000000003494
4.5 24.5 -0.03344999999999665
5.0 24.5 -0.013449999999998496
5.5 24.5 -0.01344999999999601
6.0 24.5 0.006550000000002854
6.5 24.5 -0.02344999999999651
7.0 24.5 0.01655000000000335
7.5 24.5 -0.01344999999999672
8.0 24.5 -0.013449999999994943
8.5 24.5 -0.013449999999996364
9.0 24.5 0.0065500000000010775
9.5 24.5 -0.0034499999999969334
10.0 24.5 0.016550000000002996
10.5 24.5 0.026550000000003137
11.0 24.5 -0.013449999999997075
11.5 24.5 -0.0034499999999972886
12.0 24.5 0.006550000000002854
12.5 24.5 0.0065500000000010775
13.0 24.5 0.006550000000002854
13.5 24.5 -0.013449999999995299
14.0 24.5 -0.0034499999999972886
14.5 24.5 -0.0034499999999972886
15.0 24.5 0.016550000000000863
15.5 24.5 0.006550000000000722
16.0 24.5 -0.0034499999999972886
16.5 24.5 0.006550000000000722
17.0 24.5 -0.0034499999999972886
17.5 24.5 0.006550000000000722
18.0 24.5 -0.0034499999999972886
18.5 24.5 0.016550000000002285
19.0 24.5 -0.0034499999999972886
19.5 24.5 0.006550000000000722
20.0 24.5 -0.0034499999999972886

-10.0 25.0 0.16758500000000254
-9.5 25.0 -0.03241499999999746
-9.0 25.0 -0.21310499999999627
-8.5 25.0 0.08758500000000317
-8.0 25.0 0.035240000000001714
-7.5 25.0 -0.02275999999999705
-7.0 25.0 0.06689500000000378
-6.5 25.0 -0.013449999999995655
-6.0 25.0 0.026550000000004202
-5.5 25.0 0.01655000000000406
-5.0 25.0 -0.01344999999999601
-4.5 25.0 0.09655000000000272
-4.0 25.0 -0.023449999999998285
-3.5 25.0 0.006550000000001432
-3.0 25.0 -0.053449999999995515
-2.5 25.0 -0.013449999999995655
-2.0 25.0 -0.013449999999994943
-1.5 25.0 0.08655000000000221
-1.0 25.0 0.03655000000000399
-0.5 25.0 -0.01344999999999601
0.0 25.0 -0.0034499999999962226
0.5 25.0 -0.0034499999999962226
1.0 25.0 -0.03344999999999807
1.5 25.0 0.006550000000003919
2.0 25.0 -0.05344999999999587
2.5 25.0 -0.01344999999999601
3.0 25.0 -0.003449999999996578
3.5 25.0 -0.013449999999996364
4.0 25.0 0.026550000000003494
4.5 25.0 -0.05344999999999622
5.0 25.0 -0.01344999999999672
5.5 25.0 0.01655000000000335
6.0 25.0 -0.03344999999999665
6.5 25.0 -0.013449999999998496
7.0 25.0 0.006550000000003919
7.5 25.0 -0.01344999999999672
8.0 25.0 -0.003449999999996578
8.5 25.0 -0.0034499999999969334
9.0 25.0 0.04655000000000129
9.5 25.0 -0.0034499999999969334
10.0 25.0 -0.013449999999997075
10.5 25.0 0.006550000000002854
11.0 25.0 -0.023449999999996862
11.5 25.0 -0.013449999999998852
12.0 25.0 -0.003449999999999065
12.5 25.0 0.006550000000002854
13.0 25.0 -0.013449999999998852
13.5 25.0 -0.0034499999999972886
14.0 25.0 0.006550000000000722
14.5 25.0 -0.013449999999997075
15.0 25.0 0.006550000000000722
15.5 25.0 -0.0034499999999972886
16.0 25.0 -0.0034499999999972886
16.5 25.0 -0.0034499999999972886
17.0 25.0 -0.0034499999999972886
17.5 25.0 -0.0034499999999972886
18.0 25.0 -0.0034499999999972886
18.5 25.0 -0.0034499999999972886
19.0 25.0 -0.0034499999999972886
19.5 25.0 -0.0034499999999972886
20.0 25.0 -0.0034499999999972886

-10.0 25.5 0.03724000000000309
-9.5 25.5 0.155240000000002
-9.0 25.5 0.04724000000000288
-8.5 25.5 -0.11344999999999565
-8.0 25.5 0.16655000000000336
-7.5 25.5 -0.07241499999999731
-7.0 25.5 -0.12344999999999758
-6.5 25.5 -0.03275999999999648
-6.0 25.5 -0.0734499999999958
-5.5 25.5 -0.003449999999996578
-5.0 25.5 0.05655000000000428
-4.5 25.5 -0.033449999999996295
-4.0 25.5 -0.06344999999999565
-3.5 25.5 0.02655000000000456
-3.0 25.5 0.026550000000003494
-2.5 25.5 -0.02344999999999615
-2.0 25.5 0.09655000000000413
-1.5 25.5 -0.05344999999999622
-1.0 25.5 0.04655000000000413
-0.5 25.5 0.03655000000000186
0.0 25.5 0.026550000000004202
0.5 25.5 0.006550000000001788
1.0 25.5 -0.03344999999999665
1.5 25.5 0.026550000000001718
2.0 25.5 0.016550000000002285
2.5 25.5 -0.0034499999999958674
3.0 25.5 0.036550000000003635
3.5 25.5 -0.04344999999999537
4.0 25.5 -0.0034499999999962226
4.5 25.5 -0.0034499999999958674
5.0 25.5 0.01655000000000335
5.5 25.5 -0.02344999999999615
6.0 25.5 0.006550000000002854
6.5 25.5 0.046550000000003776
7.0 25.5 0.01655000000000335
7.5 25.5 -0.003449999999996578
8.0 25.5 0.016550000000002996
8.5 25.5 -0.0034499999999969334
9.0 25.5 0.016550000000002996
9.5 25.5 0.016550000000002996
10.0 25.5 0.01655000000000335
10.5 25.5 -0.0034499999999969334
11.0 25.5 -0.003449999999996578
11.5 25.5 -0.0034499999999972886
12.0 25.5 0.006550000000002854
12.5 25.5 0.006550000000002854
13.0 25.5 -0.0034499999999972886
13.5 25.5 0.016550000000002996
14.0 25.5 0.006550000000002854
14.5 25.5 -0.013449999999997075
15.0 25.5 -0.0034499999999972886
15.5 25.5 -0.0034499999999972886
16.0 25.5 -0.0034499999999972886
16.5 25.5 -0.0034499999999972886
17.0 25.5 -0.0034499999999972886
17.5 25.5 -0.0034499999999972886
18.0 25.5 -0.0034499999999972886
18.5 25.5 -0.0034499999999972886
19.0 25.5 -0.0034499999999972886
19.5 25.5 -0.0034499999999972886
20.0 25.5 -0.0034499999999972886

-10.0 26.0 0.007585000000002395
-9.5 26.0 -0.012759999999996552
-9.0 26.0 -0.08275999999999684
-8.5 26.0 -0.1127599999999969
-8.0 26.0 -0.0947599999999987
-7.5 26.0 -0.004104999999998071
-7.0 26.0 0.10655000000000356
-6.5 26.0 0.196550000000002
-6.0 26.0 -0.013104999999995925
-5.5 26.0 0.096550000000002
-5.0 26.0 0.06655000000000193
-4.5 26.0 -0.07344999999999757
-4.0 26.0 0.096550000000002
-3.5 26.0 -0.01344999999999601
-3.0 26.0 0.10655000000000356
-2.5 26.0 -0.03344999999999558
-2.0 26.0 0.06655000000000406
-1.5 26.0 0.016550000000004773
-1.0 26.0 -0.0034499999999958674
-0.5 26.0 0.006550000000003919
0.0 26.0 -0.013449999999996364
0.5 26.0 -0.01344999999999814
1.0 26.0 -0.01344999999999601
1.5 26.0 -0.023449999999995797
2.0 26.0 0.02655000000000385
2.5 26.0 -0.02344999999999651
3.0 26.0 -0.003449999999996578
3.5 26.0 0.03655000000000434
4.0 26.0 0.006550000000003209
4.5 26.0 -0.02344999999999864
5.0 26.0 0.01655000000000335
5.5 26.0 0.01655000000000335
6.0 26.0 -0.0034499999999983546
6.5 26.0 -0.0034499999999969334
7.0 26.0 0.006550000000003564
7.5 26.0 0.01655000000000335
8.0 26.0 -0.01344999999999672
8.5 26.0 -0.003449999999996578
9.0 26.0 0.03655000000000328
9.5 26.0 -0.02344999999999651
10.0 26.0 -0.0034499999999969334
10.5 26.0 0.016550000000002996
11.0 26.0 0.016550000000002996
11.5 26.0 0.006550000000000722
12.0 26.0 -0.0034499999999972886
12.5 26.0 -0.0034499999999972886
13.0 26.0 -0.003449999999999065
13.5 26.0 -0.0034499999999972886
14.0 26.0 -0.0034499999999972886
14.5 26.0 -0.013449999999997075
15.0 26.0 0.006550000000000722
15.5 26.0 -0.0034499999999972886
16.0 26.0 0.006550000000000722
16.5 26.0 -0.0034499999999972886
17.0 26.0 -0.0034499999999972886
17.5 26.0 -0.0034499999999972886
18.0 26.0 -0.0034499999999972886
18.5 26.0 -0.0034499999999972886
19.0 26.0 -0.0034499999999972886
19.5 26.0 0.006550000000000722
20.0 26.0 -0.0034499999999972886

-10.0 26.5 -0.06241499999999718
-9.5 26.5 0.09724000000000324
-9.0 26.5 -0.04206999999999752
-8.5 26.5 0.04724000000000324
-8.0 26.5 -0.0031049999999961386
-7.5 26.5 0.07158500000000174
-7.0 26.5 -0.06344999999999565
-6.5 26.5 -0.06475999999999864
-6.0 26.5 0.09655000000000555
-5.5 26.5 -0.023449999999997927
-5.0 26.5 -0.003449999999995512
-4.5 26.5 -0.023104999999996066
-4.0 26.5 0.0665500000000037
-3.5 26.5 0.02655000000000527
-3.0 26.5 0.11655000000000441
-2.5 26.5 -0.023449999999998285
-2.0 26.5 -0.033449999999996295
-1.5 26.5 -0.013449999999997787
-1.0 26.5 0.016550000000003708
-0.5 26.5 -0.003449999999994091
0.0 26.5 -0.003449999999995512
0.5 26.5 -0.04344999999999573
1.0 26.5 -0.05344999999999622
1.5 26.5 0.016550000000003708
2.0 26.5 0.036550000000003635
2.5 26.5 0.016550000000003708
3.0 26.5 -0.0034499999999962226
3.5 26.5 -0.053449999999998
4.0 26.5 0.016550000000001574
4.5 26.5 0.0065500000000010775
5.0 26.5 0.006550000000002854
5.5 26.5 0.026550000000003494
6.0 26.5 0.006550000000003209
6.5 26.5 -0.02344999999999651
7.0 26.5 0.0065500000000010775
7.5 26.5 0.006550000000003564
8.0 26.5 0.026550000000003137
8.5 26.5 -0.0034499999999972886
9.0 26.5 -0.023449999999996862
9.5 26.5 0.01655000000000335
10.0 26.5 -0.013449999999997075
10.5 26.5 -0.023449999999996862
11.0 26.5 0.0065500000000010775
11.5 26.5 -0.02344999999999864
12.0 26.5 0.016550000000000863
12.5 26.5 -0.0034499999999972886
13.0 26.5 -0.0034499999999972886
13.5 26.5 -0.003449999999999065
14.0 26.5 0.006550000000002854
14.5 26.5 -0.0034499999999972886
15.0 26.5 -0.013449999999997075
15.5 26.5 0.006550000000002854
16.0 26.5 0.006550000000000722
16.5 26.5 -0.0034499999999972886
17.0 26.5 -0.0034499999999972886
17.5 26.5 -0.0034499999999972886
18.0 26.5 -0.0034499999999972886
18.5 26.5 -0.0034499999999972886
19.0 26.5 -0.0034499999999972886
19.5 26.5 -0.0034499999999972886
20.0 26.5 -0.0034499999999972886

-10.0 27.0 -0.00675999999999668
-9.5 27.0 -0.052414999999997394
-9.0 27.0 0.03489500000000376
-8.5 27.0 0.10924000000000511
-8.0 27.0 -0.053449999999995515
-7.5 27.0 0.04655000000000449
-7.0 27.0 0.006895000000003293
-6.5 27.0 0.014895000000003478
-6.0 27.0 -0.10344999999999552
-5.5 27.0 0.09655000000000413
-5.0 27.0 -0.0034499999999983546
-4.5 27.0 0.05655000000000214
-4.0 27.0 -0.013449999999997431
-3.5 27.0 -0.0034499999999962226
-3.0 27.0 0.006550000000001788
-2.5 27.0 0.10655000000000428
-2.0 27.0 -0.053449999999995515
-1.5 27.0 -0.013449999999994588
-1.0 27.0 -0.0034499999999983546
-0.5 27.0 -0.043449999999998566
0.0 27.0 0.026550000000004202
0.5 27.0 -0.01344999999999601
1.0 27.0 -0.003449999999997999
1.5 27.0 -0.06344999999999601
2.0 27.0 -0.013449999999996364
2.5 27.0 0.026550000000004202
3.0 27.0 -0.0034499999999962226
3.5 27.0 0.01655000000000335
4.0 27.0 0.03655000000000257
4.5 27.0 0.006550000000003564
5.0 27.0 -0.0034499999999969334
5.5 27.0 -0.02344999999999651
6.0 27.0 0.006550000000001432
6.5 27.0 -0.043449999999994306
7.0 27.0 0.006550000000003209
7.5 27.0 0.006550000000002854
8.0 27.0 -0.02344999999999651
8.5 27.0 -0.0034499999999969334
9.0 27.0 0.006550000000003209
9.5 27.0 -0.013449999999997075
10.0 27.0 0.01655000000000264
10.5 27.0 -0.003449999999996578
11.0 27.0 0.006550000000002854
11.5 27.0 -0.0034499999999969334
12.0 27.0 -0.013449999999997075
12.5 27.0 0.006550000000000722
13.0 27.0 -0.0034499999999972886
13.5 27.0 0.006550000000002854
14.0 27.0 0.006550000000000722
14.5 27.0 -0.003449999999999065
15.0 27.0 -0.0034499999999972886
15.5 27.0 -0.0034499999999972886
16.0 27.0 0.006550000000000722
16.5 27.0 -0.0034499999999972886
17.0 27.0 0.006550000000000722
17.5 27.0 -0.0034499999999972886
18.0 27.0 0.016550000000002285
18.5 27.0 -0.013449999999995299
19.0 27.0 -0.0034499999999972886
19.5 27.0 -0.0034499999999972886
20.0 27.0 0.006550000000000722

-10.0 27.5 -0.08206999999999738
-9.5 27.5 -0.05310499999999614
-9.0 27.5 0.15158500000000252
-8.5 27.5 0.014895000000003478
-8.0 27.5 -0.07241499999999697
-7.5 27.5 0.05589500000000207
-7.0 27.5 -0.02344999999999615
-6.5 27.5 0.0765500000000042
-6.0 27.5 -0.003104999999996849
-5.5 27.5 -0.013449999999996364
-5.0 27.5 0.006550000000002143
-4.5 27.5 -0.04344999999999573
-4.0 27.5 0.056550000000004985
-3.5 27.5 -0.03344999999999807
-3.0 27.5 0.03655000000000221
-2.5 27.5 0.09655000000000377
-2.0 27.5 0.016550000000001574
-1.5 27.5 -0.013449999999997787
-1.0 27.5 0.07655000000000456
-0.5 27.5 0.006550000000003919
0.0 27.5 0.08655000000000364
0.5 27.5 -0.05344999999999835
1.0 27.5 -0.05344999999999622
1.5 27.5 0.04655000000000307
2.0 27.5 0.006550000000003919
2.5 27.5 0.006550000000003564
3.0 27.5 -0.003449999999996578
3.5 27.5 0.07655000000000171
4.0 27.5 -0.01344999999999672
4.5 27.5 -0.003449999999996578
5.0 27.5 0.006550000000001432
5.5 27.5 -0.01344999999999672
6.0 27.5 -0.003449999999996578
6.5 27.5 0.016550000000002996
7.0 27.5 0.006550000000002854
7.5 27.5 -0.03344999999999203
8.0 27.5 0.016550000000000863
8.5 27.5 0.006550000000000722
9.0 27.5 0.006550000000003564
9.5 27.5 -0.0034499999999919595
10.0 27.5 -0.013449999999997075
10.5 27.5 -0.0034499999999972886
11.0 27.5 0.006550000000002854
11.5 27.5 -0.013449999999997075
12.0 27.5 0.006550000000000722
12.5 27.5 -0.0034499999999972886
13.0 27.5 0.016550000000000863
13.5 27.5 -0.0034499999999969334
14.0 27.5 -0.013449999999991746
14.5 27.5 0.016550000000002285
15.0 27.5 0.006550000000002854
15.5 27.5 0.016550000000002285
16.0 27.5 0.0065500000000010775
16.5 27.5 -0.0034499999999972886
17.0 27.5 -0.023449999999996862
17.5 27.5 -0.0034499999999972886
18.0 27.5 -0.013449999999991746
18.5 27.5 -0.0034499999999972886
19.0 27.5 0.006550000000000722
19.5 27.5 -0.0034499999999972886
20.0 27.5 0.006550000000000722

-10.0 28.0 -0.035414999999997934
-9.5 28.0 -0.05310499999999614
-9.0 28.0 -0.013104999999995925
-8.5 28.0 -0.05206999999999766
-8.0 28.0 0.05758500000000275
-7.5 28.0 -0.053449999999995515
-7.0 28.0 -0.0734499999999958
-6.5 28.0 -0.0034499999999972886
-6.0 28.0 -0.04344999999999324
-5.5 28.0 0.006895000000003293
-5.0 28.0 -0.013449999999995299
-4.5 28.0 -0.03344999999999594
-4.0 28.0 0.026550000000004202
-3.5 28.0 -0.11344999999999565
-3.0 28.0 -0.0934499999999936
-2.5 28.0 0.016550000000004415
-2.0 28.0 -0.08344999999999629
-1.5 28.0 0.056550000000001786
-1.0 28.0 0.02655000000000385
-0.5 28.0 0.05655000000000321
0.0 28.0 0.006550000000007117
0.5 28.0 -0.02344999999999651
1.0 28.0 -0.013449999999996364
1.5 28.0 -0.05344999999999622
2.0 28.0 0.01655000000000193
2.5 28.0 0.01655000000000335
3.0 28.0 -0.0234499999999926
3.5 28.0 0.026550000000004202
4.0 28.0 0.026550000000002783
4.5 28.0 0.006550000000003209
5.0 28.0 -0.0034499999999969334
5.5 28.0 0.006550000000002854
6.0 28.0 0.026550000000003137
6.5 28.0 0.01655000000000122
7.0 28.0 -0.023449999999992244
7.5 28.0 -0.01344999999999814
8.0 28.0 -0.0034499999999987097
8.5 28.0 -0.0034499999999923147
9.0 28.0 -0.03344999999999665
9.5 28.0 -0.02344999999999651
10.0 28.0 0.016550000000000863
10.5 28.0 0.016550000000002285
11.0 28.0 -0.023449999999996862
11.5 28.0 0.006550000000007827
12.0 28.0 -0.02344999999999651
12.5 28.0 0.016550000000002285
13.0 28.0 -0.0034499999999972886
13.5 28.0 -0.0034499999999972886
14.0 28.0 0.006550000000002854
14.5 28.0 -0.013449999999991746
15.0 28.0 0.006550000000002498
15.5 28.0 0.006550000000000722
16.0 28.0 -0.003449999999999065
16.5 28.0 -0.023449999999996862
17.0 28.0 -0.0034499999999972886
17.5 28.0 -0.0034499999999972886
18.0 28.0 -0.0034499999999972886
18.5 28.0 -0.0034499999999972886
19.0 28.0 -0.013449999999991746
19.5 28.0 -0.0034499999999972886
20.0 28.0 0.016550000000002285

-10.0 28.5 -0.03275999999999683
-9.5 28.5 -0.05241499999999703
-9.0 28.5 -0.0034499999999962226
-8.5 28.5 -0.022759999999996693
-8.0 28.5 0.136550000000004
-7.5 28.5 -0.06410499999999786
-7.0 28.5 0.007240000000003022
-6.5 28.5 0.01655000000000406
-6.0 28.5 0.016550000000002285
-5.5 28.5 0.04655000000000235
-5.0 28.5 -0.0034499999999958674
-4.5 28.5 0.006550000000003209
-4.0 28.5 -0.05344999999999622
-3.5 28.5 -0.04344999999999608
-3.0 28.5 0.03655000000000719
-2.5 28.5 0.026550000000003494
-2.0 28.5 0.06655000000000406
-1.5 28.5 -0.023449999999998285
-1.0 28.5 -0.0034499999999958674
-0.5 28.5 -0.07344999999999616
0.0 28.5 0.056550000000001786
0.5 28.5 -0.04344999999999608
1.0 28.5 -0.06344999999999637
1.5 28.5 0.036550000000001505
2.0 28.5 -0.06344999999999601
2.5 28.5 -0.0034499999999962226
3.0 28.5 0.006550000000003564
3.5 28.5 -0.013449999999996364
4.0 28.5 0.036550000000003635
4.5 28.5 0.01655000000000193
5.0 28.5 0.01655000000000726
5.5 28.5 -0.013449999999998496
6.0 28.5 -0.03344999999999665
6.5 28.5 -0.013449999999996364
7.0 28.5 -0.02344999999999864
7.5 28.5 -0.02344999999999864
8.0 28.5 0.016550000000002996
8.5 28.5 0.006550000000002498
9.0 28.5 0.016550000000002996
9.5 28.5 -0.03344999999999665
10.0 28.5 -0.0034499999999969334
10.5 28.5 -0.0034499999999972886
11.0 28.5 -0.0034499999999972886
11.5 28.5 -0.0034499999999969334
12.0 28.5 -0.0034499999999972886
12.5 28.5 0.006550000000002854
13.0 28.5 -0.0034499999999969334
13.5 28.5 0.006550000000002854
14.0 28.5 0.016550000000002285
14.5 28.5 -0.0034499999999972886
15.0 28.5 -0.0034499999999972886
15.5 28.5 0.006550000000000722
16.0 28.5 0.006550000000002854
16.5 28.5 0.006550000000000722
17.0 28.5 0.006550000000000722
17.5 28.5 0.006550000000000722
18.0 28.5 -0.0034499999999972886
18.5 28.5 0.006550000000002498
19.0 28.5 -0.0034499999999972886
19.5 28.5 -0.0034499999999972886
20.0 28.5 -0.0034499999999972886

-10.0 29.0 0.02993000000000201
-9.5 29.0 -0.004759999999997789
-9.0 29.0 -0.06241499999999718
-8.5 29.0 0.03655000000000399
-8.0 29.0 -0.04241499999999689
-7.5 29.0 -0.11310499999999628
-7.0 29.0 0.0468950000000035
-6.5 29.0 0.14655000000000448
-6.0 29.0 -0.06310499999999593
-5.5 29.0 0.11655000000000193
-5.0 29.0 0.00655000000000463
-4.5 29.0 0.1765500000000042
-4.0 29.0 0.05655000000000428
-3.5 29.0 0.026550000000004202
-3.0 29.0 0.04655000000000413
-2.5 29.0 0.026550000000004202
-2.0 29.0 -0.02344999999999615
-1.5 29.0 -0.0734499999999965
-1.0 29.0 0.006550000000003919
-0.5 29.0 0.08655000000000435
0.0 29.0 -0.03344999999999594
0.5 29.0 0.036550000000003635
1.0 29.0 0.006550000000003919
1.5 29.0 -0.01344999999999601
2.0 29.0 0.01655000000000655
2.5 29.0 -0.013449999999996364
3.0 29.0 -0.013449999999995655
3.5 29.0 0.006550000000003209
4.0 29.0 0.006550000000003564
4.5 29.0 0.02655000000000136
5.0 29.0 0.006550000000003919
5.5 29.0 0.036550000000003635
6.0 29.0 -0.013449999999998852
6.5 29.0 0.026550000000003137
7.0 29.0 0.006550000000003209
7.5 29.0 0.006550000000001432
8.0 29.0 0.01655000000000122
8.5 29.0 -0.013449999999992458
9.0 29.0 0.006550000000003564
9.5 29.0 0.0065500000000010775
10.0 29.0 -0.013449999999997075
10.5 29.0 0.01655000000000264
11.0 29.0 -0.0034499999999972886
11.5 29.0 0.006550000000000722
12.0 29.0 -0.003449999999999065
12.5 29.0 0.006550000000002854
13.0 29.0 0.006550000000007827
13.5 29.0 0.006550000000002854
14.0 29.0 -0.0034499999999972886
14.5 29.0 -0.0034499999999972886
15.0 29.0 -0.003449999999999065
15.5 29.0 -0.0034499999999972886
16.0 29.0 -0.0034499999999972886
16.5 29.0 -0.003449999999999065
17.0 29.0 -0.0034499999999972886
17.5 29.0 -0.0034499999999972886
18.0 29.0 0.006550000000000722
18.5 29.0 -0.0034499999999972886
19.0 29.0 -0.0034499999999972886
19.5 29.0 -0.0034499999999972886
20.0 29.0 -0.0034499999999972886

-10.0 29.5 0.06993000000000223
-9.5 29.5 -0.12941499999999523
-9.0 29.5 -0.07941499999999521
-8.5 29.5 0.06758500000000253
-8.0 29.5 0.09689500000000387
-7.5 29.5 0.01689500000000379
-7.0 29.5 -0.06344999999999565
-6.5 29.5 -0.04344999999999573
-6.0 29.5 -0.10310499999999649
-5.5 29.5 0.03655000000000399
-5.0 29.5 0.146550000000002
-4.5 29.5 -0.04344999999999608
-4.0 29.5 -0.08344999999999772
-3.5 29.5 0.046550000000003776
-3.0 29.5 -0.04344999999999786
-2.5 29.5 0.016550000000003708
-2.0 29.5 0.04655000000000662
-1.5 29.5 0.05655000000000463
-1.0 29.5 0.046550000000002
-0.5 29.5 -0.013449999999996364
0.0 29.5 -0.023449999999998285
0.5 29.5 0.05655000000000392
1.0 29.5 -0.0734499999999965
1.5 29.5 -0.043449999999996436
2.0 29.5 -0.01344999999999672
2.5 29.5 0.01655000000000406
3.0 29.5 0.01655000000000406
3.5 29.5 0.006550000000003919
4.0 29.5 0.046550000000003776
4.5 29.5 0.006550000000003564
5.0 29.5 -0.0034499999999969334
5.5 29.5 0.01655000000000335
6.0 29.5 -0.013449999999996364
6.5 29.5 0.0065500000000010775
7.0 29.5 -0.02344999999999651
7.5 29.5 -0.013449999999997075
8.0 29.5 0.006550000000002854
8.5 29.5 0.006550000000003209
9.0 29.5 0.006550000000002854
9.5 29.5 -0.0034499999999972886
10.0 29.5 0.006550000000003209
10.5 29.5 -0.003449999999999065
11.0 29.5 0.006550000000003564
11.5 29.5 -0.0034499999999972886
12.0 29.5 0.026550000000003137
12.5 29.5 0.006550000000000722
13.0 29.5 -0.013449999999997075
13.5 29.5 0.006550000000002854
14.0 29.5 0.0065500000000010775
14.5 29.5 -0.0034499999999972886
15.0 29.5 -0.0034499999999972886
15.5 29.5 0.006550000000000722
16.0 29.5 -0.0034499999999972886
16.5 29.5 -0.0034499999999972886
17.0 29.5 -0.0034499999999972886
17.5 29.5 -0.0034499999999972886
18.0 29.5 -0.0034499999999972886
18.5 29.5 -0.0034499999999972886
19.0 29.5 -0.0034499999999972886
19.5 29.5 -0.0034499999999972886
20.0 29.5 -0.0034499999999972886

-10.0 30.0 -0.15310499999999577
-9.5 30.0 -0.026759999999997675
-9.0 30.0 -0.08410499999999814
-8.5 30.0 0.016550000000003708
-8.0 30.0 -0.0031049999999961386
-7.5 30.0 -0.05344999999999587
-7.0 30.0 0.136550000000004
-6.5 30.0 -0.043449999999997505
-6.0 30.0 0.11655000000000477
-5.5 30.0 -0.053104999999996495
-5.0 30.0 -0.023449999999995797
-4.5 30.0 0.03655000000000221
-4.0 30.0 0.05655000000000428
-3.5 30.0 -0.08344999999999594
-3.0 30.0 -0.04344999999999573
-2.5 30.0 0.01655000000000193
-2.0 30.0 -0.06344999999999565
-1.5 30.0 -0.033449999999998425
-1.0 30.0 -0.10344999999999623
-0.5 30.0 -0.03344999999999772
0.0 30.0 0.006550000000004275
0.5 30.0 -0.06344999999999601
1.0 30.0 0.046550000000003776
1.5 30.0 0.01655000000000335
2.0 30.0 0.016550000000003708
2.5 30.0 0.046550000000002
3.0 30.0 -0.03344999999999594
3.5 30.0 -0.0034499999999962226
4.0 30.0 0.006550000000003209
4.5 30.0 -0.013449999999998496
5.0 30.0 -0.0034499999999969334
5.5 30.0 -0.023449999999998285
6.0 30.0 0.016550000000003708
6.5 30.0 -0.0034499999999962226
7.0 30.0 -0.023449999999996862
7.5 30.0 0.006550000000003564
8.0 30.0 0.01655000000000335
8.5 30.0 0.026550000000003137
9.0 30.0 -0.003449999999996578
9.5 30.0 0.016550000000002996
10.0 30.0 0.006550000000002854
10.5 30.0 0.026550000000003137
11.0 30.0 0.016550000000002996
11.5 30.0 -0.0034499999999972886
12.0 30.0 0.006550000000002854
12.5 30.0 0.006550000000002854
13.0 30.0 -0.0034499999999972886
13.5 30.0 -0.0034499999999972886
14.0 30.0 -0.0034499999999972886
14.5 30.0 -0.0034499999999972886
15.0 30.0 -0.0034499999999972886
15.5 30.0 -0.0034499999999972886
16.0 30.0 -0.0034499999999972886
16.5 30.0 -0.0034499999999972886
17.0 30.0 -0.0034499999999972886
17.5 30.0 -0.0034499999999972886
18.0 30.0 -0.0034499999999972886
18.5 30.0 -0.0034499999999972886
19.0 30.0 -0.0034499999999972886
19.5 30.0 -0.0034499999999972886
20.0 30.0 -0.0034499999999972886



==> figtexfiles/DisMetRSMEWeakdelay.dat <==
-10.0 0.0 10.0
-9.5 0.0 10.0
-9.0 0.0 10.0
-8.5 0.0 10.0
-8.0 0.0 10.0
-7.5 0.0 10.0
-7.0 0.0 10.0
-6.5 0.0 10.0
-6.0 0.0 10.0
-5.5 0.0 10.0
-5.0 0.0 10.0
-4.5 0.0 10.0
-4.0 0.0 10.0
-3.5 0.0 10.0
-3.0 0.0 10.0
-2.5 0.0 10.0
-2.0 0.0 10.0
-1.5 0.0 10.0
-1.0 0.0 10.0
-0.5 0.0 10.0
0.0 0.0 10.0
0.5 0.0 10.0
1.0 0.0 10.0
1.5 0.0 10.0
2.0 0.0 10.0
2.5 0.0 10.0
3.0 0.0 10.0
3.5 0.0 10.0
4.0 0.0 10.0
4.5 0.0 10.0
5.0 0.0 10.0
5.5 0.0 10.0
6.0 0.0 10.0
6.5 0.0 10.0
7.0 0.0 10.0
7.5 0.0 10.0
8.0 0.0 10.0
8.5 0.0 10.0
9.0 0.0 10.0
9.5 0.0 10.0
10.0 0.0 10.0
10.5 0.0 10.0
11.0 0.0 10.0
11.5 0.0 10.0
12.0 0.0 10.0
12.5 0.0 10.0
13.0 0.0 10.0
13.5 0.0 10.0
14.0 0.0 10.0
14.5 0.0 10.0
15.0 0.0 10.0
15.5 0.0 10.0
16.0 0.0 10.0
16.5 0.0 10.0
17.0 0.0 10.0
17.5 0.0 10.0
18.0 0.0 10.0
18.5 0.0 10.0
19.0 0.0 10.0
19.5 0.0 10.0
20.0 0.0 10.0

-10.0 0.5 10.0
-9.5 0.5 10.0
-9.0 0.5 10.0
-8.5 0.5 10.0
-8.0 0.5 10.0
-7.5 0.5 10.0
-7.0 0.5 10.0
-6.5 0.5 10.0
-6.0 0.5 10.0
-5.5 0.5 10.0
-5.0 0.5 10.0
-4.5 0.5 10.0
-4.0 0.5 10.0
-3.5 0.5 10.0
-3.0 0.5 10.0
-2.5 0.5 10.0
-2.0 0.5 10.0
-1.5 0.5 10.0
-1.0 0.5 10.0
-0.5 0.5 10.0
0.0 0.5 10.0
0.5 0.5 10.0
1.0 0.5 10.0
1.5 0.5 10.0
2.0 0.5 10.0
2.5 0.5 10.0
3.0 0.5 10.0
3.5 0.5 10.0
4.0 0.5 10.0
4.5 0.5 10.0
5.0 0.5 10.0
5.5 0.5 10.0
6.0 0.5 10.0
6.5 0.5 10.0
7.0 0.5 10.0
7.5 0.5 10.0
8.0 0.5 10.0
8.5 0.5 10.0
9.0 0.5 10.0
9.5 0.5 10.0
10.0 0.5 10.0
10.5 0.5 10.0
11.0 0.5 10.0
11.5 0.5 10.0
12.0 0.5 10.0
12.5 0.5 10.0
13.0 0.5 10.0
13.5 0.5 10.0
14.0 0.5 10.0
14.5 0.5 10.0
15.0 0.5 10.0
15.5 0.5 10.0
16.0 0.5 10.0
16.5 0.5 10.0
17.0 0.5 10.0
17.5 0.5 10.0
18.0 0.5 10.0
18.5 0.5 10.0
19.0 0.5 10.0
19.5 0.5 10.0
20.0 0.5 10.0

-10.0 1.0 10.0
-9.5 1.0 10.0
-9.0 1.0 10.0
-8.5 1.0 10.0
-8.0 1.0 10.0
-7.5 1.0 10.0
-7.0 1.0 10.0
-6.5 1.0 10.0
-6.0 1.0 10.0
-5.5 1.0 10.0
-5.0 1.0 10.0
-4.5 1.0 10.0
-4.0 1.0 10.0
-3.5 1.0 10.0
-3.0 1.0 10.0
-2.5 1.0 10.0
-2.0 1.0 10.0
-1.5 1.0 10.0
-1.0 1.0 10.0
-0.5 1.0 10.0
0.0 1.0 10.0
0.5 1.0 10.0
1.0 1.0 10.0
1.5 1.0 10.0
2.0 1.0 10.0
2.5 1.0 10.0
3.0 1.0 10.0
3.5 1.0 10.0
4.0 1.0 10.0
4.5 1.0 10.0
5.0 1.0 10.0
5.5 1.0 10.0
6.0 1.0 10.0
6.5 1.0 10.0
7.0 1.0 10.0
7.5 1.0 10.0
8.0 1.0 10.0
8.5 1.0 10.0
9.0 1.0 10.0
9.5 1.0 10.0
10.0 1.0 10.0
10.5 1.0 10.0
11.0 1.0 10.0
11.5 1.0 10.0
12.0 1.0 10.0
12.5 1.0 10.0
13.0 1.0 10.0
13.5 1.0 10.0
14.0 1.0 10.0
14.5 1.0 10.0
15.0 1.0 10.0
15.5 1.0 10.0
16.0 1.0 10.0
16.5 1.0 10.0
17.0 1.0 10.0
17.5 1.0 10.0
18.0 1.0 10.0
18.5 1.0 10.0
19.0 1.0 10.0
19.5 1.0 10.0
20.0 1.0 10.0

-10.0 1.5 10.0
-9.5 1.5 10.0
-9.0 1.5 10.0
-8.5 1.5 10.0
-8.0 1.5 10.0
-7.5 1.5 10.0
-7.0 1.5 10.0
-6.5 1.5 10.0
-6.0 1.5 10.0
-5.5 1.5 10.0
-5.0 1.5 10.0
-4.5 1.5 10.0
-4.0 1.5 10.0
-3.5 1.5 10.0
-3.0 1.5 10.0
-2.5 1.5 10.0
-2.0 1.5 10.0
-1.5 1.5 10.0
-1.0 1.5 10.0
-0.5 1.5 10.0
0.0 1.5 10.0
0.5 1.5 10.0
1.0 1.5 10.0
1.5 1.5 10.0
2.0 1.5 10.0
2.5 1.5 10.0
3.0 1.5 10.0
3.5 1.5 10.0
4.0 1.5 10.0
4.5 1.5 10.0
5.0 1.5 10.0
5.5 1.5 10.0
6.0 1.5 10.0
6.5 1.5 10.0
7.0 1.5 10.0
7.5 1.5 10.0
8.0 1.5 10.0
8.5 1.5 10.0
9.0 1.5 10.0
9.5 1.5 10.0
10.0 1.5 10.0
10.5 1.5 10.0
11.0 1.5 10.0
11.5 1.5 10.0
12.0 1.5 10.0
12.5 1.5 10.0
13.0 1.5 10.0
13.5 1.5 10.0
14.0 1.5 10.0
14.5 1.5 10.0
15.0 1.5 10.0
15.5 1.5 10.0
16.0 1.5 10.0
16.5 1.5 10.0
17.0 1.5 10.0
17.5 1.5 10.0
18.0 1.5 10.0
18.5 1.5 10.0
19.0 1.5 10.0
19.5 1.5 10.0
20.0 1.5 10.0

-10.0 2.0 10.0
-9.5 2.0 10.0
-9.0 2.0 10.0
-8.5 2.0 10.0
-8.0 2.0 10.0
-7.5 2.0 10.0
-7.0 2.0 10.0
-6.5 2.0 10.0
-6.0 2.0 10.0
-5.5 2.0 10.0
-5.0 2.0 10.0
-4.5 2.0 10.0
-4.0 2.0 10.0
-3.5 2.0 10.0
-3.0 2.0 10.0
-2.5 2.0 10.0
-2.0 2.0 10.0
-1.5 2.0 10.0
-1.0 2.0 10.0
-0.5 2.0 10.0
0.0 2.0 10.0
0.5 2.0 10.0
1.0 2.0 10.0
1.5 2.0 10.0
2.0 2.0 10.0
2.5 2.0 10.0
3.0 2.0 10.0
3.5 2.0 10.0
4.0 2.0 10.0
4.5 2.0 10.0
5.0 2.0 10.0
5.5 2.0 10.0
6.0 2.0 10.0
6.5 2.0 10.0
7.0 2.0 10.0
7.5 2.0 10.0
8.0 2.0 10.0
8.5 2.0 10.0
9.0 2.0 10.0
9.5 2.0 10.0
10.0 2.0 10.0
10.5 2.0 10.0
11.0 2.0 10.0
11.5 2.0 10.0
12.0 2.0 10.0
12.5 2.0 10.0
13.0 2.0 10.0
13.5 2.0 10.0
14.0 2.0 10.0
14.5 2.0 10.0
15.0 2.0 10.0
15.5 2.0 10.0
16.0 2.0 10.0
16.5 2.0 10.0
17.0 2.0 10.0
17.5 2.0 10.0
18.0 2.0 10.0
18.5 2.0 10.0
19.0 2.0 10.0
19.5 2.0 10.0
20.0 2.0 10.0

-10.0 2.5 10.0
-9.5 2.5 10.0
-9.0 2.5 10.0
-8.5 2.5 10.0
-8.0 2.5 10.0
-7.5 2.5 10.0
-7.0 2.5 10.0
-6.5 2.5 10.0
-6.0 2.5 10.0
-5.5 2.5 10.0
-5.0 2.5 10.0
-4.5 2.5 10.0
-4.0 2.5 10.0
-3.5 2.5 10.0
-3.0 2.5 10.0
-2.5 2.5 10.0
-2.0 2.5 10.0
-1.5 2.5 10.0
-1.0 2.5 10.0
-0.5 2.5 10.0
0.0 2.5 10.0
0.5 2.5 10.0
1.0 2.5 10.0
1.5 2.5 10.0
2.0 2.5 10.0
2.5 2.5 10.0
3.0 2.5 10.0
3.5 2.5 10.0
4.0 2.5 10.0
4.5 2.5 10.0
5.0 2.5 10.0
5.5 2.5 10.0
6.0 2.5 10.0
6.5 2.5 10.0
7.0 2.5 10.0
7.5 2.5 10.0
8.0 2.5 10.0
8.5 2.5 10.0
9.0 2.5 10.0
9.5 2.5 10.0
10.0 2.5 10.0
10.5 2.5 10.0
11.0 2.5 10.0
11.5 2.5 10.0
12.0 2.5 10.0
12.5 2.5 10.0
13.0 2.5 10.0
13.5 2.5 10.0
14.0 2.5 10.0
14.5 2.5 10.0
15.0 2.5 10.0
15.5 2.5 10.0
16.0 2.5 10.0
16.5 2.5 10.0
17.0 2.5 10.0
17.5 2.5 10.0
18.0 2.5 10.0
18.5 2.5 10.0
19.0 2.5 10.0
19.5 2.5 10.0
20.0 2.5 10.0

-10.0 3.0 10.0
-9.5 3.0 10.0
-9.0 3.0 10.0
-8.5 3.0 10.0
-8.0 3.0 10.0
-7.5 3.0 10.0
-7.0 3.0 10.0
-6.5 3.0 10.0
-6.0 3.0 10.0
-5.5 3.0 10.0
-5.0 3.0 10.0
-4.5 3.0 10.0
-4.0 3.0 10.0
-3.5 3.0 10.0
-3.0 3.0 10.0
-2.5 3.0 10.0
-2.0 3.0 10.0
-1.5 3.0 10.0
-1.0 3.0 10.0
-0.5 3.0 10.0
0.0 3.0 10.0
0.5 3.0 10.0
1.0 3.0 10.0
1.5 3.0 10.0
2.0 3.0 10.0
2.5 3.0 10.0
3.0 3.0 10.0
3.5 3.0 10.0
4.0 3.0 10.0
4.5 3.0 10.0
5.0 3.0 10.0
5.5 3.0 10.0
6.0 3.0 10.0
6.5 3.0 10.0
7.0 3.0 10.0
7.5 3.0 10.0
8.0 3.0 10.0
8.5 3.0 10.0
9.0 3.0 10.0
9.5 3.0 10.0
10.0 3.0 10.0
10.5 3.0 10.0
11.0 3.0 10.0
11.5 3.0 10.0
12.0 3.0 10.0
12.5 3.0 10.0
13.0 3.0 10.0
13.5 3.0 10.0
14.0 3.0 10.0
14.5 3.0 10.0
15.0 3.0 10.0
15.5 3.0 10.0
16.0 3.0 10.0
16.5 3.0 10.0
17.0 3.0 10.0
17.5 3.0 10.0
18.0 3.0 10.0
18.5 3.0 10.0
19.0 3.0 10.0
19.5 3.0 10.0
20.0 3.0 10.0

-10.0 3.5 10.0
-9.5 3.5 10.0
-9.0 3.5 10.0
-8.5 3.5 10.0
-8.0 3.5 10.0
-7.5 3.5 10.0
-7.0 3.5 10.0
-6.5 3.5 10.0
-6.0 3.5 10.0
-5.5 3.5 10.0
-5.0 3.5 10.0
-4.5 3.5 10.0
-4.0 3.5 10.0
-3.5 3.5 10.0
-3.0 3.5 10.0
-2.5 3.5 10.0
-2.0 3.5 10.0
-1.5 3.5 10.0
-1.0 3.5 10.0
-0.5 3.5 10.0
0.0 3.5 10.0
0.5 3.5 10.0
1.0 3.5 10.0
1.5 3.5 10.0
2.0 3.5 10.0
2.5 3.5 10.0
3.0 3.5 10.0
3.5 3.5 10.0
4.0 3.5 10.0
4.5 3.5 10.0
5.0 3.5 10.0
5.5 3.5 9.006404
6.0 3.5 10.0
6.5 3.5 10.0
7.0 3.5 10.0
7.5 3.5 10.0
8.0 3.5 10.0
8.5 3.5 10.0
9.0 3.5 9.006404
9.5 3.5 8.015
10.0 3.5 10.0
10.5 3.5 9.006404
11.0 3.5 9.006404
11.5 3.5 9.004404
12.0 3.5 10.0
12.5 3.5 10.0
13.0 3.5 8.015
13.5 3.5 8.012808000000001
14.0 3.5 9.006404
14.5 3.5 6.025
15.0 3.5 8.012808000000001
15.5 3.5 6.027807999999999
16.0 3.5 7.014403999999999
16.5 3.5 10.0
17.0 3.5 6.021
17.5 3.5 8.015
18.0 3.5 7.022596
18.5 3.5 7.0214039999999995
19.0 3.5 8.015
19.5 3.5 6.027807999999999
20.0 3.5 7.0192120000000005

-10.0 4.0 10.0
-9.5 4.0 10.0
-9.0 4.0 10.0
-8.5 4.0 10.0
-8.0 4.0 10.0
-7.5 4.0 10.0
-7.0 4.0 10.0
-6.5 4.0 10.0
-6.0 4.0 10.0
-5.5 4.0 10.0
-5.0 4.0 10.0
-4.5 4.0 10.0
-4.0 4.0 10.0
-3.5 4.0 10.0
-3.0 4.0 10.0
-2.5 4.0 10.0
-2.0 4.0 10.0
-1.5 4.0 10.0
-1.0 4.0 10.0
-0.5 4.0 10.0
0.0 4.0 10.0
0.5 4.0 10.0
1.0 4.0 10.0
1.5 4.0 10.0
2.0 4.0 10.0
2.5 4.0 9.008596
3.0 4.0 10.0
3.5 4.0 10.0
4.0 4.0 10.0
4.5 4.0 9.003404
5.0 4.0 10.0
5.5 4.0 10.0
6.0 4.0 10.0
6.5 4.0 10.0
7.0 4.0 10.0
7.5 4.0 9.008596
8.0 4.0 8.017192
8.5 4.0 10.0
9.0 4.0 9.004596000000001
9.5 4.0 6.029999999999999
10.0 4.0 7.017403999999999
10.5 4.0 8.012808
11.0 4.0 7.025788
11.5 4.0 5.038596
12.0 4.0 2.055192
12.5 4.0 8.012808
13.0 4.0 5.034212
13.5 4.0 2.061384
14.0 4.0 4.047192
14.5 4.0 6.032192
15.0 4.0 0.07538400000000009
15.5 4.0 4.039
16.0 4.0 3.051404
16.5 4.0 2.0599999999999996
17.0 4.0 2.057808
17.5 4.0 2.051808
18.0 4.0 1.061212
18.5 4.0 0.07638400000000009
19.0 4.0 4.042192
19.5 4.0 2.0621920000000005
20.0 4.0 1.055404

-10.0 4.5 10.0
-9.5 4.5 10.0
-9.0 4.5 10.0
-8.5 4.5 10.0
-8.0 4.5 10.0
-7.5 4.5 10.0
-7.0 4.5 10.0
-6.5 4.5 10.0
-6.0 4.5 10.0
-5.5 4.5 10.0
-5.0 4.5 10.0
-4.5 4.5 10.0
-4.0 4.5 10.0
-3.5 4.5 10.0
-3.0 4.5 10.0
-2.5 4.5 10.0
-2.0 4.5 10.0
-1.5 4.5 10.0
-1.0 4.5 10.0
-0.5 4.5 10.0
0.0 4.5 10.0
0.5 4.5 10.0
1.0 4.5 10.0
1.5 4.5 10.0
2.0 4.5 10.0
2.5 4.5 10.0
3.0 4.5 9.008596
3.5 4.5 10.0
4.0 4.5 10.0
4.5 4.5 10.0
5.0 4.5 8.008
5.5 4.5 9.006404
6.0 4.5 7.019404
6.5 4.5 7.0214039999999995
7.0 4.5 8.017192
7.5 4.5 8.012808
8.0 4.5 8.015
8.5 4.5 7.0134039999999995
9.0 4.5 9.008596
9.5 4.5 4.042807999999999
10.0 4.5 4.044383999999999
10.5 4.5 4.043000000000001
11.0 4.5 4.044
11.5 4.5 2.062192
12.0 4.5 5.028404
12.5 4.5 2.055808
13.0 4.5 3.042404
13.5 4.5 1.0664040000000001
14.0 4.5 2.057808
14.5 4.5 3.045404
15.0 4.5 0.07838400000000009
15.5 4.5 0.0793840000000001
16.0 4.5 0.07400000000000007
16.5 4.5 0.0793840000000001
17.0 4.5 0.07061600000000004
17.5 4.5 0.07080800000000005
18.0 4.5 0.07061600000000004
18.5 4.5 0.07319200000000008
19.0 4.5 0.06961600000000004
19.5 4.5 0.07019200000000007
20.0 4.5 0.07500000000000007

-10.0 5.0 10.0
-9.5 5.0 10.0
-9.0 5.0 10.0
-8.5 5.0 10.0
-8.0 5.0 10.0
-7.5 5.0 10.0
-7.0 5.0 10.0
-6.5 5.0 10.0
-6.0 5.0 10.0
-5.5 5.0 10.0
-5.0 5.0 10.0
-4.5 5.0 10.0
-4.0 5.0 10.0
-3.5 5.0 10.0
-3.0 5.0 10.0
-2.5 5.0 10.0
-2.0 5.0 10.0
-1.5 5.0 10.0
-1.0 5.0 10.0
-0.5 5.0 10.0
0.0 5.0 10.0
0.5 5.0 10.0
1.0 5.0 10.0
1.5 5.0 10.0
2.0 5.0 8.015
2.5 5.0 9.008596
3.0 5.0 10.0
3.5 5.0 10.0
4.0 5.0 9.006404
4.5 5.0 10.0
5.0 5.0 10.0
5.5 5.0 9.006404
6.0 5.0 8.014192
6.5 5.0 8.012808
7.0 5.0 5.038596
7.5 5.0 8.015
8.0 5.0 8.011808
8.5 5.0 5.031404
9.0 5.0 5.03202
9.5 5.0 6.034384
10.0 5.0 5.031404
10.5 5.0 2.0571919999999997
11.0 5.0 3.047596
11.5 5.0 2.058192
12.0 5.0 2.057808
12.5 5.0 4.047192
13.0 5.0 0.05661600000000002
13.5 5.0 1.06202
14.0 5.0 0.07100000000000006
14.5 5.0 0.06680800000000005
15.0 5.0 0.06842400000000001
15.5 5.0 1.0615960000000002
16.0 5.0 0.06980800000000005
16.5 5.0 0.07061600000000004
17.0 5.0 1.07298
17.5 5.0 0.07500000000000007
18.0 5.0 0.07100000000000006
18.5 5.0 0.07219200000000008
19.0 5.0 0.07061600000000004
19.5 5.0 0.07061600000000004
20.0 5.0 0.07319200000000008

-10.0 5.5 10.0
-9.5 5.5 10.0
-9.0 5.5 10.0
-8.5 5.5 10.0
-8.0 5.5 10.0
-7.5 5.5 10.0
-7.0 5.5 10.0
-6.5 5.5 10.0
-6.0 5.5 10.0
-5.5 5.5 10.0
-5.0 5.5 10.0
-4.5 5.5 10.0
-4.0 5.5 10.0
-3.5 5.5 10.0
-3.0 5.5 10.0
-2.5 5.5 10.0
-2.0 5.5 10.0
-1.5 5.5 10.0
-1.0 5.5 10.0
-0.5 5.5 10.0
0.0 5.5 10.0
0.5 5.5 10.0
1.0 5.5 10.0
1.5 5.5 10.0
2.0 5.5 10.0
2.5 5.5 10.0
3.0 5.5 10.0
3.5 5.5 9.008596
4.0 5.5 9.008596
4.5 5.5 9.006404
5.0 5.5 9.002596
5.5 5.5 8.015
6.0 5.5 10.0
6.5 5.5 9.006404
7.0 5.5 8.007
7.5 5.5 8.013
8.0 5.5 5.0322119999999995
8.5 5.5 5.030404
9.0 5.5 4.034192
9.5 5.5 6.029999999999999
10.0 5.5 3.0445960000000003
10.5 5.5 2.0549999999999997
11.0 5.5 4.046192
11.5 5.5 1.04802
12.0 5.5 1.059212
12.5 5.5 1.053404
13.0 5.5 2.0599999999999996
13.5 5.5 2.0556159999999997
14.0 5.5 3.043596
14.5 5.5 1.061212
15.0 5.5 1.064788
15.5 5.5 1.058212
16.0 5.5 1.0622120000000002
16.5 5.5 2.05
17.0 5.5 2.0621920000000005
17.5 5.5 0.07061600000000004
18.0 5.5 2.045808
18.5 5.5 0.06180800000000004
19.0 5.5 3.04302
19.5 5.5 1.064212
20.0 5.5 1.061404

-10.0 6.0 10.0
-9.5 6.0 10.0
-9.0 6.0 10.0
-8.5 6.0 10.0
-8.0 6.0 10.0
-7.5 6.0 10.0
-7.0 6.0 10.0
-6.5 6.0 10.0
-6.0 6.0 10.0
-5.5 6.0 10.0
-5.0 6.0 10.0
-4.5 6.0 10.0
-4.0 6.0 10.0
-3.5 6.0 10.0
-3.0 6.0 10.0
-2.5 6.0 10.0
-2.0 6.0 10.0
-1.5 6.0 10.0
-1.0 6.0 9.006404
-0.5 6.0 10.0
0.0 6.0 10.0
0.5 6.0 10.0
1.0 6.0 10.0
1.5 6.0 10.0
2.0 6.0 10.0
2.5 6.0 10.0
3.0 6.0 10.0
3.5 6.0 9.006596
4.0 6.0 10.0
4.5 6.0 9.008596
5.0 6.0 9.008596
5.5 6.0 8.017192
6.0 6.0 8.01
6.5 6.0 9.006404
7.0 6.0 6.018192
7.5 6.0 7.0214039999999995
8.0 6.0 10.0
8.5 6.0 8.012808
9.0 6.0 8.011
9.5 6.0 6.021808
10.0 6.0 2.048384
10.5 6.0 5.034212
11.0 6.0 6.029999999999999
11.5 6.0 4.044
12.0 6.0 1.0560200000000002
12.5 6.0 3.04702
13.0 6.0 1.062596
13.5 6.0 1.0654040000000002
14.0 6.0 1.0642120000000002
14.5 6.0 4.038615999999999
15.0 6.0 1.0598280000000002
15.5 6.0 0.05661600000000002
16.0 6.0 1.0622120000000002
16.5 6.0 4.037808
17.0 6.0 6.0228079999999995
17.5 6.0 2.0438079999999994
18.0 6.0 2.0556159999999997
18.5 6.0 0.06342400000000001
19.0 6.0 1.0550200000000003
19.5 6.0 1.04602
20.0 6.0 3.04702

-10.0 6.5 10.0
-9.5 6.5 10.0
-9.0 6.5 10.0
-8.5 6.5 10.0
-8.0 6.5 10.0
-7.5 6.5 10.0
-7.0 6.5 10.0
-6.5 6.5 10.0
-6.0 6.5 10.0
-5.5 6.5 10.0
-5.0 6.5 10.0
-4.5 6.5 10.0
-4.0 6.5 10.0
-3.5 6.5 10.0
-3.0 6.5 10.0
-2.5 6.5 10.0
-2.0 6.5 10.0
-1.5 6.5 10.0
-1.0 6.5 10.0
-0.5 6.5 10.0
0.0 6.5 10.0
0.5 6.5 10.0
1.0 6.5 10.0
1.5 6.5 10.0
2.0 6.5 9.006404
2.5 6.5 10.0
3.0 6.5 8.015
3.5 6.5 10.0
4.0 6.5 10.0
4.5 6.5 9.008596
5.0 6.5 7.0214039999999995
5.5 6.5 10.0
6.0 6.5 9.008596
6.5 6.5 8.012808
7.0 6.5 8.017192
7.5 6.5 8.015
8.0 6.5 7.0214039999999995
8.5 6.5 5.032596
9.0 6.5 6.029999999999999
9.5 6.5 4.038
10.0 6.5 3.0400199999999997
10.5 6.5 5.034212
11.0 6.5 3.045212
11.5 6.5 5.032596
12.0 6.5 4.047192
12.5 6.5 5.030404
13.0 6.5 6.032192
13.5 6.5 7.019788
14.0 6.5 3.04502
14.5 6.5 5.036404
15.0 6.5 1.059212
15.5 6.5 1.0615960000000002
16.0 6.5 4.045
16.5 6.5 3.040596
17.0 6.5 2.053
17.5 6.5 3.051404
18.0 6.5 3.046404
18.5 6.5 2.0416160000000003
19.0 6.5 1.0564040000000001
19.5 6.5 5.023211999999999
20.0 6.5 3.040788

-10.0 7.0 10.0
-9.5 7.0 10.0
-9.0 7.0 10.0
-8.5 7.0 10.0
-8.0 7.0 9.002404
-7.5 7.0 10.0
-7.0 7.0 10.0
-6.5 7.0 10.0
-6.0 7.0 10.0
-5.5 7.0 10.0
-5.0 7.0 10.0
-4.5 7.0 10.0
-4.0 7.0 10.0
-3.5 7.0 10.0
-3.0 7.0 10.0
-2.5 7.0 10.0
-2.0 7.0 10.0
-1.5 7.0 10.0
-1.0 7.0 10.0
-0.5 7.0 10.0
0.0 7.0 10.0
0.5 7.0 10.0
1.0 7.0 10.0
1.5 7.0 10.0
2.0 7.0 8.017192
2.5 7.0 10.0
3.0 7.0 10.0
3.5 7.0 10.0
4.0 7.0 8.014
4.5 7.0 7.015403999999999
5.0 7.0 9.008596
5.5 7.0 10.0
6.0 7.0 5.033404
6.5 7.0 6.021616
7.0 7.0 7.017403999999999
7.5 7.0 8.008000000000001
8.0 7.0 6.025192
8.5 7.0 8.011808
9.0 7.0 8.013
9.5 7.0 9.008596
10.0 7.0 7.009212
10.5 7.0 8.012808
11.0 7.0 3.050596
11.5 7.0 5.036403999999999
12.0 7.0 2.0506159999999998
12.5 7.0 2.0491919999999997
13.0 7.0 2.053192
13.5 7.0 2.0508079999999995
14.0 7.0 3.044404
14.5 7.0 3.0345959999999996
15.0 7.0 3.0422119999999997
15.5 7.0 4.036808
16.0 7.0 6.0206159999999995
16.5 7.0 3.0314039999999993
17.0 7.0 4.038808
17.5 7.0 5.030404
18.0 7.0 3.0504039999999994
18.5 7.0 6.015
19.0 7.0 4.037808
19.5 7.0 3.037212
20.0 7.0 3.038788

-10.0 7.5 10.0
-9.5 7.5 10.0
-9.0 7.5 10.0
-8.5 7.5 10.0
-8.0 7.5 10.0
-7.5 7.5 10.0
-7.0 7.5 10.0
-6.5 7.5 10.0
-6.0 7.5 9.006404
-5.5 7.5 10.0
-5.0 7.5 10.0
-4.5 7.5 10.0
-4.0 7.5 10.0
-3.5 7.5 10.0
-3.0 7.5 10.0
-2.5 7.5 10.0
-2.0 7.5 10.0
-1.5 7.5 9.008596
-1.0 7.5 10.0
-0.5 7.5 10.0
0.0 7.5 9.002596
0.5 7.5 9.008596
1.0 7.5 10.0
1.5 7.5 9.006404
2.0 7.5 10.0
2.5 7.5 10.0
3.0 7.5 10.0
3.5 7.5 10.0
4.0 7.5 9.006404
4.5 7.5 8.011
5.0 7.5 10.0
5.5 7.5 9.008596
6.0 7.5 9.006404
6.5 7.5 10.0
7.0 7.5 8.012808
7.5 7.5 9.008596
8.0 7.5 7.014403999999999
8.5 7.5 5.038596
9.0 7.5 6.021383999999999
9.5 7.5 9.003404
10.0 7.5 5.032596
10.5 7.5 6.013192000000001
11.0 7.5 1.0489799999999998
11.5 7.5 8.015
12.0 7.5 3.0380200000000004
12.5 7.5 4.037
13.0 7.5 3.041596
13.5 7.5 2.0439999999999996
14.0 7.5 4.037999999999999
14.5 7.5 4.041
15.0 7.5 4.032384
15.5 7.5 2.0469999999999997
16.0 7.5 4.039808
16.5 7.5 3.0365960000000003
17.0 7.5 2.043424
17.5 7.5 3.0442119999999995
18.0 7.5 1.0462120000000001
18.5 7.5 4.038424
19.0 7.5 3.041212
19.5 7.5 3.0374039999999995
20.0 7.5 5.028404

-10.0 8.0 10.0
-9.5 8.0 10.0
-9.0 8.0 10.0
-8.5 8.0 10.0
-8.0 8.0 10.0
-7.5 8.0 10.0
-7.0 8.0 10.0
-6.5 8.0 10.0
-6.0 8.0 10.0
-5.5 8.0 10.0
-5.0 8.0 10.0
-4.5 8.0 10.0
-4.0 8.0 10.0
-3.5 8.0 10.0
-3.0 8.0 10.0
-2.5 8.0 10.0
-2.0 8.0 9.006404
-1.5 8.0 10.0
-1.0 8.0 10.0
-0.5 8.0 10.0
0.0 8.0 10.0
0.5 8.0 10.0
1.0 8.0 10.0
1.5 8.0 9.006404
2.0 8.0 10.0
2.5 8.0 9.007596000000001
3.0 8.0 10.0
3.5 8.0 10.0
4.0 8.0 9.003404
4.5 8.0 10.0
5.0 8.0 9.008596
5.5 8.0 9.007596
6.0 8.0 9.006404
6.5 8.0 8.011192
7.0 8.0 6.027808
7.5 8.0 8.009192
8.0 8.0 8.007192
8.5 8.0 7.022596
9.0 8.0 10.0
9.5 8.0 5.028212000000001
10.0 8.0 6.026
10.5 8.0 5.036404
11.0 8.0 7.0214039999999995
11.5 8.0 7.018596
12.0 8.0 0.06700000000000006
12.5 8.0 4.0301919999999996
13.0 8.0 2.047808
13.5 8.0 2.042192
14.0 8.0 5.023788
14.5 8.0 2.055192
15.0 8.0 1.054404
15.5 8.0 0.037616000000000004
16.0 8.0 2.053
16.5 8.0 2.053616
17.0 8.0 1.04402
17.5 8.0 1.042596
18.0 8.0 1.048596
18.5 8.0 4.029999999999999
19.0 8.0 3.03302
19.5 8.0 1.05502
20.0 8.0 2.033616

-10.0 8.5 10.0
-9.5 8.5 10.0
-9.0 8.5 10.0
-8.5 8.5 10.0
-8.0 8.5 10.0
-7.5 8.5 10.0
-7.0 8.5 10.0
-6.5 8.5 10.0
-6.0 8.5 10.0
-5.5 8.5 10.0
-5.0 8.5 10.0
-4.5 8.5 10.0
-4.0 8.5 10.0
-3.5 8.5 10.0
-3.0 8.5 10.0
-2.5 8.5 10.0
-2.0 8.5 10.0
-1.5 8.5 10.0
-1.0 8.5 10.0
-0.5 8.5 10.0
0.0 8.5 10.0
0.5 8.5 10.0
1.0 8.5 10.0
1.5 8.5 10.0
2.0 8.5 10.0
2.5 8.5 10.0
3.0 8.5 10.0
3.5 8.5 9.000404
4.0 8.5 10.0
4.5 8.5 9.006404
5.0 8.5 9.000404
5.5 8.5 10.0
6.0 8.5 9.008596
6.5 8.5 9.006404
7.0 8.5 8.006808
7.5 8.5 6.022192
8.0 8.5 7.014404000000001
8.5 8.5 6.025
9.0 8.5 5.036403999999999
9.5 8.5 6.031192
10.0 8.5 6.026192
10.5 8.5 6.017
11.0 8.5 3.039404
11.5 8.5 4.037
12.0 8.5 2.0316160000000005
12.5 8.5 2.039384
13.0 8.5 1.0502120000000001
13.5 8.5 1.041212
14.0 8.5 2.05
14.5 8.5 2.0476159999999997
15.0 8.5 1.054596
15.5 8.5 1.05098
16.0 8.5 2.039192
16.5 8.5 0.05600000000000005
17.0 8.5 1.054596
17.5 8.5 1.043788
18.0 8.5 0.053808000000000036
18.5 8.5 1.0544040000000001
19.0 8.5 2.037808
19.5 8.5 2.043616
20.0 8.5 2.057808

-10.0 9.0 10.0
-9.5 9.0 10.0
-9.0 9.0 10.0
-8.5 9.0 10.0
-8.0 9.0 10.0
-7.5 9.0 10.0
-7.0 9.0 10.0
-6.5 9.0 10.0
-6.0 9.0 10.0
-5.5 9.0 10.0
-5.0 9.0 10.0
-4.5 9.0 10.0
-4.0 9.0 10.0
-3.5 9.0 10.0
-3.0 9.0 10.0
-2.5 9.0 10.0
-2.0 9.0 10.0
-1.5 9.0 9.006404
-1.0 9.0 9.000404
-0.5 9.0 10.0
0.0 9.0 10.0
0.5 9.0 10.0
1.0 9.0 10.0
1.5 9.0 10.0
2.0 9.0 10.0
2.5 9.0 10.0
3.0 9.0 9.006404
3.5 9.0 10.0
4.0 9.0 9.001596000000001
4.5 9.0 9.008596
5.0 9.0 9.006404
5.5 9.0 7.0214039999999995
6.0 9.0 7.0214039999999995
6.5 9.0 6.022
7.0 9.0 8.013
7.5 9.0 6.027191999999999
8.0 9.0 7.019404
8.5 9.0 6.029999999999999
9.0 9.0 6.027
9.5 9.0 5.031596
10.0 9.0 4.034
10.5 9.0 2.054808
11.0 9.0 3.0445960000000003
11.5 9.0 3.0352119999999996
12.0 9.0 5.0235959999999995
12.5 9.0 1.049596
13.0 9.0 2.0450000000000004
13.5 9.0 2.047808
14.0 9.0 1.045404
14.5 9.0 0.05738400000000008
15.0 9.0 0.06400000000000006
15.5 9.0 1.0554039999999998
16.0 9.0 0.04219200000000005
16.5 9.0 0.04780800000000003
17.0 9.0 1.04802
17.5 9.0 0.06219200000000007
18.0 9.0 0.05738400000000008
18.5 9.0 0.05338400000000008
19.0 9.0 1.0455960000000002
19.5 9.0 0.05819200000000006
20.0 9.0 0.04457600000000008

-10.0 9.5 10.0
-9.5 9.5 10.0
-9.0 9.5 10.0
-8.5 9.5 10.0
-8.0 9.5 10.0
-7.5 9.5 10.0
-7.0 9.5 10.0
-6.5 9.5 10.0
-6.0 9.5 10.0
-5.5 9.5 10.0
-5.0 9.5 10.0
-4.5 9.5 10.0
-4.0 9.5 10.0
-3.5 9.5 10.0
-3.0 9.5 10.0
-2.5 9.5 10.0
-2.0 9.5 10.0
-1.5 9.5 9.006404
-1.0 9.5 10.0
-0.5 9.5 10.0
0.0 9.5 9.005404
0.5 9.5 10.0
1.0 9.5 10.0
1.5 9.5 10.0
2.0 9.5 10.0
2.5 9.5 10.0
3.0 9.5 10.0
3.5 9.5 10.0
4.0 9.5 7.0214039999999995
4.5 9.5 10.0
5.0 9.5 8.015
5.5 9.5 9.008596
6.0 9.5 9.008596
6.5 9.5 7.023596
7.0 9.5 8.014000000000001
7.5 9.5 7.017596
8.0 9.5 8.012808000000001
8.5 9.5 7.020403999999999
9.0 9.5 6.029
9.5 9.5 5.027404
10.0 9.5 3.046404
10.5 9.5 4.047192
11.0 9.5 4.039192
11.5 9.5 3.034404
12.0 9.5 1.04298
12.5 9.5 2.0490000000000004
13.0 9.5 3.035596
13.5 9.5 1.0515960000000002
14.0 9.5 0.05619200000000006
14.5 9.5 0.05580800000000004
15.0 9.5 0.035616
15.5 9.5 1.047404
16.0 9.5 0.036192000000000044
16.5 9.5 0.05638400000000008
17.0 9.5 0.03580800000000002
17.5 9.5 0.038000000000000034
18.0 9.5 0.04257600000000008
18.5 9.5 1.0475960000000002
19.0 9.5 0.05119200000000006
19.5 9.5 0.02400000000000002
20.0 9.5 0.05357600000000009

-10.0 10.0 10.0
-9.5 10.0 10.0
-9.0 10.0 10.0
-8.5 10.0 10.0
-8.0 10.0 10.0
-7.5 10.0 10.0
-7.0 10.0 10.0
-6.5 10.0 10.0
-6.0 10.0 10.0
-5.5 10.0 10.0
-5.0 10.0 10.0
-4.5 10.0 10.0
-4.0 10.0 10.0
-3.5 10.0 10.0
-3.0 10.0 10.0
-2.5 10.0 10.0
-2.0 10.0 10.0
-1.5 10.0 10.0
-1.0 10.0 10.0
-0.5 10.0 10.0
0.0 10.0 10.0
0.5 10.0 10.0
1.0 10.0 10.0
1.5 10.0 10.0
2.0 10.0 10.0
2.5 10.0 10.0
3.0 10.0 9.006404
3.5 10.0 10.0
4.0 10.0 9.008596
4.5 10.0 8.012808000000001
5.0 10.0 8.01
5.5 10.0 9.000596
6.0 10.0 8.017192
6.5 10.0 10.0
7.0 10.0 9.002404
7.5 10.0 7.0084040000000005
8.0 10.0 7.0214039999999995
8.5 10.0 7.018596
9.0 10.0 6.0301919999999996
9.5 10.0 2.056808
10.0 10.0 6.024616
10.5 10.0 2.0391920000000003
11.0 10.0 0.05661600000000002
11.5 10.0 4.0418080000000005
12.0 10.0 1.041172
12.5 10.0 1.0539800000000001
13.0 10.0 0.06600000000000006
13.5 10.0 4.037192
14.0 10.0 0.05519200000000006
14.5 10.0 0.03538400000000006
15.0 10.0 0.060616000000000024
15.5 10.0 0.04280800000000003
16.0 10.0 0.052808000000000035
16.5 10.0 0.05400000000000005
17.0 10.0 0.03742399999999999
17.5 10.0 0.031616
18.0 10.0 0.03442399999999999
18.5 10.0 0.05519200000000006
19.0 10.0 0.05680800000000004
19.5 10.0 0.04838400000000007
20.0 10.0 0.03438400000000006

-10.0 10.5 10.0
-9.5 10.5 10.0
-9.0 10.5 10.0
-8.5 10.5 10.0
-8.0 10.5 10.0
-7.5 10.5 10.0
-7.0 10.5 10.0
-6.5 10.5 10.0
-6.0 10.5 10.0
-5.5 10.5 10.0
-5.0 10.5 10.0
-4.5 10.5 10.0
-4.0 10.5 10.0
-3.5 10.5 10.0
-3.0 10.5 10.0
-2.5 10.5 10.0
-2.0 10.5 10.0
-1.5 10.5 10.0
-1.0 10.5 10.0
-0.5 10.5 10.0
0.0 10.5 10.0
0.5 10.5 10.0
1.0 10.5 10.0
1.5 10.5 9.006404
2.0 10.5 10.0
2.5 10.5 9.006404
3.0 10.5 9.006404
3.5 10.5 10.0
4.0 10.5 10.0
4.5 10.5 9.008596
5.0 10.5 9.008596
5.5 10.5 10.0
6.0 10.5 8.015192
6.5 10.5 7.021596
7.0 10.5 8.007
7.5 10.5 8.009808000000001
8.0 10.5 3.0514040000000002
8.5 10.5 6.020808
9.0 10.5 5.030404
9.5 10.5 6.021808
10.0 10.5 5.034212
10.5 10.5 7.006595999999999
11.0 10.5 1.048788
11.5 10.5 2.052
12.0 10.5 1.040404
12.5 10.5 0.03600000000000003
13.0 10.5 2.041
13.5 10.5 0.05500000000000005
14.0 10.5 0.04761600000000001
14.5 10.5 0.059576000000000094
15.0 10.5 1.047596
15.5 10.5 0.038000000000000034
16.0 10.5 0.033616
16.5 10.5 0.05619200000000006
17.0 10.5 0.038616000000000004
17.5 10.5 0.04738400000000007
18.0 10.5 1.0347880000000003
18.5 10.5 0.04700000000000004
19.0 10.5 0.038000000000000034
19.5 10.5 0.03600000000000003
20.0 10.5 0.029576000000000068

-10.0 11.0 10.0
-9.5 11.0 10.0
-9.0 11.0 10.0
-8.5 11.0 10.0
-8.0 11.0 10.0
-7.5 11.0 10.0
-7.0 11.0 10.0
-6.5 11.0 10.0
-6.0 11.0 10.0
-5.5 11.0 10.0
-5.0 11.0 10.0
-4.5 11.0 10.0
-4.0 11.0 10.0
-3.5 11.0 10.0
-3.0 11.0 10.0
-2.5 11.0 10.0
-2.0 11.0 10.0
-1.5 11.0 10.0
-1.0 11.0 10.0
-0.5 11.0 10.0
0.0 11.0 10.0
0.5 11.0 10.0
1.0 11.0 9.008596
1.5 11.0 10.0
2.0 11.0 10.0
2.5 11.0 10.0
3.0 11.0 8.017192
3.5 11.0 8.01
4.0 11.0 9.006404
4.5 11.0 8.014192
5.0 11.0 9.008596
5.5 11.0 9.006404
6.0 11.0 8.015
6.5 11.0 7.023596
7.0 11.0 7.0214039999999995
7.5 11.0 10.0
8.0 11.0 6.0228079999999995
8.5 11.0 7.021788000000001
9.0 11.0 8.017192
9.5 11.0 5.017595999999999
10.0 11.0 6.021807999999999
10.5 11.0 4.042191999999999
11.0 11.0 1.0550200000000003
11.5 11.0 1.052788
12.0 11.0 0.05300000000000005
12.5 11.0 2.060384
13.0 11.0 0.06000000000000005
13.5 11.0 0.06800000000000006
14.0 11.0 0.052808000000000035
14.5 11.0 0.05838400000000008
15.0 11.0 0.036192000000000044
15.5 11.0 0.04380800000000003
16.0 11.0 0.04619200000000005
16.5 11.0 0.05300000000000005
17.0 11.0 0.03638400000000006
17.5 11.0 0.05680800000000004
18.0 11.0 0.039384000000000065
18.5 11.0 0.04519200000000005
19.0 11.0 0.04238400000000007
19.5 11.0 0.049192000000000055
20.0 11.0 0.04419200000000005

-10.0 11.5 10.0
-9.5 11.5 10.0
-9.0 11.5 10.0
-8.5 11.5 10.0
-8.0 11.5 10.0
-7.5 11.5 10.0
-7.0 11.5 10.0
-6.5 11.5 10.0
-6.0 11.5 9.002404
-5.5 11.5 10.0
-5.0 11.5 10.0
-4.5 11.5 10.0
-4.0 11.5 10.0
-3.5 11.5 10.0
-3.0 11.5 10.0
-2.5 11.5 10.0
-2.0 11.5 10.0
-1.5 11.5 9.002596
-1.0 11.5 10.0
-0.5 11.5 10.0
0.0 11.5 10.0
0.5 11.5 10.0
1.0 11.5 10.0
1.5 11.5 10.0
2.0 11.5 10.0
2.5 11.5 10.0
3.0 11.5 9.008596
3.5 11.5 8.014
4.0 11.5 8.015
4.5 11.5 10.0
5.0 11.5 10.0
5.5 11.5 8.015
6.0 11.5 8.013
6.5 11.5 6.026808
7.0 11.5 8.017192
7.5 11.5 7.023596
8.0 11.5 7.0134039999999995
8.5 11.5 5.030404
9.0 11.5 5.0242119999999995
9.5 11.5 4.046384000000001
10.0 11.5 4.0329999999999995
10.5 11.5 4.040616
11.0 11.5 2.046808
11.5 11.5 2.056768
12.0 11.5 3.0372120000000002
12.5 11.5 1.0582120000000002
13.0 11.5 0.05480800000000004
13.5 11.5 1.0484040000000001
14.0 11.5 1.0502120000000001
14.5 11.5 0.048192000000000054
15.0 11.5 0.04880800000000003
15.5 11.5 0.029960000000000098
16.0 11.5 0.051384000000000075
16.5 11.5 0.050192000000000056
17.0 11.5 0.05357600000000009
17.5 11.5 0.03323199999999997
18.0 11.5 0.03638400000000006
18.5 11.5 0.03557600000000007
19.0 11.5 0.02819200000000004
19.5 11.5 0.03519200000000004
20.0 11.5 0.04357600000000008

-10.0 12.0 10.0
-9.5 12.0 10.0
-9.0 12.0 10.0
-8.5 12.0 10.0
-8.0 12.0 10.0
-7.5 12.0 10.0
-7.0 12.0 10.0
-6.5 12.0 10.0
-6.0 12.0 10.0
-5.5 12.0 10.0
-5.0 12.0 10.0
-4.5 12.0 10.0
-4.0 12.0 10.0
-3.5 12.0 10.0
-3.0 12.0 10.0
-2.5 12.0 10.0
-2.0 12.0 10.0
-1.5 12.0 10.0
-1.0 12.0 10.0
-0.5 12.0 9.001596000000001
0.0 12.0 10.0
0.5 12.0 10.0
1.0 12.0 10.0
1.5 12.0 10.0
2.0 12.0 10.0
2.5 12.0 10.0
3.0 12.0 10.0
3.5 12.0 10.0
4.0 12.0 9.006404
4.5 12.0 10.0
5.0 12.0 10.0
5.5 12.0 8.012
6.0 12.0 7.015404000000001
6.5 12.0 8.015
7.0 12.0 9.001403999999999
7.5 12.0 6.024807999999999
8.0 12.0 7.011404000000001
8.5 12.0 3.04702
9.0 12.0 6.029
9.5 12.0 7.017403999999999
10.0 12.0 3.0455959999999997
10.5 12.0 3.046596
11.0 12.0 2.019424
11.5 12.0 2.0426159999999998
12.0 12.0 1.055596
12.5 12.0 2.031192
13.0 12.0 1.059212
13.5 12.0 0.04700000000000004
14.0 12.0 0.052424000000000005
14.5 12.0 0.053808000000000036
15.0 12.0 0.03600000000000003
15.5 12.0 0.04300000000000004
16.0 12.0 0.039808000000000024
16.5 12.0 0.04423199999999998
17.0 12.0 0.06957600000000011
17.5 12.0 0.04119200000000005
18.0 12.0 0.05638400000000008
18.5 12.0 0.037192000000000044
19.0 12.0 0.038384000000000064
19.5 12.0 0.01338400000000004
20.0 12.0 0.041000000000000036

-10.0 12.5 10.0
-9.5 12.5 10.0
-9.0 12.5 10.0
-8.5 12.5 10.0
-8.0 12.5 10.0
-7.5 12.5 10.0
-7.0 12.5 10.0
-6.5 12.5 10.0
-6.0 12.5 10.0
-5.5 12.5 10.0
-5.0 12.5 10.0
-4.5 12.5 10.0
-4.0 12.5 10.0
-3.5 12.5 10.0
-3.0 12.5 10.0
-2.5 12.5 10.0
-2.0 12.5 10.0
-1.5 12.5 10.0
-1.0 12.5 10.0
-0.5 12.5 10.0
0.0 12.5 10.0
0.5 12.5 10.0
1.0 12.5 9.001596000000001
1.5 12.5 10.0
2.0 12.5 10.0
2.5 12.5 10.0
3.0 12.5 10.0
3.5 12.5 8.015
4.0 12.5 10.0
4.5 12.5 8.008000000000001
5.0 12.5 9.006404
5.5 12.5 8.012808000000001
6.0 12.5 9.006404
6.5 12.5 8.006808
7.0 12.5 9.006404
7.5 12.5 6.016
8.0 12.5 8.007192
8.5 12.5 5.032788
9.0 12.5 6.015
9.5 12.5 8.012808
10.0 12.5 5.02802
10.5 12.5 3.044404
11.0 12.5 1.056212
11.5 12.5 2.049192
12.0 12.5 2.040616
12.5 12.5 0.06219200000000007
13.0 12.5 0.05961600000000002
13.5 12.5 1.0451720000000002
14.0 12.5 0.05738400000000008
14.5 12.5 0.050000000000000044
15.0 12.5 0.04461600000000001
15.5 12.5 0.05719200000000006
16.0 12.5 0.05438400000000008
16.5 12.5 0.05619200000000006
17.0 12.5 0.04480800000000003
17.5 12.5 0.05557600000000009
18.0 12.5 0.04300000000000004
18.5 12.5 0.04338400000000007
19.0 12.5 0.030000000000000027
19.5 12.5 0.03738400000000006
20.0 12.5 0.05500000000000005

-10.0 13.0 10.0
-9.5 13.0 10.0
-9.0 13.0 10.0
-8.5 13.0 10.0
-8.0 13.0 10.0
-7.5 13.0 10.0
-7.0 13.0 10.0
-6.5 13.0 10.0
-6.0 13.0 10.0
-5.5 13.0 10.0
-5.0 13.0 10.0
-4.5 13.0 10.0
-4.0 13.0 10.0
-3.5 13.0 10.0
-3.0 13.0 10.0
-2.5 13.0 10.0
-2.0 13.0 9.006404
-1.5 13.0 10.0
-1.0 13.0 10.0
-0.5 13.0 10.0
0.0 13.0 10.0
0.5 13.0 10.0
1.0 13.0 10.0
1.5 13.0 10.0
2.0 13.0 10.0
2.5 13.0 9.005404
3.0 13.0 10.0
3.5 13.0 8.012808
4.0 13.0 8.017192
4.5 13.0 9.008596
5.0 13.0 8.010000000000002
5.5 13.0 9.006404
6.0 13.0 9.006404
6.5 13.0 10.0
7.0 13.0 8.004192
7.5 13.0 7.020596
8.0 13.0 8.007
8.5 13.0 6.023384
9.0 13.0 4.037000000000001
9.5 13.0 3.039596
10.0 13.0 4.047192
10.5 13.0 1.047596
11.0 13.0 2.0374239999999997
11.5 13.0 2.051768
12.0 13.0 1.057788
12.5 13.0 2.0441920000000002
13.0 13.0 1.038596
13.5 13.0 0.07257600000000011
14.0 13.0 0.06376800000000012
14.5 13.0 0.04880800000000003
15.0 13.0 0.040616000000000006
15.5 13.0 0.05580800000000004
16.0 13.0 0.05300000000000005
16.5 13.0 0.05119200000000006
17.0 13.0 0.062384000000000085
17.5 13.0 0.04219200000000005
18.0 13.0 0.05300000000000005
18.5 13.0 0.030615999999999997
19.0 13.0 0.03419200000000004
19.5 13.0 0.03600000000000003
20.0 13.0 0.03419200000000004

-10.0 13.5 10.0
-9.5 13.5 10.0
-9.0 13.5 10.0
-8.5 13.5 10.0
-8.0 13.5 10.0
-7.5 13.5 10.0
-7.0 13.5 10.0
-6.5 13.5 10.0
-6.0 13.5 10.0
-5.5 13.5 10.0
-5.0 13.5 10.0
-4.5 13.5 10.0
-4.0 13.5 10.0
-3.5 13.5 10.0
-3.0 13.5 10.0
-2.5 13.5 10.0
-2.0 13.5 10.0
-1.5 13.5 10.0
-1.0 13.5 10.0
-0.5 13.5 10.0
0.0 13.5 10.0
0.5 13.5 9.006404
1.0 13.5 10.0
1.5 13.5 9.006404
2.0 13.5 10.0
2.5 13.5 10.0
3.0 13.5 10.0
3.5 13.5 10.0
4.0 13.5 9.008596
4.5 13.5 9.008596
5.0 13.5 8.012808
5.5 13.5 6.024616
6.0 13.5 9.008596
6.5 13.5 9.008596
7.0 13.5 7.012404000000001
7.5 13.5 8.017192
8.0 13.5 8.012808000000001
8.5 13.5 8.012808000000001
9.0 13.5 4.04
9.5 13.5 3.042212
10.0 13.5 4.034808
10.5 13.5 3.039788
11.0 13.5 3.030404
11.5 13.5 1.056596
12.0 13.5 0.05661600000000002
12.5 13.5 1.0437880000000002
13.0 13.5 0.04800000000000004
13.5 13.5 1.0539800000000001
14.0 13.5 0.041000000000000036
14.5 13.5 0.04761600000000001
15.0 13.5 0.041808000000000026
15.5 13.5 0.04638400000000007
16.0 13.5 0.050192000000000056
16.5 13.5 0.05638400000000008
17.0 13.5 0.04461600000000001
17.5 13.5 0.04600000000000004
18.0 13.5 0.03557600000000007
18.5 13.5 0.041000000000000036
19.0 13.5 0.032616
19.5 13.5 0.029384000000000056
20.0 13.5 0.048192000000000054

-10.0 14.0 10.0
-9.5 14.0 10.0
-9.0 14.0 10.0
-8.5 14.0 10.0
-8.0 14.0 10.0
-7.5 14.0 10.0
-7.0 14.0 10.0
-6.5 14.0 10.0
-6.0 14.0 10.0
-5.5 14.0 10.0
-5.0 14.0 10.0
-4.5 14.0 10.0
-4.0 14.0 10.0
-3.5 14.0 10.0
-3.0 14.0 10.0
-2.5 14.0 10.0
-2.0 14.0 10.0
-1.5 14.0 10.0
-1.0 14.0 10.0
-0.5 14.0 10.0
0.0 14.0 10.0
0.5 14.0 10.0
1.0 14.0 10.0
1.5 14.0 9.006404
2.0 14.0 9.006404
2.5 14.0 9.001596000000001
3.0 14.0 10.0
3.5 14.0 10.0
4.0 14.0 9.006404
4.5 14.0 8.017192
5.0 14.0 8.010808
5.5 14.0 8.015
6.0 14.0 8.006192
6.5 14.0 7.018596
7.0 14.0 6.025
7.5 14.0 8.014
8.0 14.0 5.0214039999999995
8.5 14.0 5.017596
9.0 14.0 8.009
9.5 14.0 7.022596
10.0 14.0 6.026999999999999
10.5 14.0 4.028192
11.0 14.0 1.0599800000000001
11.5 14.0 2.0509999999999997
12.0 14.0 2.044808
12.5 14.0 2.049384
13.0 14.0 3.043404
13.5 14.0 1.0377880000000002
14.0 14.0 0.05819200000000006
14.5 14.0 0.039616000000000005
15.0 14.0 0.05700000000000005
15.5 14.0 0.029615999999999996
16.0 14.0 0.04580800000000003
16.5 14.0 0.05300000000000005
17.0 14.0 0.04638400000000007
17.5 14.0 0.038616000000000004
18.0 14.0 0.04638400000000007
18.5 14.0 0.04600000000000004
19.0 14.0 0.03680800000000002
19.5 14.0 0.05638400000000008
20.0 14.0 0.02719200000000004

-10.0 14.5 10.0
-9.5 14.5 10.0
-9.0 14.5 10.0
-8.5 14.5 10.0
-8.0 14.5 9.008596
-7.5 14.5 10.0
-7.0 14.5 10.0
-6.5 14.5 10.0
-6.0 14.5 10.0
-5.5 14.5 10.0
-5.0 14.5 10.0
-4.5 14.5 10.0
-4.0 14.5 10.0
-3.5 14.5 10.0
-3.0 14.5 10.0
-2.5 14.5 10.0
-2.0 14.5 10.0
-1.5 14.5 10.0
-1.0 14.5 10.0
-0.5 14.5 10.0
0.0 14.5 10.0
0.5 14.5 10.0
1.0 14.5 10.0
1.5 14.5 10.0
2.0 14.5 9.006404
2.5 14.5 10.0
3.0 14.5 10.0
3.5 14.5 10.0
4.0 14.5 8.015
4.5 14.5 8.008000000000001
5.0 14.5 7.023596
5.5 14.5 10.0
6.0 14.5 6.029999999999999
6.5 14.5 7.011403999999999
7.0 14.5 6.023808
7.5 14.5 7.0192120000000005
8.0 14.5 7.023596
8.5 14.5 6.031192
9.0 14.5 5.031404
9.5 14.5 7.018403999999999
10.0 14.5 5.029211999999999
10.5 14.5 5.026404
11.0 14.5 3.042404
11.5 14.5 2.047192
12.0 14.5 1.042596
12.5 14.5 2.0448079999999997
13.0 14.5 0.03280800000000002
13.5 14.5 0.05500000000000005
14.0 14.5 0.06800000000000006
14.5 14.5 0.05219200000000006
15.0 14.5 0.04600000000000004
15.5 14.5 0.041808000000000026
16.0 14.5 0.050576000000000086
16.5 14.5 0.050192000000000056
17.0 14.5 0.051616000000000016
17.5 14.5 0.060576000000000095
18.0 14.5 0.037616000000000004
18.5 14.5 0.03519200000000004
19.0 14.5 0.03580800000000002
19.5 14.5 0.031192000000000043
20.0 14.5 0.039808000000000024

-10.0 15.0 10.0
-9.5 15.0 10.0
-9.0 15.0 10.0
-8.5 15.0 10.0
-8.0 15.0 10.0
-7.5 15.0 10.0
-7.0 15.0 10.0
-6.5 15.0 10.0
-6.0 15.0 10.0
-5.5 15.0 10.0
-5.0 15.0 10.0
-4.5 15.0 10.0
-4.0 15.0 10.0
-3.5 15.0 10.0
-3.0 15.0 10.0
-2.5 15.0 10.0
-2.0 15.0 10.0
-1.5 15.0 10.0
-1.0 15.0 10.0
-0.5 15.0 10.0
0.0 15.0 10.0
0.5 15.0 10.0
1.0 15.0 10.0
1.5 15.0 10.0
2.0 15.0 10.0
2.5 15.0 10.0
3.0 15.0 10.0
3.5 15.0 9.006404
4.0 15.0 10.0
4.5 15.0 10.0
5.0 15.0 8.012192
5.5 15.0 8.012808000000001
6.0 15.0 8.015
6.5 15.0 9.006404
7.0 15.0 8.01
7.5 15.0 7.025788
8.0 15.0 8.015
8.5 15.0 4.035
9.0 15.0 7.014404000000001
9.5 15.0 3.0432119999999996
10.0 15.0 6.017808
10.5 15.0 2.0294239999999997
11.0 15.0 0.07396000000000014
11.5 15.0 3.034596
12.0 15.0 0.05880800000000004
12.5 15.0 1.0382120000000001
13.0 15.0 1.0475960000000002
13.5 15.0 0.051808000000000035
14.0 15.0 0.05300000000000005
14.5 15.0 0.04619200000000005
15.0 15.0 1.043788
15.5 15.0 0.04200000000000004
16.0 15.0 0.03257600000000007
16.5 15.0 0.051808000000000035
17.0 15.0 0.038616000000000004
17.5 15.0 0.038192000000000045
18.0 15.0 0.02780800000000001
18.5 15.0 0.026423999999999982
19.0 15.0 0.037192000000000044
19.5 15.0 0.03419200000000004
20.0 15.0 0.04219200000000005

-10.0 15.5 10.0
-9.5 15.5 10.0
-9.0 15.5 10.0
-8.5 15.5 10.0
-8.0 15.5 10.0
-7.5 15.5 10.0
-7.0 15.5 10.0
-6.5 15.5 10.0
-6.0 15.5 10.0
-5.5 15.5 10.0
-5.0 15.5 10.0
-4.5 15.5 10.0
-4.0 15.5 10.0
-3.5 15.5 10.0
-3.0 15.5 10.0
-2.5 15.5 10.0
-2.0 15.5 10.0
-1.5 15.5 10.0
-1.0 15.5 10.0
-0.5 15.5 10.0
0.0 15.5 10.0
0.5 15.5 10.0
1.0 15.5 9.003404
1.5 15.5 10.0
2.0 15.5 10.0
2.5 15.5 10.0
3.0 15.5 10.0
3.5 15.5 10.0
4.0 15.5 10.0
4.5 15.5 10.0
5.0 15.5 8.012808
5.5 15.5 8.011192
6.0 15.5 6.031192
6.5 15.5 9.006404
7.0 15.5 8.015
7.5 15.5 7.0214039999999995
8.0 15.5 8.015
8.5 15.5 6.02
9.0 15.5 7.016596
9.5 15.5 3.048596
10.0 15.5 3.0342119999999997
10.5 15.5 1.0604040000000001
11.0 15.5 4.027191999999999
11.5 15.5 1.0475960000000002
12.0 15.5 1.053404
12.5 15.5 0.05600000000000005
13.0 15.5 0.06300000000000006
13.5 15.5 1.04602
14.0 15.5 0.05780800000000004
14.5 15.5 0.04719200000000005
15.0 15.5 0.04500000000000004
15.5 15.5 0.0625760000000001
16.0 15.5 0.05119200000000006
16.5 15.5 0.04380800000000003
17.0 15.5 0.05480800000000004
17.5 15.5 0.050000000000000044
18.0 15.5 0.03538400000000006
18.5 15.5 0.052384000000000076
19.0 15.5 0.028000000000000025
19.5 15.5 0.04400000000000004
20.0 15.5 0.025000000000000022

-10.0 16.0 10.0
-9.5 16.0 10.0
-9.0 16.0 10.0
-8.5 16.0 10.0
-8.0 16.0 10.0
-7.5 16.0 10.0
-7.0 16.0 10.0
-6.5 16.0 10.0
-6.0 16.0 10.0
-5.5 16.0 10.0
-5.0 16.0 10.0
-4.5 16.0 10.0
-4.0 16.0 10.0
-3.5 16.0 10.0
-3.0 16.0 10.0
-2.5 16.0 10.0
-2.0 16.0 10.0
-1.5 16.0 10.0
-1.0 16.0 10.0
-0.5 16.0 10.0
0.0 16.0 10.0
0.5 16.0 10.0
1.0 16.0 10.0
1.5 16.0 9.008596
2.0 16.0 10.0
2.5 16.0 10.0
3.0 16.0 10.0
3.5 16.0 10.0
4.0 16.0 8.012808000000001
4.5 16.0 10.0
5.0 16.0 10.0
5.5 16.0 10.0
6.0 16.0 9.008596
6.5 16.0 8.012
7.0 16.0 6.026
7.5 16.0 9.006404
8.0 16.0 8.005808
8.5 16.0 6.029999999999999
9.0 16.0 7.023596
9.5 16.0 6.023192
10.0 16.0 4.044383999999999
10.5 16.0 4.015808
11.0 16.0 2.033808
11.5 16.0 1.0469800000000002
12.0 16.0 2.0451919999999997
12.5 16.0 0.05319200000000006
13.0 16.0 0.06300000000000006
13.5 16.0 0.06480800000000005
14.0 16.0 1.0557880000000002
14.5 16.0 0.05619200000000006
15.0 16.0 0.039808000000000024
15.5 16.0 0.06319200000000007
16.0 16.0 0.04257600000000008
16.5 16.0 0.04119200000000005
17.0 16.0 0.05857600000000009
17.5 16.0 0.037192000000000044
18.0 16.0 0.02819200000000004
18.5 16.0 0.04238400000000007
19.0 16.0 0.03880800000000002
19.5 16.0 0.048960000000000115
20.0 16.0 0.04161600000000001

-10.0 16.5 10.0
-9.5 16.5 10.0
-9.0 16.5 10.0
-8.5 16.5 10.0
-8.0 16.5 10.0
-7.5 16.5 10.0
-7.0 16.5 10.0
-6.5 16.5 10.0
-6.0 16.5 10.0
-5.5 16.5 10.0
-5.0 16.5 10.0
-4.5 16.5 10.0
-4.0 16.5 10.0
-3.5 16.5 10.0
-3.0 16.5 10.0
-2.5 16.5 10.0
-2.0 16.5 9.006404
-1.5 16.5 10.0
-1.0 16.5 10.0
-0.5 16.5 10.0
0.0 16.5 10.0
0.5 16.5 10.0
1.0 16.5 10.0
1.5 16.5 10.0
2.0 16.5 10.0
2.5 16.5 9.008596
3.0 16.5 10.0
3.5 16.5 10.0
4.0 16.5 9.008596
4.5 16.5 10.0
5.0 16.5 9.008596
5.5 16.5 8.010192
6.0 16.5 10.0
6.5 16.5 9.008596
7.0 16.5 6.0228079999999995
7.5 16.5 6.022
8.0 16.5 5.025404
8.5 16.5 5.034212
9.0 16.5 7.021404000000001
9.5 16.5 3.035596
10.0 16.5 6.026192
10.5 16.5 3.033596
11.0 16.5 1.057404
11.5 16.5 2.0421919999999996
12.0 16.5 2.0359999999999996
12.5 16.5 2.037192
13.0 16.5 1.0529800000000002
13.5 16.5 0.06300000000000006
14.0 16.5 0.048576000000000084
14.5 16.5 0.05857600000000009
15.0 16.5 0.040423999999999995
15.5 16.5 0.06619200000000007
16.0 16.5 0.06180800000000004
16.5 16.5 0.041000000000000036
17.0 16.5 0.04280800000000003
17.5 16.5 0.03400000000000003
18.0 16.5 0.04338400000000007
18.5 16.5 0.04657600000000008
19.0 16.5 0.03638400000000006
19.5 16.5 0.03380800000000002
20.0 16.5 0.03700000000000003

-10.0 17.0 10.0
-9.5 17.0 10.0
-9.0 17.0 10.0
-8.5 17.0 10.0
-8.0 17.0 10.0
-7.5 17.0 10.0
-7.0 17.0 10.0
-6.5 17.0 10.0
-6.0 17.0 10.0
-5.5 17.0 10.0
-5.0 17.0 10.0
-4.5 17.0 10.0
-4.0 17.0 10.0
-3.5 17.0 10.0
-3.0 17.0 10.0
-2.5 17.0 10.0
-2.0 17.0 9.006404
-1.5 17.0 10.0
-1.0 17.0 10.0
-0.5 17.0 10.0
0.0 17.0 10.0
0.5 17.0 10.0
1.0 17.0 10.0
1.5 17.0 10.0
2.0 17.0 10.0
2.5 17.0 10.0
3.0 17.0 9.003596
3.5 17.0 9.008596
4.0 17.0 10.0
4.5 17.0 8.001192
5.0 17.0 9.008596
5.5 17.0 10.0
6.0 17.0 7.0192120000000005
6.5 17.0 7.018212
7.0 17.0 8.015
7.5 17.0 7.020404000000001
8.0 17.0 5.031596
8.5 17.0 7.019404
9.0 17.0 6.0178080000000005
9.5 17.0 3.039404
10.0 17.0 8.015192
10.5 17.0 3.036788
11.0 17.0 3.042596
11.5 17.0 3.0425959999999996
12.0 17.0 2.0520000000000005
12.5 17.0 1.0369800000000002
13.0 17.0 3.0282119999999995
13.5 17.0 0.03880800000000002
14.0 17.0 1.042404
14.5 17.0 1.046788
15.0 17.0 0.05361600000000002
15.5 17.0 0.048192000000000054
16.0 17.0 1.0359800000000001
16.5 17.0 0.051384000000000075
17.0 17.0 0.04338400000000007
17.5 17.0 0.05461600000000002
18.0 17.0 0.04800000000000004
18.5 17.0 0.04457600000000008
19.0 17.0 0.039576000000000076
19.5 17.0 0.03138400000000006
20.0 17.0 0.026192000000000038

-10.0 17.5 10.0
-9.5 17.5 10.0
-9.0 17.5 10.0
-8.5 17.5 10.0
-8.0 17.5 10.0
-7.5 17.5 10.0
-7.0 17.5 10.0
-6.5 17.5 10.0
-6.0 17.5 10.0
-5.5 17.5 10.0
-5.0 17.5 10.0
-4.5 17.5 10.0
-4.0 17.5 10.0
-3.5 17.5 10.0
-3.0 17.5 10.0
-2.5 17.5 10.0
-2.0 17.5 10.0
-1.5 17.5 10.0
-1.0 17.5 10.0
-0.5 17.5 10.0
0.0 17.5 10.0
0.5 17.5 10.0
1.0 17.5 10.0
1.5 17.5 10.0
2.0 17.5 10.0
2.5 17.5 9.008596
3.0 17.5 10.0
3.5 17.5 10.0
4.0 17.5 9.006404
4.5 17.5 10.0
5.0 17.5 9.008596
5.5 17.5 8.011000000000001
6.0 17.5 7.018788000000001
6.5 17.5 7.013212
7.0 17.5 9.006404
7.5 17.5 5.037788
8.0 17.5 3.0355960000000004
8.5 17.5 5.036404
9.0 17.5 3.0444039999999997
9.5 17.5 3.040596
10.0 17.5 4.036
10.5 17.5 1.054404
11.0 17.5 5.040979999999999
11.5 17.5 3.042596
12.0 17.5 4.029
12.5 17.5 3.047596
13.0 17.5 1.04098
13.5 17.5 0.06976800000000012
14.0 17.5 0.03880800000000002
14.5 17.5 2.044808
15.0 17.5 0.050616000000000015
15.5 17.5 1.0304039999999999
16.0 17.5 0.03538400000000006
16.5 17.5 0.04500000000000004
17.0 17.5 0.04538400000000007
17.5 17.5 0.04700000000000004
18.0 17.5 0.050000000000000044
18.5 17.5 0.04219200000000005
19.0 17.5 0.03438400000000006
19.5 17.5 0.04119200000000005
20.0 17.5 0.04119200000000005

-10.0 18.0 10.0
-9.5 18.0 10.0
-9.0 18.0 10.0
-8.5 18.0 10.0
-8.0 18.0 10.0
-7.5 18.0 10.0
-7.0 18.0 10.0
-6.5 18.0 10.0
-6.0 18.0 10.0
-5.5 18.0 10.0
-5.0 18.0 10.0
-4.5 18.0 10.0
-4.0 18.0 10.0
-3.5 18.0 10.0
-3.0 18.0 10.0
-2.5 18.0 10.0
-2.0 18.0 10.0
-1.5 18.0 10.0
-1.0 18.0 10.0
-0.5 18.0 10.0
0.0 18.0 10.0
0.5 18.0 10.0
1.0 18.0 10.0
1.5 18.0 8.015
2.0 18.0 10.0
2.5 18.0 10.0
3.0 18.0 10.0
3.5 18.0 10.0
4.0 18.0 10.0
4.5 18.0 9.006404
5.0 18.0 8.016192
5.5 18.0 8.009
6.0 18.0 8.016192
6.5 18.0 8.007192
7.0 18.0 6.022616
7.5 18.0 7.025788
8.0 18.0 9.006404
8.5 18.0 8.015
9.0 18.0 5.024787999999999
9.5 18.0 5.030403999999999
10.0 18.0 7.020403999999999
10.5 18.0 3.0457880000000004
11.0 18.0 1.0435960000000002
11.5 18.0 1.042404
12.0 18.0 0.05819200000000006
12.5 18.0 1.0485959999999999
13.0 18.0 0.04861600000000001
13.5 18.0 1.05698
14.0 18.0 0.04780800000000003
14.5 18.0 2.035576
15.0 18.0 0.05738400000000008
15.5 18.0 0.04200000000000004
16.0 18.0 0.048576000000000084
16.5 18.0 0.04719200000000005
17.0 18.0 0.06000000000000005
17.5 18.0 0.03880800000000002
18.0 18.0 0.04580800000000003
18.5 18.0 0.03700000000000003
19.0 18.0 0.038000000000000034
19.5 18.0 0.023192000000000036
20.0 18.0 0.04219200000000005

-10.0 18.5 10.0
-9.5 18.5 10.0
-9.0 18.5 10.0
-8.5 18.5 10.0
-8.0 18.5 10.0
-7.5 18.5 10.0
-7.0 18.5 10.0
-6.5 18.5 10.0
-6.0 18.5 10.0
-5.5 18.5 10.0
-5.0 18.5 10.0
-4.5 18.5 10.0
-4.0 18.5 10.0
-3.5 18.5 10.0
-3.0 18.5 10.0
-2.5 18.5 10.0
-2.0 18.5 9.008596
-1.5 18.5 10.0
-1.0 18.5 10.0
-0.5 18.5 10.0
0.0 18.5 10.0
0.5 18.5 10.0
1.0 18.5 10.0
1.5 18.5 10.0
2.0 18.5 10.0
2.5 18.5 10.0
3.0 18.5 10.0
3.5 18.5 9.008596
4.0 18.5 8.007808
4.5 18.5 8.007808
5.0 18.5 8.012808
5.5 18.5 9.003404
6.0 18.5 10.0
6.5 18.5 8.012808
7.0 18.5 6.011808
7.5 18.5 7.0185960000000005
8.0 18.5 7.023596
8.5 18.5 6.023000000000001
9.0 18.5 5.028596
9.5 18.5 2.044808
10.0 18.5 4.04
10.5 18.5 2.05
11.0 18.5 2.034192
11.5 18.5 1.0582120000000002
12.0 18.5 2.0551920000000004
12.5 18.5 2.0461920000000005
13.0 18.5 2.034192
13.5 18.5 0.05719200000000006
14.0 18.5 1.051172
14.5 18.5 1.0369800000000002
15.0 18.5 0.06638400000000008
15.5 18.5 0.039616000000000005
16.0 18.5 0.051000000000000045
16.5 18.5 0.05580800000000004
17.0 18.5 0.04219200000000005
17.5 18.5 0.051000000000000045
18.0 18.5 0.03280800000000002
18.5 18.5 0.038192000000000045
19.0 18.5 0.04719200000000005
19.5 18.5 0.03580800000000002
20.0 18.5 0.027000000000000024

-10.0 19.0 10.0
-9.5 19.0 10.0
-9.0 19.0 10.0
-8.5 19.0 10.0
-8.0 19.0 10.0
-7.5 19.0 10.0
-7.0 19.0 10.0
-6.5 19.0 10.0
-6.0 19.0 10.0
-5.5 19.0 10.0
-5.0 19.0 10.0
-4.5 19.0 10.0
-4.0 19.0 10.0
-3.5 19.0 10.0
-3.0 19.0 10.0
-2.5 19.0 10.0
-2.0 19.0 10.0
-1.5 19.0 10.0
-1.0 19.0 10.0
-0.5 19.0 10.0
0.0 19.0 10.0
0.5 19.0 10.0
1.0 19.0 10.0
1.5 19.0 10.0
2.0 19.0 10.0
2.5 19.0 10.0
3.0 19.0 9.006404
3.5 19.0 9.004404
4.0 19.0 9.006404
4.5 19.0 10.0
5.0 19.0 8.011
5.5 19.0 10.0
6.0 19.0 9.001596000000001
6.5 19.0 9.006404
7.0 19.0 8.005
7.5 19.0 7.0214039999999995
8.0 19.0 9.003404
8.5 19.0 5.027404
9.0 19.0 4.032808
9.5 19.0 4.045192
10.0 19.0 5.026788000000001
10.5 19.0 4.037192
11.0 19.0 4.0308079999999995
11.5 19.0 1.057788
12.0 19.0 1.047404
12.5 19.0 1.0517880000000002
13.0 19.0 0.05638400000000008
13.5 19.0 0.05419200000000006
14.0 19.0 0.05500000000000005
14.5 19.0 0.06719200000000007
15.0 19.0 0.05219200000000006
15.5 19.0 1.04298
16.0 19.0 0.051808000000000035
16.5 19.0 0.04138400000000007
17.0 19.0 0.04380800000000003
17.5 19.0 0.04438400000000007
18.0 19.0 0.030808000000000012
18.5 19.0 0.04319200000000005
19.0 19.0 0.041000000000000036
19.5 19.0 0.02819200000000004
20.0 19.0 0.02680800000000001

-10.0 19.5 10.0
-9.5 19.5 10.0
-9.0 19.5 10.0
-8.5 19.5 10.0
-8.0 19.5 10.0
-7.5 19.5 10.0
-7.0 19.5 10.0
-6.5 19.5 10.0
-6.0 19.5 10.0
-5.5 19.5 10.0
-5.0 19.5 10.0
-4.5 19.5 10.0
-4.0 19.5 10.0
-3.5 19.5 10.0
-3.0 19.5 10.0
-2.5 19.5 10.0
-2.0 19.5 10.0
-1.5 19.5 10.0
-1.0 19.5 10.0
-0.5 19.5 10.0
0.0 19.5 10.0
0.5 19.5 9.006404
1.0 19.5 10.0
1.5 19.5 10.0
2.0 19.5 9.002596
2.5 19.5 10.0
3.0 19.5 10.0
3.5 19.5 9.008596
4.0 19.5 8.017192
4.5 19.5 10.0
5.0 19.5 9.008596
5.5 19.5 9.008596
6.0 19.5 9.006404
6.5 19.5 8.014192
7.0 19.5 8.010192
7.5 19.5 5.024596
8.0 19.5 5.028595999999999
8.5 19.5 6.019807999999999
9.0 19.5 6.026999999999999
9.5 19.5 6.025616
10.0 19.5 1.047212
10.5 19.5 5.032596
11.0 19.5 4.045
11.5 19.5 2.054
12.0 19.5 2.050576
12.5 19.5 0.05619200000000006
13.0 19.5 0.05800000000000005
13.5 19.5 0.0487680000000001
14.0 19.5 0.051808000000000035
14.5 19.5 0.03638400000000006
15.0 19.5 0.060576000000000095
15.5 19.5 0.050576000000000086
16.0 19.5 0.04461600000000001
16.5 19.5 0.051808000000000035
17.0 19.5 0.05838400000000008
17.5 19.5 0.04319200000000005
18.0 19.5 0.03519200000000004
18.5 19.5 0.039616000000000005
19.0 19.5 0.032616
19.5 19.5 0.04300000000000004
20.0 19.5 0.040384000000000066

-10.0 20.0 10.0
-9.5 20.0 10.0
-9.0 20.0 10.0
-8.5 20.0 10.0
-8.0 20.0 10.0
-7.5 20.0 10.0
-7.0 20.0 10.0
-6.5 20.0 10.0
-6.0 20.0 10.0
-5.5 20.0 10.0
-5.0 20.0 10.0
-4.5 20.0 10.0
-4.0 20.0 10.0
-3.5 20.0 10.0
-3.0 20.0 10.0
-2.5 20.0 10.0
-2.0 20.0 10.0
-1.5 20.0 9.006404
-1.0 20.0 10.0
-0.5 20.0 10.0
0.0 20.0 10.0
0.5 20.0 10.0
1.0 20.0 10.0
1.5 20.0 10.0
2.0 20.0 10.0
2.5 20.0 10.0
3.0 20.0 10.0
3.5 20.0 10.0
4.0 20.0 10.0
4.5 20.0 10.0
5.0 20.0 9.006404
5.5 20.0 10.0
6.0 20.0 7.017788
6.5 20.0 7.010596
7.0 20.0 7.016404
7.5 20.0 9.006404
8.0 20.0 7.020596
8.5 20.0 8.011
9.0 20.0 4.042807999999999
9.5 20.0 3.0497880000000004
10.0 20.0 3.034596
10.5 20.0 3.045404
11.0 20.0 3.0372119999999994
11.5 20.0 2.047384
12.0 20.0 2.0455759999999996
12.5 20.0 1.0544040000000001
13.0 20.0 0.04838400000000007
13.5 20.0 2.032808
14.0 20.0 0.04461600000000001
14.5 20.0 0.04161600000000001
15.0 20.0 0.05600000000000005
15.5 20.0 0.04357600000000008
16.0 20.0 0.04861600000000001
16.5 20.0 0.05638400000000008
17.0 20.0 0.05819200000000006
17.5 20.0 0.038192000000000045
18.0 20.0 0.04600000000000004
18.5 20.0 0.036576000000000074
19.0 20.0 0.03742399999999999
19.5 20.0 0.02719200000000004
20.0 20.0 0.02719200000000004

-10.0 20.5 10.0
-9.5 20.5 10.0
-9.0 20.5 10.0
-8.5 20.5 10.0
-8.0 20.5 10.0
-7.5 20.5 10.0
-7.0 20.5 10.0
-6.5 20.5 10.0
-6.0 20.5 10.0
-5.5 20.5 10.0
-5.0 20.5 10.0
-4.5 20.5 10.0
-4.0 20.5 10.0
-3.5 20.5 10.0
-3.0 20.5 10.0
-2.5 20.5 10.0
-2.0 20.5 10.0
-1.5 20.5 10.0
-1.0 20.5 10.0
-0.5 20.5 8.012192
0.0 20.5 10.0
0.5 20.5 10.0
1.0 20.5 10.0
1.5 20.5 10.0
2.0 20.5 10.0
2.5 20.5 10.0
3.0 20.5 9.008596
3.5 20.5 10.0
4.0 20.5 10.0
4.5 20.5 7.021404000000001
5.0 20.5 10.0
5.5 20.5 7.023788000000001
6.0 20.5 9.006404
6.5 20.5 8.015
7.0 20.5 8.015
7.5 20.5 9.006404
8.0 20.5 8.008807999999998
8.5 20.5 5.029211999999999
9.0 20.5 4.0280000000000005
9.5 20.5 3.035212
10.0 20.5 3.051404
10.5 20.5 2.0469999999999997
11.0 20.5 2.044576
11.5 20.5 2.0468079999999995
12.0 20.5 1.060596
12.5 20.5 1.0514040000000002
13.0 20.5 0.051384000000000075
13.5 20.5 0.051000000000000045
14.0 20.5 0.05700000000000005
14.5 20.5 0.051000000000000045
15.0 20.5 0.06700000000000006
15.5 20.5 0.04361600000000001
16.0 20.5 0.049616000000000014
16.5 20.5 0.038384000000000064
17.0 20.5 0.04500000000000004
17.5 20.5 0.039000000000000035
18.0 20.5 0.03419200000000004
18.5 20.5 0.03400000000000003
19.0 20.5 0.036576000000000074
19.5 20.5 0.03019200000000004
20.0 20.5 0.04057600000000008

-10.0 21.0 10.0
-9.5 21.0 10.0
-9.0 21.0 10.0
-8.5 21.0 10.0
-8.0 21.0 10.0
-7.5 21.0 10.0
-7.0 21.0 10.0
-6.5 21.0 10.0
-6.0 21.0 10.0
-5.5 21.0 10.0
-5.0 21.0 10.0
-4.5 21.0 10.0
-4.0 21.0 10.0
-3.5 21.0 10.0
-3.0 21.0 10.0
-2.5 21.0 10.0
-2.0 21.0 10.0
-1.5 21.0 10.0
-1.0 21.0 10.0
-0.5 21.0 10.0
0.0 21.0 10.0
0.5 21.0 10.0
1.0 21.0 10.0
1.5 21.0 9.006404
2.0 21.0 10.0
2.5 21.0 10.0
3.0 21.0 10.0
3.5 21.0 9.006404
4.0 21.0 10.0
4.5 21.0 10.0
5.0 21.0 9.002596
5.5 21.0 8.014
6.0 21.0 10.0
6.5 21.0 6.024
7.0 21.0 7.015403999999999
7.5 21.0 10.0
8.0 21.0 5.033403999999999
8.5 21.0 5.02998
9.0 21.0 6.021192
9.5 21.0 4.031808
10.0 21.0 5.030404
10.5 21.0 4.027192
11.0 21.0 3.038788
11.5 21.0 2.034808
12.0 21.0 0.05838400000000008
12.5 21.0 1.05098
13.0 21.0 0.05400000000000005
13.5 21.0 1.032788
14.0 21.0 0.04780800000000003
14.5 21.0 0.049384000000000074
15.0 21.0 0.052000000000000046
15.5 21.0 0.051000000000000045
16.0 21.0 0.0487680000000001
16.5 21.0 0.038000000000000034
17.0 21.0 0.038192000000000045
17.5 21.0 1.0291720000000002
18.0 21.0 0.029000000000000026
18.5 21.0 0.04838400000000007
19.0 21.0 0.05219200000000006
19.5 21.0 0.029000000000000026
20.0 21.0 0.03519200000000004

-10.0 21.5 10.0
-9.5 21.5 10.0
-9.0 21.5 10.0
-8.5 21.5 10.0
-8.0 21.5 10.0
-7.5 21.5 10.0
-7.0 21.5 10.0
-6.5 21.5 10.0
-6.0 21.5 10.0
-5.5 21.5 10.0
-5.0 21.5 10.0
-4.5 21.5 10.0
-4.0 21.5 10.0
-3.5 21.5 10.0
-3.0 21.5 10.0
-2.5 21.5 10.0
-2.0 21.5 10.0
-1.5 21.5 10.0
-1.0 21.5 10.0
-0.5 21.5 10.0
0.0 21.5 10.0
0.5 21.5 10.0
1.0 21.5 10.0
1.5 21.5 10.0
2.0 21.5 10.0
2.5 21.5 10.0
3.0 21.5 9.008596
3.5 21.5 9.006404
4.0 21.5 10.0
4.5 21.5 9.005404
5.0 21.5 9.006404
5.5 21.5 10.0
6.0 21.5 10.0
6.5 21.5 7.021404000000001
7.0 21.5 8.012192
7.5 21.5 4.037808
8.0 21.5 7.013596
8.5 21.5 6.0221919999999995
9.0 21.5 5.023212
9.5 21.5 8.015
10.0 21.5 5.032596
10.5 21.5 2.053616
11.0 21.5 2.0541919999999996
11.5 21.5 2.037192
12.0 21.5 0.05838400000000008
12.5 21.5 2.05
13.0 21.5 1.048596
13.5 21.5 1.053172
14.0 21.5 0.051616000000000016
14.5 21.5 1.034212
15.0 21.5 0.037576000000000075
15.5 21.5 0.049192000000000055
16.0 21.5 0.039192000000000046
16.5 21.5 0.050192000000000056
17.0 21.5 0.05419200000000006
17.5 21.5 0.04561600000000001
18.0 21.5 0.05400000000000005
18.5 21.5 0.04057600000000008
19.0 21.5 0.030384000000000057
19.5 21.5 0.026192000000000038
20.0 21.5 0.030384000000000057

-10.0 22.0 10.0
-9.5 22.0 10.0
-9.0 22.0 10.0
-8.5 22.0 10.0
-8.0 22.0 10.0
-7.5 22.0 10.0
-7.0 22.0 10.0
-6.5 22.0 10.0
-6.0 22.0 10.0
-5.5 22.0 10.0
-5.0 22.0 10.0
-4.5 22.0 10.0
-4.0 22.0 10.0
-3.5 22.0 10.0
-3.0 22.0 10.0
-2.5 22.0 9.006404
-2.0 22.0 10.0
-1.5 22.0 10.0
-1.0 22.0 10.0
-0.5 22.0 10.0
0.0 22.0 10.0
0.5 22.0 10.0
1.0 22.0 10.0
1.5 22.0 10.0
2.0 22.0 9.008596
2.5 22.0 10.0
3.0 22.0 10.0
3.5 22.0 10.0
4.0 22.0 6.027
4.5 22.0 8.015
5.0 22.0 10.0
5.5 22.0 9.006404
6.0 22.0 10.0
6.5 22.0 8.015
7.0 22.0 8.010808
7.5 22.0 7.009596
8.0 22.0 6.023
8.5 22.0 7.023596
9.0 22.0 7.019404
9.5 22.0 5.0324040000000005
10.0 22.0 4.040616
10.5 22.0 2.0256160000000003
11.0 22.0 4.026616000000001
11.5 22.0 3.0467880000000003
12.0 22.0 3.023404
12.5 22.0 4.037999999999999
13.0 22.0 0.07119200000000007
13.5 22.0 1.0464040000000003
14.0 22.0 0.04480800000000003
14.5 22.0 0.05480800000000004
15.0 22.0 0.031616
15.5 22.0 0.04257600000000008
16.0 22.0 0.04300000000000004
16.5 22.0 0.04161600000000001
17.0 22.0 0.04719200000000005
17.5 22.0 0.03338400000000006
18.0 22.0 0.027000000000000024
18.5 22.0 0.062000000000000055
19.0 22.0 0.03680800000000002
19.5 22.0 0.03580800000000002
20.0 22.0 0.04500000000000004

-10.0 22.5 10.0
-9.5 22.5 10.0
-9.0 22.5 10.0
-8.5 22.5 10.0
-8.0 22.5 10.0
-7.5 22.5 10.0
-7.0 22.5 10.0
-6.5 22.5 10.0
-6.0 22.5 10.0
-5.5 22.5 10.0
-5.0 22.5 10.0
-4.5 22.5 10.0
-4.0 22.5 10.0
-3.5 22.5 10.0
-3.0 22.5 10.0
-2.5 22.5 10.0
-2.0 22.5 10.0
-1.5 22.5 10.0
-1.0 22.5 10.0
-0.5 22.5 10.0
0.0 22.5 10.0
0.5 22.5 10.0
1.0 22.5 10.0
1.5 22.5 10.0
2.0 22.5 10.0
2.5 22.5 9.008596
3.0 22.5 9.008596
3.5 22.5 9.008596
4.0 22.5 9.006404
4.5 22.5 9.008596
5.0 22.5 9.006404
5.5 22.5 7.015404000000001
6.0 22.5 9.006404
6.5 22.5 8.015
7.0 22.5 7.018596
7.5 22.5 8.007
8.0 22.5 4.042807999999999
8.5 22.5 7.0214039999999995
9.0 22.5 8.015
9.5 22.5 6.028192
10.0 22.5 6.015808000000001
10.5 22.5 5.025596
11.0 22.5 0.06300000000000006
11.5 22.5 2.0378079999999996
12.0 22.5 2.036
12.5 22.5 1.052788
13.0 22.5 2.0330000000000004
13.5 22.5 0.04480800000000003
14.0 22.5 1.0547879999999998
14.5 22.5 0.050808000000000034
15.0 22.5 1.0494039999999998
15.5 22.5 0.040616000000000006
16.0 22.5 0.04700000000000004
16.5 22.5 0.038768000000000094
17.0 22.5 0.04738400000000007
17.5 22.5 0.02200000000000002
18.0 22.5 0.03200000000000003
18.5 22.5 0.04138400000000007
19.0 22.5 0.04500000000000004
19.5 22.5 0.023192000000000036
20.0 22.5 0.03300000000000003

-10.0 23.0 10.0
-9.5 23.0 10.0
-9.0 23.0 10.0
-8.5 23.0 10.0
-8.0 23.0 10.0
-7.5 23.0 10.0
-7.0 23.0 10.0
-6.5 23.0 10.0
-6.0 23.0 10.0
-5.5 23.0 10.0
-5.0 23.0 10.0
-4.5 23.0 10.0
-4.0 23.0 10.0
-3.5 23.0 10.0
-3.0 23.0 10.0
-2.5 23.0 10.0
-2.0 23.0 10.0
-1.5 23.0 10.0
-1.0 23.0 10.0
-0.5 23.0 10.0
0.0 23.0 10.0
0.5 23.0 10.0
1.0 23.0 10.0
1.5 23.0 10.0
2.0 23.0 9.000404
2.5 23.0 10.0
3.0 23.0 9.006596
3.5 23.0 10.0
4.0 23.0 10.0
4.5 23.0 8.015
5.0 23.0 9.008596
5.5 23.0 7.012404000000001
6.0 23.0 8.012808000000001
6.5 23.0 10.0
7.0 23.0 9.005404
7.5 23.0 6.027807999999999
8.0 23.0 8.014
8.5 23.0 7.023596
9.0 23.0 6.032192
9.5 23.0 6.025
10.0 23.0 1.054212
10.5 23.0 3.045596
11.0 23.0 3.029404
11.5 23.0 2.051192
12.0 23.0 1.041212
12.5 23.0 2.044192
13.0 23.0 3.038212
13.5 23.0 0.04600000000000004
14.0 23.0 0.06742400000000001
14.5 23.0 0.05661600000000002
15.0 23.0 0.040000000000000036
15.5 23.0 0.04719200000000005
16.0 23.0 0.052000000000000046
16.5 23.0 0.06319200000000007
17.0 23.0 0.060192000000000065
17.5 23.0 0.03600000000000003
18.0 23.0 0.04419200000000005
18.5 23.0 0.053808000000000036
19.0 23.0 0.04280800000000003
19.5 23.0 0.026384000000000053
20.0 23.0 0.041808000000000026

-10.0 23.5 10.0
-9.5 23.5 10.0
-9.0 23.5 10.0
-8.5 23.5 10.0
-8.0 23.5 10.0
-7.5 23.5 10.0
-7.0 23.5 10.0
-6.5 23.5 10.0
-6.0 23.5 10.0
-5.5 23.5 10.0
-5.0 23.5 10.0
-4.5 23.5 10.0
-4.0 23.5 10.0
-3.5 23.5 10.0
-3.0 23.5 10.0
-2.5 23.5 10.0
-2.0 23.5 10.0
-1.5 23.5 10.0
-1.0 23.5 10.0
-0.5 23.5 10.0
0.0 23.5 10.0
0.5 23.5 9.006404
1.0 23.5 10.0
1.5 23.5 8.015
2.0 23.5 10.0
2.5 23.5 10.0
3.0 23.5 10.0
3.5 23.5 9.006404
4.0 23.5 10.0
4.5 23.5 10.0
5.0 23.5 9.000404
5.5 23.5 10.0
6.0 23.5 9.008596
6.5 23.5 6.029
7.0 23.5 10.0
7.5 23.5 6.019616
8.0 23.5 6.021192
8.5 23.5 4.037
9.0 23.5 5.0272120000000005
9.5 23.5 3.041404
10.0 23.5 4.039
10.5 23.5 3.046596
11.0 23.5 2.0521920000000002
11.5 23.5 2.0403840000000004
12.0 23.5 1.052788
12.5 23.5 0.06657600000000011
13.0 23.5 0.052000000000000046
13.5 23.5 0.05619200000000006
14.0 23.5 1.055404
14.5 23.5 0.05738400000000008
15.0 23.5 0.0447680000000001
15.5 23.5 0.04419200000000005
16.0 23.5 0.05842400000000001
16.5 23.5 0.048576000000000084
17.0 23.5 0.052384000000000076
17.5 23.5 0.04419200000000005
18.0 23.5 0.04800000000000004
18.5 23.5 0.04480800000000003
19.0 23.5 0.03380800000000002
19.5 23.5 0.04400000000000004
20.0 23.5 0.02880800000000001

-10.0 24.0 10.0
-9.5 24.0 10.0
-9.0 24.0 10.0
-8.5 24.0 10.0
-8.0 24.0 10.0
-7.5 24.0 10.0
-7.0 24.0 10.0
-6.5 24.0 10.0
-6.0 24.0 10.0
-5.5 24.0 10.0
-5.0 24.0 10.0
-4.5 24.0 10.0
-4.0 24.0 10.0
-3.5 24.0 10.0
-3.0 24.0 10.0
-2.5 24.0 10.0
-2.0 24.0 9.006404
-1.5 24.0 10.0
-1.0 24.0 10.0
-0.5 24.0 10.0
0.0 24.0 10.0
0.5 24.0 10.0
1.0 24.0 10.0
1.5 24.0 10.0
2.0 24.0 10.0
2.5 24.0 10.0
3.0 24.0 9.006404
3.5 24.0 9.006404
4.0 24.0 10.0
4.5 24.0 9.006404
5.0 24.0 10.0
5.5 24.0 10.0
6.0 24.0 10.0
6.5 24.0 9.008596
7.0 24.0 9.005596
7.5 24.0 9.008596
8.0 24.0 7.018403999999999
8.5 24.0 6.021808
9.0 24.0 3.0295959999999997
9.5 24.0 3.032596
10.0 24.0 5.030404
10.5 24.0 0.04800000000000004
11.0 24.0 2.052192
11.5 24.0 1.041596
12.0 24.0 1.0355960000000002
12.5 24.0 2.0420000000000003
13.0 24.0 0.05519200000000006
13.5 24.0 0.048192000000000054
14.0 24.0 1.036788
14.5 24.0 0.03500000000000003
15.0 24.0 0.06438400000000008
15.5 24.0 0.04419200000000005
16.0 24.0 0.04300000000000004
16.5 24.0 0.04200000000000004
17.0 24.0 0.05738400000000008
17.5 24.0 0.04219200000000005
18.0 24.0 0.04280800000000003
18.5 24.0 0.034616
19.0 24.0 0.029576000000000068
19.5 24.0 0.035616
20.0 24.0 0.03776800000000009

-10.0 24.5 10.0
-9.5 24.5 10.0
-9.0 24.5 10.0
-8.5 24.5 10.0
-8.0 24.5 10.0
-7.5 24.5 10.0
-7.0 24.5 10.0
-6.5 24.5 10.0
-6.0 24.5 10.0
-5.5 24.5 10.0
-5.0 24.5 10.0
-4.5 24.5 10.0
-4.0 24.5 10.0
-3.5 24.5 10.0
-3.0 24.5 10.0
-2.5 24.5 9.005404
-2.0 24.5 10.0
-1.5 24.5 10.0
-1.0 24.5 10.0
-0.5 24.5 10.0
0.0 24.5 10.0
0.5 24.5 10.0
1.0 24.5 10.0
1.5 24.5 10.0
2.0 24.5 10.0
2.5 24.5 9.001596000000001
3.0 24.5 9.000596
3.5 24.5 10.0
4.0 24.5 10.0
4.5 24.5 10.0
5.0 24.5 9.008596
5.5 24.5 8.015
6.0 24.5 9.006404
6.5 24.5 8.003
7.0 24.5 8.012808000000001
7.5 24.5 7.016404
8.0 24.5 8.012808
8.5 24.5 4.036808
9.0 24.5 5.0214039999999995
9.5 24.5 3.044788
10.0 24.5 2.050616
10.5 24.5 5.026404
11.0 24.5 2.054
11.5 24.5 2.044616
12.0 24.5 2.047
12.5 24.5 0.061192000000000066
13.0 24.5 0.07500000000000007
13.5 24.5 0.05400000000000005
14.0 24.5 0.04580800000000003
14.5 24.5 0.04280800000000003
15.0 24.5 0.044424
15.5 24.5 0.060192000000000065
16.0 24.5 0.05219200000000006
16.5 24.5 0.061384000000000084
17.0 24.5 0.05400000000000005
17.5 24.5 0.047576000000000084
18.0 24.5 0.02880800000000001
18.5 24.5 0.033616
19.0 24.5 0.02100000000000002
19.5 24.5 0.040000000000000036
20.0 24.5 0.03738400000000006

-10.0 25.0 10.0
-9.5 25.0 10.0
-9.0 25.0 10.0
-8.5 25.0 10.0
-8.0 25.0 10.0
-7.5 25.0 10.0
-7.0 25.0 10.0
-6.5 25.0 10.0
-6.0 25.0 10.0
-5.5 25.0 10.0
-5.0 25.0 10.0
-4.5 25.0 10.0
-4.0 25.0 10.0
-3.5 25.0 10.0
-3.0 25.0 10.0
-2.5 25.0 9.006404
-2.0 25.0 10.0
-1.5 25.0 10.0
-1.0 25.0 9.004404
-0.5 25.0 10.0
0.0 25.0 10.0
0.5 25.0 10.0
1.0 25.0 10.0
1.5 25.0 10.0
2.0 25.0 10.0
2.5 25.0 10.0
3.0 25.0 9.006404
3.5 25.0 10.0
4.0 25.0 9.006404
4.5 25.0 9.006404
5.0 25.0 10.0
5.5 25.0 9.008596
6.0 25.0 7.017596
6.5 25.0 9.006404
7.0 25.0 8.007808
7.5 25.0 9.006404
8.0 25.0 4.027384
8.5 25.0 6.029999999999999
9.0 25.0 3.034404
9.5 25.0 4.032424
10.0 25.0 2.045384
10.5 25.0 4.027808
11.0 25.0 6.018192000000001
11.5 25.0 2.044384
12.0 25.0 1.0657880000000002
12.5 25.0 1.04002
13.0 25.0 1.061788
13.5 25.0 1.057788
14.0 25.0 0.06700000000000006
14.5 25.0 0.051808000000000035
15.0 25.0 0.05461600000000002
15.5 25.0 0.053808000000000036
16.0 25.0 0.041808000000000026
16.5 25.0 0.04138400000000007
17.0 25.0 0.04219200000000005
17.5 25.0 0.038384000000000064
18.0 25.0 0.050808000000000034
18.5 25.0 0.05938400000000008
19.0 25.0 0.03642399999999999
19.5 25.0 0.030808000000000012
20.0 25.0 0.03638400000000006

-10.0 25.5 10.0
-9.5 25.5 10.0
-9.0 25.5 10.0
-8.5 25.5 10.0
-8.0 25.5 10.0
-7.5 25.5 10.0
-7.0 25.5 10.0
-6.5 25.5 10.0
-6.0 25.5 10.0
-5.5 25.5 10.0
-5.0 25.5 10.0
-4.5 25.5 10.0
-4.0 25.5 10.0
-3.5 25.5 10.0
-3.0 25.5 10.0
-2.5 25.5 10.0
-2.0 25.5 10.0
-1.5 25.5 9.008596
-1.0 25.5 10.0
-0.5 25.5 10.0
0.0 25.5 9.006404
0.5 25.5 10.0
1.0 25.5 10.0
1.5 25.5 9.006404
2.0 25.5 9.006404
2.5 25.5 10.0
3.0 25.5 10.0
3.5 25.5 10.0
4.0 25.5 10.0
4.5 25.5 10.0
5.0 25.5 8.011
5.5 25.5 10.0
6.0 25.5 9.008596
6.5 25.5 9.008596
7.0 25.5 7.0192120000000005
7.5 25.5 7.023596
8.0 25.5 4.045
8.5 25.5 7.019596000000002
9.0 25.5 5.033596
9.5 25.5 3.046596
10.0 25.5 2.040232
10.5 25.5 3.027596
11.0 25.5 0.06419200000000007
11.5 25.5 2.052384
12.0 25.5 1.0524040000000001
12.5 25.5 2.045192
13.0 25.5 1.049596
13.5 25.5 0.052808000000000035
14.0 25.5 1.047212
14.5 25.5 1.0477880000000002
15.0 25.5 0.03300000000000003
15.5 25.5 0.04157600000000008
16.0 25.5 0.04600000000000004
16.5 25.5 0.051000000000000045
17.0 25.5 0.04619200000000005
17.5 25.5 0.04519200000000005
18.0 25.5 0.03219200000000004
18.5 25.5 0.040616000000000006
19.0 25.5 0.03557600000000007
19.5 25.5 0.04238400000000007
20.0 25.5 0.03419200000000004

-10.0 26.0 10.0
-9.5 26.0 10.0
-9.0 26.0 10.0
-8.5 26.0 10.0
-8.0 26.0 10.0
-7.5 26.0 10.0
-7.0 26.0 10.0
-6.5 26.0 10.0
-6.0 26.0 10.0
-5.5 26.0 10.0
-5.0 26.0 10.0
-4.5 26.0 10.0
-4.0 26.0 10.0
-3.5 26.0 10.0
-3.0 26.0 10.0
-2.5 26.0 10.0
-2.0 26.0 10.0
-1.5 26.0 10.0
-1.0 26.0 10.0
-0.5 26.0 10.0
0.0 26.0 10.0
0.5 26.0 10.0
1.0 26.0 10.0
1.5 26.0 10.0
2.0 26.0 10.0
2.5 26.0 10.0
3.0 26.0 10.0
3.5 26.0 10.0
4.0 26.0 8.013000000000002
4.5 26.0 8.012808
5.0 26.0 9.006404
5.5 26.0 8.012808
6.0 26.0 9.008596
6.5 26.0 8.007192
7.0 26.0 9.008596
7.5 26.0 7.019596
8.0 26.0 6.027808
8.5 26.0 5.038596
9.0 26.0 3.048788
9.5 26.0 2.051
10.0 26.0 5.030596
10.5 26.0 4.020808
11.0 26.0 3.0375959999999997
11.5 26.0 2.028808
12.0 26.0 2.042
12.5 26.0 2.046384
13.0 26.0 0.05819200000000006
13.5 26.0 1.03802
14.0 26.0 0.051384000000000075
14.5 26.0 0.04219200000000005
15.0 26.0 0.05119200000000006
15.5 26.0 1.040404
16.0 26.0 0.03880800000000002
16.5 26.0 0.050808000000000034
17.0 26.0 0.05480800000000004
17.5 26.0 0.04338400000000007
18.0 26.0 0.04738400000000007
18.5 26.0 0.048192000000000054
19.0 26.0 0.04219200000000005
19.5 26.0 0.025192000000000037
20.0 26.0 0.037192000000000044

-10.0 26.5 9.008596
-9.5 26.5 10.0
-9.0 26.5 10.0
-8.5 26.5 10.0
-8.0 26.5 10.0
-7.5 26.5 10.0
-7.0 26.5 9.008596
-6.5 26.5 10.0
-6.0 26.5 10.0
-5.5 26.5 10.0
-5.0 26.5 10.0
-4.5 26.5 10.0
-4.0 26.5 10.0
-3.5 26.5 10.0
-3.0 26.5 10.0
-2.5 26.5 10.0
-2.0 26.5 10.0
-1.5 26.5 10.0
-1.0 26.5 10.0
-0.5 26.5 10.0
0.0 26.5 10.0
0.5 26.5 10.0
1.0 26.5 9.008596
1.5 26.5 10.0
2.0 26.5 10.0
2.5 26.5 9.006404
3.0 26.5 10.0
3.5 26.5 9.006404
4.0 26.5 9.008596
4.5 26.5 10.0
5.0 26.5 9.006404
5.5 26.5 9.008596
6.0 26.5 10.0
6.5 26.5 9.006596
7.0 26.5 8.015
7.5 26.5 8.009808
8.0 26.5 10.0
8.5 26.5 5.031404
9.0 26.5 7.019404
9.5 26.5 6.024
10.0 26.5 3.050596
10.5 26.5 2.049384
11.0 26.5 3.0482120000000004
11.5 26.5 2.0613840000000003
12.0 26.5 0.04619200000000005
12.5 26.5 0.050192000000000056
13.0 26.5 0.05980800000000004
13.5 26.5 1.045404
14.0 26.5 0.059576000000000094
14.5 26.5 0.038000000000000034
15.0 26.5 0.037192000000000044
15.5 26.5 0.050616000000000015
16.0 26.5 0.05619200000000006
16.5 26.5 0.04500000000000004
17.0 26.5 0.05419200000000006
17.5 26.5 0.035616
18.0 26.5 0.03500000000000003
18.5 26.5 0.048192000000000054
19.0 26.5 0.04580800000000003
19.5 26.5 0.05219200000000006
20.0 26.5 0.031192000000000043

-10.0 27.0 10.0
-9.5 27.0 10.0
-9.0 27.0 10.0
-8.5 27.0 10.0
-8.0 27.0 10.0
-7.5 27.0 10.0
-7.0 27.0 10.0
-6.5 27.0 10.0
-6.0 27.0 10.0
-5.5 27.0 10.0
-5.0 27.0 10.0
-4.5 27.0 9.006404
-4.0 27.0 10.0
-3.5 27.0 10.0
-3.0 27.0 10.0
-2.5 27.0 10.0
-2.0 27.0 10.0
-1.5 27.0 10.0
-1.0 27.0 10.0
-0.5 27.0 10.0
0.0 27.0 9.008596
0.5 27.0 10.0
1.0 27.0 10.0
1.5 27.0 10.0
2.0 27.0 9.003596
2.5 27.0 10.0
3.0 27.0 10.0
3.5 27.0 10.0
4.0 27.0 10.0
4.5 27.0 9.006404
5.0 27.0 10.0
5.5 27.0 10.0
6.0 27.0 7.016404
6.5 27.0 10.0
7.0 27.0 7.020596
7.5 27.0 6.029999999999999
8.0 27.0 4.043
8.5 27.0 4.031191999999999
9.0 27.0 5.027404
9.5 27.0 5.025404
10.0 27.0 4.034384
10.5 27.0 3.043596
11.0 27.0 3.0455959999999997
11.5 27.0 2.056384
12.0 27.0 2.046808
12.5 27.0 1.0645960000000003
13.0 27.0 2.037808
13.5 27.0 1.0334040000000002
14.0 27.0 1.044404
14.5 27.0 0.059192000000000064
15.0 27.0 0.04761600000000001
15.5 27.0 0.050808000000000034
16.0 27.0 0.04600000000000004
16.5 27.0 0.050384000000000075
17.0 27.0 0.03842399999999999
17.5 27.0 0.03700000000000003
18.0 27.0 0.03600000000000003
18.5 27.0 0.040808000000000025
19.0 27.0 0.04238400000000007
19.5 27.0 0.023768000000000077
20.0 27.0 0.059192000000000064

-10.0 27.5 10.0
-9.5 27.5 10.0
-9.0 27.5 10.0
-8.5 27.5 10.0
-8.0 27.5 10.0
-7.5 27.5 10.0
-7.0 27.5 10.0
-6.5 27.5 10.0
-6.0 27.5 10.0
-5.5 27.5 10.0
-5.0 27.5 10.0
-4.5 27.5 10.0
-4.0 27.5 10.0
-3.5 27.5 10.0
-3.0 27.5 10.0
-2.5 27.5 10.0
-2.0 27.5 10.0
-1.5 27.5 10.0
-1.0 27.5 10.0
-0.5 27.5 10.0
0.0 27.5 10.0
0.5 27.5 10.0
1.0 27.5 10.0
1.5 27.5 10.0
2.0 27.5 10.0
2.5 27.5 10.0
3.0 27.5 10.0
3.5 27.5 10.0
4.0 27.5 10.0
4.5 27.5 7.018212
5.0 27.5 9.006404
5.5 27.5 9.006404
6.0 27.5 8.012
6.5 27.5 9.001596000000001
7.0 27.5 8.008000000000001
7.5 27.5 3.0350200000000003
8.0 27.5 5.040788
8.5 27.5 7.016596
9.0 27.5 6.014808
9.5 27.5 5.022212
10.0 27.5 1.043596
10.5 27.5 2.0348079999999995
11.0 27.5 3.029404
11.5 27.5 3.0287879999999996
12.0 27.5 1.0494040000000002
12.5 27.5 3.0309800000000005
13.0 27.5 2.0408079999999997
13.5 27.5 0.04461600000000001
14.0 27.5 1.05502
14.5 27.5 0.050616000000000015
15.0 27.5 0.05619200000000006
15.5 27.5 0.050808000000000034
16.0 27.5 0.04838400000000007
16.5 27.5 0.04219200000000005
17.0 27.5 0.04219200000000005
17.5 27.5 0.030808000000000012
18.0 27.5 0.04119200000000005
18.5 27.5 0.03880800000000002
19.0 27.5 0.03238400000000006
19.5 27.5 0.022808000000000005
20.0 27.5 0.025615999999999993

-10.0 28.0 10.0
-9.5 28.0 10.0
-9.0 28.0 10.0
-8.5 28.0 10.0
-8.0 28.0 10.0
-7.5 28.0 10.0
-7.0 28.0 10.0
-6.5 28.0 10.0
-6.0 28.0 10.0
-5.5 28.0 10.0
-5.0 28.0 10.0
-4.5 28.0 10.0
-4.0 28.0 10.0
-3.5 28.0 10.0
-3.0 28.0 10.0
-2.5 28.0 10.0
-2.0 28.0 10.0
-1.5 28.0 10.0
-1.0 28.0 10.0
-0.5 28.0 10.0
0.0 28.0 10.0
0.5 28.0 10.0
1.0 28.0 10.0
1.5 28.0 10.0
2.0 28.0 10.0
2.5 28.0 10.0
3.0 28.0 10.0
3.5 28.0 10.0
4.0 28.0 10.0
4.5 28.0 10.0
5.0 28.0 10.0
5.5 28.0 9.006404
6.0 28.0 8.017192
6.5 28.0 9.006404
7.0 28.0 6.0280000000000005
7.5 28.0 8.006808000000001
8.0 28.0 7.016212
8.5 28.0 5.028596
9.0 28.0 4.029
9.5 28.0 2.0348080000000004
10.0 28.0 4.028192
10.5 28.0 4.0431919999999995
11.0 28.0 3.034404
11.5 28.0 1.060596
12.0 28.0 2.036
12.5 28.0 2.041192
13.0 28.0 1.0615960000000002
13.5 28.0 0.05357600000000009
14.0 28.0 0.06600000000000006
14.5 28.0 0.04319200000000005
15.0 28.0 0.05819200000000006
15.5 28.0 0.05400000000000005
16.0 28.0 0.04300000000000004
16.5 28.0 0.03880800000000002
17.0 28.0 0.04619200000000005
17.5 28.0 0.041000000000000036
18.0 28.0 0.051384000000000075
18.5 28.0 0.04300000000000004
19.0 28.0 0.03319200000000004
19.5 28.0 0.027000000000000024
20.0 28.0 0.04019200000000005

-10.0 28.5 10.0
-9.5 28.5 10.0
-9.0 28.5 10.0
-8.5 28.5 10.0
-8.0 28.5 10.0
-7.5 28.5 10.0
-7.0 28.5 10.0
-6.5 28.5 10.0
-6.0 28.5 10.0
-5.5 28.5 10.0
-5.0 28.5 10.0
-4.5 28.5 10.0
-4.0 28.5 10.0
-3.5 28.5 10.0
-3.0 28.5 10.0
-2.5 28.5 10.0
-2.0 28.5 10.0
-1.5 28.5 9.008596
-1.0 28.5 10.0
-0.5 28.5 10.0
0.0 28.5 10.0
0.5 28.5 10.0
1.0 28.5 10.0
1.5 28.5 10.0
2.0 28.5 10.0
2.5 28.5 9.006404
3.0 28.5 10.0
3.5 28.5 10.0
4.0 28.5 6.029999999999999
4.5 28.5 9.006404
5.0 28.5 9.006404
5.5 28.5 9.000596
6.0 28.5 8.009192
6.5 28.5 9.006596
7.0 28.5 6.027808
7.5 28.5 7.017596
8.0 28.5 7.022596
8.5 28.5 5.036404
9.0 28.5 5.025404
9.5 28.5 5.031404
10.0 28.5 5.035404
10.5 28.5 0.05700000000000005
11.0 28.5 4.047192
11.5 28.5 2.053192
12.0 28.5 2.0279999999999996
12.5 28.5 1.0559800000000001
13.0 28.5 1.0462120000000001
13.5 28.5 0.05638400000000008
14.0 28.5 0.05219200000000006
14.5 28.5 0.05657600000000009
15.0 28.5 0.04280800000000003
15.5 28.5 0.06500000000000006
16.0 28.5 0.05300000000000005
16.5 28.5 0.04519200000000005
17.0 28.5 0.04480800000000003
17.5 28.5 0.03419200000000004
18.0 28.5 0.05938400000000008
18.5 28.5 0.03419200000000004
19.0 28.5 0.04861600000000001
19.5 28.5 0.030808000000000012
20.0 28.5 0.04300000000000004

-10.0 29.0 10.0
-9.5 29.0 10.0
-9.0 29.0 10.0
-8.5 29.0 10.0
-8.0 29.0 10.0
-7.5 29.0 10.0
-7.0 29.0 10.0
-6.5 29.0 10.0
-6.0 29.0 10.0
-5.5 29.0 10.0
-5.0 29.0 10.0
-4.5 29.0 10.0
-4.0 29.0 10.0
-3.5 29.0 10.0
-3.0 29.0 10.0
-2.5 29.0 10.0
-2.0 29.0 10.0
-1.5 29.0 10.0
-1.0 29.0 10.0
-0.5 29.0 10.0
0.0 29.0 10.0
0.5 29.0 10.0
1.0 29.0 10.0
1.5 29.0 10.0
2.0 29.0 10.0
2.5 29.0 10.0
3.0 29.0 10.0
3.5 29.0 10.0
4.0 29.0 8.008807999999998
4.5 29.0 10.0
5.0 29.0 9.006404
5.5 29.0 9.008596
6.0 29.0 9.008596
6.5 29.0 8.007808
7.0 29.0 9.003596
7.5 29.0 4.037999999999999
8.0 29.0 6.031192
8.5 29.0 7.015404000000001
9.0 29.0 6.020192
9.5 29.0 7.017403999999999
10.0 29.0 5.025596
10.5 29.0 1.049788
11.0 29.0 4.041192
11.5 29.0 2.038192
12.0 29.0 2.052576
12.5 29.0 1.069172
13.0 29.0 1.046596
13.5 29.0 1.0274040000000002
14.0 29.0 0.053808000000000036
14.5 29.0 0.06976800000000012
15.0 29.0 1.046788
15.5 29.0 0.050616000000000015
16.0 29.0 0.04400000000000004
16.5 29.0 0.06976800000000012
17.0 29.0 0.05538400000000008
17.5 29.0 0.027576000000000066
18.0 29.0 0.029000000000000026
18.5 29.0 0.05738400000000008
19.0 29.0 0.025000000000000022
19.5 29.0 0.04380800000000003
20.0 29.0 0.022192000000000035

-10.0 29.5 10.0
-9.5 29.5 10.0
-9.0 29.5 10.0
-8.5 29.5 10.0
-8.0 29.5 10.0
-7.5 29.5 10.0
-7.0 29.5 10.0
-6.5 29.5 10.0
-6.0 29.5 10.0
-5.5 29.5 10.0
-5.0 29.5 10.0
-4.5 29.5 10.0
-4.0 29.5 10.0
-3.5 29.5 10.0
-3.0 29.5 10.0
-2.5 29.5 10.0
-2.0 29.5 10.0
-1.5 29.5 10.0
-1.0 29.5 10.0
-0.5 29.5 10.0
0.0 29.5 10.0
0.5 29.5 10.0
1.0 29.5 10.0
1.5 29.5 10.0
2.0 29.5 9.001403999999999
2.5 29.5 10.0
3.0 29.5 10.0
3.5 29.5 8.007808
4.0 29.5 10.0
4.5 29.5 10.0
5.0 29.5 9.008596
5.5 29.5 6.029999999999999
6.0 29.5 8.015
6.5 29.5 8.015
7.0 29.5 6.022
7.5 29.5 6.023192
8.0 29.5 5.023211999999999
8.5 29.5 9.006404
9.0 29.5 2.06
9.5 29.5 2.036616
10.0 29.5 4.035384
10.5 29.5 3.0467880000000003
11.0 29.5 2.046808
11.5 29.5 2.056
12.0 29.5 1.049596
12.5 29.5 2.025
13.0 29.5 2.046
13.5 29.5 0.05580800000000004
14.0 29.5 0.05400000000000005
14.5 29.5 1.0451720000000002
15.0 29.5 0.051808000000000035
15.5 29.5 0.04300000000000004
16.0 29.5 0.041808000000000026
16.5 29.5 0.051616000000000016
17.0 29.5 0.050000000000000044
17.5 29.5 0.0477680000000001
18.0 29.5 0.030615999999999997
18.5 29.5 0.03400000000000003
19.0 29.5 0.04780800000000003
19.5 29.5 0.03400000000000003
20.0 29.5 0.04600000000000004

-10.0 30.0 10.0
-9.5 30.0 10.0
-9.0 30.0 10.0
-8.5 30.0 10.0
-8.0 30.0 10.0
-7.5 30.0 10.0
-7.0 30.0 10.0
-6.5 30.0 10.0
-6.0 30.0 10.0
-5.5 30.0 10.0
-5.0 30.0 10.0
-4.5 30.0 10.0
-4.0 30.0 10.0
-3.5 30.0 10.0
-3.0 30.0 10.0
-2.5 30.0 10.0
-2.0 30.0 9.008596
-1.5 30.0 10.0
-1.0 30.0 10.0
-0.5 30.0 10.0
0.0 30.0 10.0
0.5 30.0 10.0
1.0 30.0 10.0
1.5 30.0 10.0
2.0 30.0 10.0
2.5 30.0 10.0
3.0 30.0 10.0
3.5 30.0 10.0
4.0 30.0 9.008596
4.5 30.0 9.008596
5.0 30.0 9.008596
5.5 30.0 9.006404
6.0 30.0 8.015
6.5 30.0 8.003
7.0 30.0 7.023596
7.5 30.0 5.037596
8.0 30.0 4.042807999999999
8.5 30.0 4.041384
9.0 30.0 5.02302
9.5 30.0 4.037808
10.0 30.0 1.049404
10.5 30.0 2.046808
11.0 30.0 2.038192
11.5 30.0 2.045192
12.0 30.0 0.046424
12.5 30.0 0.04680800000000003
13.0 30.0 2.0418080000000005
13.5 30.0 0.049960000000000115
14.0 30.0 0.05938400000000008
14.5 30.0 0.052000000000000046
15.0 30.0 0.03680800000000002
15.5 30.0 0.05500000000000005
16.0 30.0 0.04500000000000004
16.5 30.0 0.051000000000000045
17.0 30.0 0.03538400000000006
17.5 30.0 0.04780800000000003
18.0 30.0 0.027576000000000066
18.5 30.0 0.02923199999999997
19.0 30.0 0.026384000000000053
19.5 30.0 0.039768000000000095
20.0 30.0 0.04019200000000005



==> figtexfiles/DisMetRSMEWeakdoppler.dat <==
-10.0 0.0 10.0
-9.5 0.0 10.0
-9.0 0.0 10.0
-8.5 0.0 10.0
-8.0 0.0 10.0
-7.5 0.0 10.0
-7.0 0.0 10.0
-6.5 0.0 10.0
-6.0 0.0 10.0
-5.5 0.0 10.0
-5.0 0.0 10.0
-4.5 0.0 10.0
-4.0 0.0 10.0
-3.5 0.0 10.0
-3.0 0.0 10.0
-2.5 0.0 10.0
-2.0 0.0 10.0
-1.5 0.0 10.0
-1.0 0.0 10.0
-0.5 0.0 10.0
0.0 0.0 10.0
0.5 0.0 10.0
1.0 0.0 10.0
1.5 0.0 10.0
2.0 0.0 10.0
2.5 0.0 10.0
3.0 0.0 10.0
3.5 0.0 10.0
4.0 0.0 10.0
4.5 0.0 10.0
5.0 0.0 10.0
5.5 0.0 10.0
6.0 0.0 10.0
6.5 0.0 10.0
7.0 0.0 10.0
7.5 0.0 10.0
8.0 0.0 10.0
8.5 0.0 10.0
9.0 0.0 10.0
9.5 0.0 10.0
10.0 0.0 10.0
10.5 0.0 10.0
11.0 0.0 10.0
11.5 0.0 10.0
12.0 0.0 10.0
12.5 0.0 10.0
13.0 0.0 10.0
13.5 0.0 10.0
14.0 0.0 10.0
14.5 0.0 10.0
15.0 0.0 10.0
15.5 0.0 10.0
16.0 0.0 10.0
16.5 0.0 10.0
17.0 0.0 10.0
17.5 0.0 10.0
18.0 0.0 10.0
18.5 0.0 10.0
19.0 0.0 10.0
19.5 0.0 10.0
20.0 0.0 10.0

-10.0 0.5 10.0
-9.5 0.5 10.0
-9.0 0.5 10.0
-8.5 0.5 10.0
-8.0 0.5 10.0
-7.5 0.5 10.0
-7.0 0.5 10.0
-6.5 0.5 10.0
-6.0 0.5 10.0
-5.5 0.5 10.0
-5.0 0.5 10.0
-4.5 0.5 10.0
-4.0 0.5 10.0
-3.5 0.5 10.0
-3.0 0.5 10.0
-2.5 0.5 10.0
-2.0 0.5 10.0
-1.5 0.5 10.0
-1.0 0.5 10.0
-0.5 0.5 10.0
0.0 0.5 10.0
0.5 0.5 10.0
1.0 0.5 10.0
1.5 0.5 10.0
2.0 0.5 10.0
2.5 0.5 10.0
3.0 0.5 10.0
3.5 0.5 10.0
4.0 0.5 10.0
4.5 0.5 10.0
5.0 0.5 10.0
5.5 0.5 10.0
6.0 0.5 10.0
6.5 0.5 10.0
7.0 0.5 10.0
7.5 0.5 10.0
8.0 0.5 10.0
8.5 0.5 10.0
9.0 0.5 10.0
9.5 0.5 10.0
10.0 0.5 10.0
10.5 0.5 10.0
11.0 0.5 10.0
11.5 0.5 10.0
12.0 0.5 10.0
12.5 0.5 10.0
13.0 0.5 10.0
13.5 0.5 10.0
14.0 0.5 10.0
14.5 0.5 10.0
15.0 0.5 10.0
15.5 0.5 10.0
16.0 0.5 10.0
16.5 0.5 10.0
17.0 0.5 10.0
17.5 0.5 10.0
18.0 0.5 10.0
18.5 0.5 10.0
19.0 0.5 10.0
19.5 0.5 10.0
20.0 0.5 10.0

-10.0 1.0 10.0
-9.5 1.0 10.0
-9.0 1.0 10.0
-8.5 1.0 10.0
-8.0 1.0 10.0
-7.5 1.0 10.0
-7.0 1.0 10.0
-6.5 1.0 10.0
-6.0 1.0 10.0
-5.5 1.0 10.0
-5.0 1.0 10.0
-4.5 1.0 10.0
-4.0 1.0 10.0
-3.5 1.0 10.0
-3.0 1.0 10.0
-2.5 1.0 10.0
-2.0 1.0 10.0
-1.5 1.0 10.0
-1.0 1.0 10.0
-0.5 1.0 10.0
0.0 1.0 10.0
0.5 1.0 10.0
1.0 1.0 10.0
1.5 1.0 10.0
2.0 1.0 10.0
2.5 1.0 10.0
3.0 1.0 10.0
3.5 1.0 10.0
4.0 1.0 10.0
4.5 1.0 10.0
5.0 1.0 10.0
5.5 1.0 10.0
6.0 1.0 10.0
6.5 1.0 10.0
7.0 1.0 10.0
7.5 1.0 10.0
8.0 1.0 10.0
8.5 1.0 10.0
9.0 1.0 10.0
9.5 1.0 10.0
10.0 1.0 10.0
10.5 1.0 10.0
11.0 1.0 10.0
11.5 1.0 10.0
12.0 1.0 10.0
12.5 1.0 10.0
13.0 1.0 10.0
13.5 1.0 10.0
14.0 1.0 10.0
14.5 1.0 10.0
15.0 1.0 10.0
15.5 1.0 10.0
16.0 1.0 10.0
16.5 1.0 10.0
17.0 1.0 10.0
17.5 1.0 10.0
18.0 1.0 10.0
18.5 1.0 10.0
19.0 1.0 10.0
19.5 1.0 10.0
20.0 1.0 10.0

-10.0 1.5 10.0
-9.5 1.5 10.0
-9.0 1.5 10.0
-8.5 1.5 10.0
-8.0 1.5 10.0
-7.5 1.5 10.0
-7.0 1.5 10.0
-6.5 1.5 10.0
-6.0 1.5 10.0
-5.5 1.5 10.0
-5.0 1.5 10.0
-4.5 1.5 10.0
-4.0 1.5 10.0
-3.5 1.5 10.0
-3.0 1.5 10.0
-2.5 1.5 10.0
-2.0 1.5 10.0
-1.5 1.5 10.0
-1.0 1.5 10.0
-0.5 1.5 10.0
0.0 1.5 10.0
0.5 1.5 10.0
1.0 1.5 10.0
1.5 1.5 10.0
2.0 1.5 10.0
2.5 1.5 10.0
3.0 1.5 10.0
3.5 1.5 10.0
4.0 1.5 10.0
4.5 1.5 10.0
5.0 1.5 10.0
5.5 1.5 10.0
6.0 1.5 10.0
6.5 1.5 10.0
7.0 1.5 10.0
7.5 1.5 10.0
8.0 1.5 10.0
8.5 1.5 10.0
9.0 1.5 10.0
9.5 1.5 10.0
10.0 1.5 10.0
10.5 1.5 10.0
11.0 1.5 10.0
11.5 1.5 10.0
12.0 1.5 10.0
12.5 1.5 10.0
13.0 1.5 10.0
13.5 1.5 10.0
14.0 1.5 10.0
14.5 1.5 10.0
15.0 1.5 10.0
15.5 1.5 10.0
16.0 1.5 10.0
16.5 1.5 10.0
17.0 1.5 10.0
17.5 1.5 10.0
18.0 1.5 10.0
18.5 1.5 10.0
19.0 1.5 10.0
19.5 1.5 10.0
20.0 1.5 10.0

-10.0 2.0 10.0
-9.5 2.0 10.0
-9.0 2.0 10.0
-8.5 2.0 10.0
-8.0 2.0 10.0
-7.5 2.0 10.0
-7.0 2.0 10.0
-6.5 2.0 10.0
-6.0 2.0 10.0
-5.5 2.0 10.0
-5.0 2.0 10.0
-4.5 2.0 10.0
-4.0 2.0 10.0
-3.5 2.0 10.0
-3.0 2.0 10.0
-2.5 2.0 10.0
-2.0 2.0 10.0
-1.5 2.0 10.0
-1.0 2.0 10.0
-0.5 2.0 10.0
0.0 2.0 10.0
0.5 2.0 10.0
1.0 2.0 10.0
1.5 2.0 10.0
2.0 2.0 10.0
2.5 2.0 10.0
3.0 2.0 10.0
3.5 2.0 10.0
4.0 2.0 10.0
4.5 2.0 10.0
5.0 2.0 10.0
5.5 2.0 10.0
6.0 2.0 10.0
6.5 2.0 10.0
7.0 2.0 10.0
7.5 2.0 10.0
8.0 2.0 10.0
8.5 2.0 10.0
9.0 2.0 10.0
9.5 2.0 10.0
10.0 2.0 10.0
10.5 2.0 10.0
11.0 2.0 10.0
11.5 2.0 10.0
12.0 2.0 10.0
12.5 2.0 10.0
13.0 2.0 10.0
13.5 2.0 10.0
14.0 2.0 10.0
14.5 2.0 10.0
15.0 2.0 10.0
15.5 2.0 10.0
16.0 2.0 10.0
16.5 2.0 10.0
17.0 2.0 10.0
17.5 2.0 10.0
18.0 2.0 10.0
18.5 2.0 10.0
19.0 2.0 10.0
19.5 2.0 10.0
20.0 2.0 10.0

-10.0 2.5 10.0
-9.5 2.5 10.0
-9.0 2.5 10.0
-8.5 2.5 10.0
-8.0 2.5 10.0
-7.5 2.5 10.0
-7.0 2.5 10.0
-6.5 2.5 10.0
-6.0 2.5 10.0
-5.5 2.5 10.0
-5.0 2.5 10.0
-4.5 2.5 10.0
-4.0 2.5 10.0
-3.5 2.5 10.0
-3.0 2.5 10.0
-2.5 2.5 10.0
-2.0 2.5 10.0
-1.5 2.5 10.0
-1.0 2.5 10.0
-0.5 2.5 10.0
0.0 2.5 10.0
0.5 2.5 10.0
1.0 2.5 10.0
1.5 2.5 10.0
2.0 2.5 10.0
2.5 2.5 10.0
3.0 2.5 10.0
3.5 2.5 10.0
4.0 2.5 10.0
4.5 2.5 10.0
5.0 2.5 10.0
5.5 2.5 10.0
6.0 2.5 10.0
6.5 2.5 10.0
7.0 2.5 10.0
7.5 2.5 10.0
8.0 2.5 10.0
8.5 2.5 10.0
9.0 2.5 10.0
9.5 2.5 10.0
10.0 2.5 10.0
10.5 2.5 10.0
11.0 2.5 10.0
11.5 2.5 10.0
12.0 2.5 10.0
12.5 2.5 10.0
13.0 2.5 10.0
13.5 2.5 10.0
14.0 2.5 10.0
14.5 2.5 10.0
15.0 2.5 10.0
15.5 2.5 10.0
16.0 2.5 10.0
16.5 2.5 10.0
17.0 2.5 10.0
17.5 2.5 10.0
18.0 2.5 10.0
18.5 2.5 10.0
19.0 2.5 10.0
19.5 2.5 10.0
20.0 2.5 10.0

-10.0 3.0 10.0
-9.5 3.0 10.0
-9.0 3.0 10.0
-8.5 3.0 10.0
-8.0 3.0 10.0
-7.5 3.0 10.0
-7.0 3.0 10.0
-6.5 3.0 10.0
-6.0 3.0 10.0
-5.5 3.0 10.0
-5.0 3.0 10.0
-4.5 3.0 10.0
-4.0 3.0 10.0
-3.5 3.0 10.0
-3.0 3.0 10.0
-2.5 3.0 10.0
-2.0 3.0 10.0
-1.5 3.0 10.0
-1.0 3.0 10.0
-0.5 3.0 10.0
0.0 3.0 10.0
0.5 3.0 10.0
1.0 3.0 10.0
1.5 3.0 10.0
2.0 3.0 10.0
2.5 3.0 10.0
3.0 3.0 10.0
3.5 3.0 10.0
4.0 3.0 10.0
4.5 3.0 10.0
5.0 3.0 10.0
5.5 3.0 10.0
6.0 3.0 10.0
6.5 3.0 10.0
7.0 3.0 10.0
7.5 3.0 10.0
8.0 3.0 10.0
8.5 3.0 10.0
9.0 3.0 10.0
9.5 3.0 10.0
10.0 3.0 10.0
10.5 3.0 10.0
11.0 3.0 10.0
11.5 3.0 10.0
12.0 3.0 10.0
12.5 3.0 10.0
13.0 3.0 10.0
13.5 3.0 10.0
14.0 3.0 10.0
14.5 3.0 10.0
15.0 3.0 10.0
15.5 3.0 10.0
16.0 3.0 10.0
16.5 3.0 10.0
17.0 3.0 10.0
17.5 3.0 10.0
18.0 3.0 10.0
18.5 3.0 10.0
19.0 3.0 10.0
19.5 3.0 10.0
20.0 3.0 10.0

-10.0 3.5 10.0
-9.5 3.5 10.0
-9.0 3.5 10.0
-8.5 3.5 10.0
-8.0 3.5 10.0
-7.5 3.5 10.0
-7.0 3.5 10.0
-6.5 3.5 10.0
-6.0 3.5 10.0
-5.5 3.5 10.0
-5.0 3.5 10.0
-4.5 3.5 10.0
-4.0 3.5 10.0
-3.5 3.5 10.0
-3.0 3.5 10.0
-2.5 3.5 10.0
-2.0 3.5 10.0
-1.5 3.5 10.0
-1.0 3.5 10.0
-0.5 3.5 10.0
0.0 3.5 10.0
0.5 3.5 10.0
1.0 3.5 10.0
1.5 3.5 10.0
2.0 3.5 10.0
2.5 3.5 10.0
3.0 3.5 10.0
3.5 3.5 10.0
4.0 3.5 10.0
4.5 3.5 10.0
5.0 3.5 10.0
5.5 3.5 9.040655
6.0 3.5 10.0
6.5 3.5 10.0
7.0 3.5 10.0
7.5 3.5 10.0
8.0 3.5 10.0
8.5 3.5 10.0
9.0 3.5 9.050655
9.5 3.5 8.11731
10.0 3.5 10.0
10.5 3.5 9.059655000000001
11.0 3.5 9.069655000000001
11.5 3.5 9.081655000000001
12.0 3.5 10.0
12.5 3.5 10.0
13.0 3.5 8.10331
13.5 3.5 8.12931
14.0 3.5 9.039655
14.5 3.5 6.24862
15.0 3.5 8.12131
15.5 3.5 6.21862
16.0 3.5 7.198964999999999
16.5 3.5 10.0
17.0 3.5 6.27862
17.5 3.5 8.09931
18.0 3.5 7.168965
18.5 3.5 7.141964999999999
19.0 3.5 8.087309999999999
19.5 3.5 6.252619999999999
20.0 3.5 7.2019649999999995

-10.0 4.0 10.0
-9.5 4.0 10.0
-9.0 4.0 10.0
-8.5 4.0 10.0
-8.0 4.0 10.0
-7.5 4.0 10.0
-7.0 4.0 10.0
-6.5 4.0 10.0
-6.0 4.0 10.0
-5.5 4.0 10.0
-5.0 4.0 10.0
-4.5 4.0 10.0
-4.0 4.0 10.0
-3.5 4.0 10.0
-3.0 4.0 10.0
-2.5 4.0 10.0
-2.0 4.0 10.0
-1.5 4.0 10.0
-1.0 4.0 10.0
-0.5 4.0 10.0
0.0 4.0 10.0
0.5 4.0 10.0
1.0 4.0 10.0
1.5 4.0 10.0
2.0 4.0 10.0
2.5 4.0 9.000655
3.0 4.0 10.0
3.5 4.0 10.0
4.0 4.0 10.0
4.5 4.0 9.040655
5.0 4.0 10.0
5.5 4.0 10.0
6.0 4.0 10.0
6.5 4.0 10.0
7.0 4.0 10.0
7.5 4.0 9.020655
8.0 4.0 8.02
8.5 4.0 10.0
9.0 4.0 9.059655000000001
9.5 4.0 6.1786200000000004
10.0 4.0 7.095965000000001
10.5 4.0 8.07931
11.0 4.0 7.051965
11.5 4.0 5.090655
12.0 4.0 2.26931
12.5 4.0 8.109309999999999
13.0 4.0 5.138275
13.5 4.0 2.31862
14.0 4.0 4.18862
14.5 4.0 6.08931
15.0 4.0 0.27193000000000067
15.5 4.0 4.148619999999999
16.0 4.0 3.1796550000000003
16.5 4.0 2.1193100000000005
17.0 4.0 2.2952399999999997
17.5 4.0 2.2086200000000002
18.0 4.0 1.3082749999999999
18.5 4.0 0.33655000000000024
19.0 4.0 4.20862
19.5 4.0 2.21793
20.0 4.0 1.3182750000000003

-10.0 4.5 10.0
-9.5 4.5 10.0
-9.0 4.5 10.0
-8.5 4.5 10.0
-8.0 4.5 10.0
-7.5 4.5 10.0
-7.0 4.5 10.0
-6.5 4.5 10.0
-6.0 4.5 10.0
-5.5 4.5 10.0
-5.0 4.5 10.0
-4.5 4.5 10.0
-4.0 4.5 10.0
-3.5 4.5 10.0
-3.0 4.5 10.0
-2.5 4.5 10.0
-2.0 4.5 10.0
-1.5 4.5 10.0
-1.0 4.5 10.0
-0.5 4.5 10.0
0.0 4.5 10.0
0.5 4.5 10.0
1.0 4.5 10.0
1.5 4.5 10.0
2.0 4.5 10.0
2.5 4.5 10.0
3.0 4.5 9.029655
3.5 4.5 10.0
4.0 4.5 10.0
4.5 4.5 10.0
5.0 4.5 8.02
5.5 4.5 9.069655000000001
6.0 4.5 7.119655
6.5 4.5 7.110345000000001
7.0 4.5 8.05069
7.5 4.5 8.02
8.0 4.5 8.02131
8.5 4.5 7.099655
9.0 4.5 9.039655
9.5 4.5 4.11069
10.0 4.5 4.1193100000000005
10.5 4.5 4.08
11.0 4.5 4.1946200000000005
11.5 4.5 2.1093100000000002
12.0 4.5 5.091724999999999
12.5 4.5 2.12276
13.0 4.5 3.1219650000000003
13.5 4.5 1.2996550000000002
14.0 4.5 2.22393
14.5 4.5 3.188275
15.0 4.5 0.19206999999999982
15.5 4.5 0.2206900000000001
16.0 4.5 0.22069
16.5 4.5 0.15793000000000043
17.0 4.5 0.16993
17.5 4.5 0.09069000000000012
18.0 4.5 0.17131
18.5 4.5 0.18931000000000014
19.0 4.5 0.17330999999999994
19.5 4.5 0.22000000000000003
20.0 4.5 0.13000000000000017

-10.0 5.0 10.0
-9.5 5.0 10.0
-9.0 5.0 10.0
-8.5 5.0 10.0
-8.0 5.0 10.0
-7.5 5.0 10.0
-7.0 5.0 10.0
-6.5 5.0 10.0
-6.0 5.0 10.0
-5.5 5.0 10.0
-5.0 5.0 10.0
-4.5 5.0 10.0
-4.0 5.0 10.0
-3.5 5.0 10.0
-3.0 5.0 10.0
-2.5 5.0 10.0
-2.0 5.0 10.0
-1.5 5.0 10.0
-1.0 5.0 10.0
-0.5 5.0 10.0
0.0 5.0 10.0
0.5 5.0 10.0
1.0 5.0 10.0
1.5 5.0 10.0
2.0 5.0 8.079310000000001
2.5 5.0 9.049344999999999
3.0 5.0 10.0
3.5 5.0 10.0
4.0 5.0 9.070345
4.5 5.0 10.0
5.0 5.0 10.0
5.5 5.0 9.009655
6.0 5.0 8.06069
6.5 5.0 8.07
7.0 5.0 5.140345000000001
7.5 5.0 8.08069
8.0 5.0 8.031310000000001
8.5 5.0 5.181035
9.0 5.0 5.119345
9.5 5.0 6.070690000000001
10.0 5.0 5.141035
10.5 5.0 2.15
11.0 5.0 3.151725
11.5 5.0 2.17138
12.0 5.0 2.29207
12.5 5.0 4.09538
13.0 5.0 0.23344999999999957
13.5 5.0 1.2093449999999997
14.0 5.0 0.2927599999999996
14.5 5.0 0.25999999999999995
15.0 5.0 0.19868999999999995
15.5 5.0 1.1631049999999998
16.0 5.0 0.18206999999999987
16.5 5.0 0.2347599999999998
17.0 5.0 1.2017249999999997
17.5 5.0 0.2327599999999997
18.0 5.0 0.2827599999999997
18.5 5.0 0.2320699999999997
19.0 5.0 0.19606999999999983
19.5 5.0 0.16868999999999987
20.0 5.0 0.2720699999999998

-10.0 5.5 10.0
-9.5 5.5 10.0
-9.0 5.5 10.0
-8.5 5.5 10.0
-8.0 5.5 10.0
-7.5 5.5 10.0
-7.0 5.5 10.0
-6.5 5.5 10.0
-6.0 5.5 10.0
-5.5 5.5 10.0
-5.0 5.5 10.0
-4.5 5.5 10.0
-4.0 5.5 10.0
-3.5 5.5 10.0
-3.0 5.5 10.0
-2.5 5.5 10.0
-2.0 5.5 10.0
-1.5 5.5 10.0
-1.0 5.5 10.0
-0.5 5.5 10.0
0.0 5.5 10.0
0.5 5.5 10.0
1.0 5.5 10.0
1.5 5.5 10.0
2.0 5.5 10.0
2.5 5.5 10.0
3.0 5.5 10.0
3.5 5.5 9.010345
4.0 5.5 9.030345
4.5 5.5 9.009655
5.0 5.5 9.010345
5.5 5.5 8.059999999999999
6.0 5.5 10.0
6.5 5.5 9.030345
7.0 5.5 8.05069
7.5 5.5 8.08
8.0 5.5 5.2067250000000005
8.5 5.5 5.171725
9.0 5.5 4.20069
9.5 5.5 6.11869
10.0 5.5 3.141725
10.5 5.5 2.2960699999999994
11.0 5.5 4.21207
11.5 5.5 1.3241049999999999
12.0 5.5 1.2831049999999997
12.5 5.5 1.2724149999999999
13.0 5.5 2.2627599999999997
13.5 5.5 2.29207
14.0 5.5 3.2224150000000003
14.5 5.5 1.3531049999999998
15.0 5.5 1.2924149999999996
15.5 5.5 1.3231049999999995
16.0 5.5 1.3131049999999997
16.5 5.5 2.25276
17.0 5.5 2.3420699999999997
17.5 5.5 0.3534499999999997
18.0 5.5 2.37276
18.5 5.5 0.29344999999999966
19.0 5.5 3.2354149999999997
19.5 5.5 1.344105
20.0 5.5 1.3031049999999997

-10.0 6.0 10.0
-9.5 6.0 10.0
-9.0 6.0 10.0
-8.5 6.0 10.0
-8.0 6.0 10.0
-7.5 6.0 10.0
-7.0 6.0 10.0
-6.5 6.0 10.0
-6.0 6.0 10.0
-5.5 6.0 10.0
-5.0 6.0 10.0
-4.5 6.0 10.0
-4.0 6.0 10.0
-3.5 6.0 10.0
-3.0 6.0 10.0
-2.5 6.0 10.0
-2.0 6.0 10.0
-1.5 6.0 10.0
-1.0 6.0 9.049655
-0.5 6.0 10.0
0.0 6.0 10.0
0.5 6.0 10.0
1.0 6.0 10.0
1.5 6.0 10.0
2.0 6.0 10.0
2.5 6.0 10.0
3.0 6.0 10.0
3.5 6.0 9.040344999999999
4.0 6.0 10.0
4.5 6.0 9.040344999999999
5.0 6.0 9.030345
5.5 6.0 8.04069
6.0 6.0 8.03931
6.5 6.0 9.060345
7.0 6.0 6.090000000000001
7.5 6.0 7.091035
8.0 6.0 10.0
8.5 6.0 8.01931
9.0 6.0 8.07069
9.5 6.0 6.1913800000000005
10.0 6.0 2.2027599999999996
10.5 6.0 5.211035
11.0 6.0 6.10138
11.5 6.0 4.161379999999999
12.0 6.0 1.3931049999999996
12.5 6.0 3.2567250000000003
13.0 6.0 1.3031049999999997
13.5 6.0 1.3831049999999998
14.0 6.0 1.3931049999999998
14.5 6.0 4.20207
15.0 6.0 1.4231049999999996
15.5 6.0 0.4534499999999998
16.0 6.0 1.2841049999999998
16.5 6.0 4.24207
17.0 6.0 6.1513800000000005
17.5 6.0 2.4127599999999996
18.0 6.0 2.2847599999999995
18.5 6.0 0.43344999999999984
19.0 6.0 1.4341049999999997
19.5 6.0 1.3631049999999998
20.0 6.0 3.2724149999999996

-10.0 6.5 10.0
-9.5 6.5 10.0
-9.0 6.5 10.0
-8.5 6.5 10.0
-8.0 6.5 10.0
-7.5 6.5 10.0
-7.0 6.5 10.0
-6.5 6.5 10.0
-6.0 6.5 10.0
-5.5 6.5 10.0
-5.0 6.5 10.0
-4.5 6.5 10.0
-4.0 6.5 10.0
-3.5 6.5 10.0
-3.0 6.5 10.0
-2.5 6.5 10.0
-2.0 6.5 10.0
-1.5 6.5 10.0
-1.0 6.5 10.0
-0.5 6.5 10.0
0.0 6.5 10.0
0.5 6.5 10.0
1.0 6.5 10.0
1.5 6.5 10.0
2.0 6.5 9.030345
2.5 6.5 10.0
3.0 6.5 8.05
3.5 6.5 10.0
4.0 6.5 10.0
4.5 6.5 9.050345
5.0 6.5 7.069655
5.5 6.5 10.0
6.0 6.5 9.039655
6.5 6.5 8.05069
7.0 6.5 8.06069
7.5 6.5 8.069999999999999
8.0 6.5 7.060345
8.5 6.5 5.221725
9.0 6.5 6.177379999999999
9.5 6.5 4.26207
10.0 6.5 3.1624149999999998
10.5 6.5 5.091035
11.0 6.5 3.231725
11.5 6.5 5.151725000000001
12.0 6.5 4.181379999999999
12.5 6.5 5.191725
13.0 6.5 6.161379999999999
13.5 6.5 7.101034999999999
14.0 6.5 3.3924149999999997
14.5 6.5 5.171725
15.0 6.5 1.3831049999999998
15.5 6.5 1.4331049999999999
16.0 6.5 4.32207
16.5 6.5 3.3224149999999995
17.0 6.5 2.4327599999999996
17.5 6.5 3.2924149999999996
18.0 6.5 3.372415
18.5 6.5 2.40276
19.0 6.5 1.4731049999999997
19.5 6.5 5.321725
20.0 6.5 3.312415

-10.0 7.0 10.0
-9.5 7.0 10.0
-9.0 7.0 10.0
-8.5 7.0 10.0
-8.0 7.0 9.009345
-7.5 7.0 10.0
-7.0 7.0 10.0
-6.5 7.0 10.0
-6.0 7.0 10.0
-5.5 7.0 10.0
-5.0 7.0 10.0
-4.5 7.0 10.0
-4.0 7.0 10.0
-3.5 7.0 10.0
-3.0 7.0 10.0
-2.5 7.0 10.0
-2.0 7.0 10.0
-1.5 7.0 10.0
-1.0 7.0 10.0
-0.5 7.0 10.0
0.0 7.0 10.0
0.5 7.0 10.0
1.0 7.0 10.0
1.5 7.0 10.0
2.0 7.0 8.05931
2.5 7.0 10.0
3.0 7.0 10.0
3.5 7.0 10.0
4.0 7.0 8.129999999999999
4.5 7.0 7.141035
5.0 7.0 9.020345
5.5 7.0 10.0
6.0 7.0 5.151725
6.5 7.0 6.2013799999999994
7.0 7.0 7.111034999999999
7.5 7.0 8.069999999999999
8.0 7.0 6.0713799999999996
8.5 7.0 8.10069
9.0 7.0 8.1
9.5 7.0 9.050345
10.0 7.0 7.171035000000001
10.5 7.0 8.10069
11.0 7.0 3.2324149999999996
11.5 7.0 5.171725
12.0 7.0 2.39276
12.5 7.0 2.39276
13.0 7.0 2.3827599999999998
13.5 7.0 2.3920699999999995
14.0 7.0 3.2724149999999996
14.5 7.0 3.342414999999999
15.0 7.0 3.3624149999999995
15.5 7.0 4.34207
16.0 7.0 6.20138
16.5 7.0 3.392414999999999
17.0 7.0 4.32207
17.5 7.0 5.231725
18.0 7.0 3.302415
18.5 7.0 6.1113800000000005
19.0 7.0 4.33207
19.5 7.0 3.332415
20.0 7.0 3.3824149999999995

-10.0 7.5 10.0
-9.5 7.5 10.0
-9.0 7.5 10.0
-8.5 7.5 10.0
-8.0 7.5 10.0
-7.5 7.5 10.0
-7.0 7.5 10.0
-6.5 7.5 10.0
-6.0 7.5 9.060345
-5.5 7.5 10.0
-5.0 7.5 10.0
-4.5 7.5 10.0
-4.0 7.5 10.0
-3.5 7.5 10.0
-3.0 7.5 10.0
-2.5 7.5 10.0
-2.0 7.5 10.0
-1.5 7.5 9.000345
-1.0 7.5 10.0
-0.5 7.5 10.0
0.0 7.5 9.029655
0.5 7.5 9.050345
1.0 7.5 10.0
1.5 7.5 9.040344999999999
2.0 7.5 10.0
2.5 7.5 10.0
3.0 7.5 10.0
3.5 7.5 10.0
4.0 7.5 9.070345
4.5 7.5 8.07
5.0 7.5 10.0
5.5 7.5 9.029345000000001
6.0 7.5 9.050345
6.5 7.5 10.0
7.0 7.5 8.03
7.5 7.5 9.050345
8.0 7.5 7.0610349999999995
8.5 7.5 5.111725
9.0 7.5 6.1000000000000005
9.5 7.5 9.000345
10.0 7.5 5.111035
10.5 7.5 6.09069
11.0 7.5 1.3010350000000002
11.5 7.5 8.070689999999999
12.0 7.5 3.171725
12.5 7.5 4.192069999999999
13.0 7.5 3.2624149999999994
13.5 7.5 2.37276
14.0 7.5 4.30207
14.5 7.5 4.24207
15.0 7.5 4.296069999999999
15.5 7.5 2.35276
16.0 7.5 4.29207
16.5 7.5 3.262415
17.0 7.5 2.3827599999999998
17.5 7.5 3.3524149999999997
18.0 7.5 1.4031049999999996
18.5 7.5 4.282069999999999
19.0 7.5 3.332415
19.5 7.5 3.3524149999999997
20.0 7.5 5.201725

-10.0 8.0 10.0
-9.5 8.0 10.0
-9.0 8.0 10.0
-8.5 8.0 10.0
-8.0 8.0 10.0
-7.5 8.0 10.0
-7.0 8.0 10.0
-6.5 8.0 10.0
-6.0 8.0 10.0
-5.5 8.0 10.0
-5.0 8.0 10.0
-4.5 8.0 10.0
-4.0 8.0 10.0
-3.5 8.0 10.0
-3.0 8.0 10.0
-2.5 8.0 10.0
-2.0 8.0 9.040344999999999
-1.5 8.0 10.0
-1.0 8.0 10.0
-0.5 8.0 10.0
0.0 8.0 10.0
0.5 8.0 10.0
1.0 8.0 10.0
1.5 8.0 9.050345
2.0 8.0 10.0
2.5 8.0 9.010345000000001
3.0 8.0 10.0
3.5 8.0 10.0
4.0 8.0 9.009345
4.5 8.0 10.0
5.0 8.0 9.040344999999999
5.5 8.0 9.050655
6.0 8.0 9.060345
6.5 8.0 8.01069
7.0 8.0 6.18069
7.5 8.0 8.059999999999999
8.0 8.0 8.12869
8.5 8.0 7.151035
9.0 8.0 10.0
9.5 8.0 5.201035
10.0 8.0 6.12138
10.5 8.0 5.149345
11.0 8.0 7.148035
11.5 8.0 7.110345
12.0 8.0 0.3627599999999999
12.5 8.0 4.177379999999999
13.0 8.0 2.2827599999999997
13.5 8.0 2.2147599999999996
14.0 8.0 5.108034999999999
14.5 8.0 2.3427599999999997
15.0 8.0 1.362415
15.5 8.0 0.35344999999999976
16.0 8.0 2.2320699999999993
16.5 8.0 2.3127599999999995
17.0 8.0 1.3531049999999998
17.5 8.0 1.4124149999999998
18.0 8.0 1.243105
18.5 8.0 4.21207
19.0 8.0 3.2824150000000003
19.5 8.0 1.3331049999999998
20.0 8.0 2.2827599999999997

-10.0 8.5 10.0
-9.5 8.5 10.0
-9.0 8.5 10.0
-8.5 8.5 10.0
-8.0 8.5 10.0
-7.5 8.5 10.0
-7.0 8.5 10.0
-6.5 8.5 10.0
-6.0 8.5 10.0
-5.5 8.5 10.0
-5.0 8.5 10.0
-4.5 8.5 10.0
-4.0 8.5 10.0
-3.5 8.5 10.0
-3.0 8.5 10.0
-2.5 8.5 10.0
-2.0 8.5 10.0
-1.5 8.5 10.0
-1.0 8.5 10.0
-0.5 8.5 10.0
0.0 8.5 10.0
0.5 8.5 10.0
1.0 8.5 10.0
1.5 8.5 10.0
2.0 8.5 10.0
2.5 8.5 10.0
3.0 8.5 10.0
3.5 8.5 9.020345
4.0 8.5 10.0
4.5 8.5 9.060345000000002
5.0 8.5 9.000345
5.5 8.5 10.0
6.0 8.5 9.030345
6.5 8.5 9.019345
7.0 8.5 8.03
7.5 8.5 6.070690000000001
8.0 8.5 7.079345000000001
8.5 8.5 6.17069
9.0 8.5 5.141724999999999
9.5 8.5 6.11
10.0 8.5 6.11138
10.5 8.5 6.06
11.0 8.5 3.122415
11.5 8.5 4.140000000000001
12.0 8.5 2.28207
12.5 8.5 2.2413800000000004
13.0 8.5 1.2617250000000002
13.5 8.5 1.2031050000000003
14.0 8.5 2.23138
14.5 8.5 2.1820700000000004
15.0 8.5 1.2731050000000004
15.5 8.5 1.1331050000000007
16.0 8.5 2.2127600000000003
16.5 8.5 0.31276000000000065
17.0 8.5 1.2324150000000003
17.5 8.5 1.2531050000000004
18.0 8.5 0.2534500000000005
18.5 8.5 1.3124150000000003
19.0 8.5 2.2327600000000003
19.5 8.5 2.2427599999999996
20.0 8.5 2.1873799999999997

-10.0 9.0 10.0
-9.5 9.0 10.0
-9.0 9.0 10.0
-8.5 9.0 10.0
-8.0 9.0 10.0
-7.5 9.0 10.0
-7.0 9.0 10.0
-6.5 9.0 10.0
-6.0 9.0 10.0
-5.5 9.0 10.0
-5.0 9.0 10.0
-4.5 9.0 10.0
-4.0 9.0 10.0
-3.5 9.0 10.0
-3.0 9.0 10.0
-2.5 9.0 10.0
-2.0 9.0 10.0
-1.5 9.0 9.050345
-1.0 9.0 9.009655
-0.5 9.0 10.0
0.0 9.0 10.0
0.5 9.0 10.0
1.0 9.0 10.0
1.5 9.0 10.0
2.0 9.0 10.0
2.5 9.0 10.0
3.0 9.0 9.040344999999999
3.5 9.0 10.0
4.0 9.0 9.009345
4.5 9.0 9.019655
5.0 9.0 9.070654999999999
5.5 9.0 7.121035000000001
6.0 9.0 7.1106549999999995
6.5 9.0 6.05931
7.0 9.0 8.05869
7.5 9.0 6.080690000000001
8.0 9.0 7.060345000000001
8.5 9.0 6.13
9.0 9.0 6.068689999999999
9.5 9.0 5.140655000000001
10.0 9.0 4.1706900000000005
10.5 9.0 2.09
11.0 9.0 3.1803450000000004
11.5 9.0 3.1317250000000003
12.0 9.0 5.1393450000000005
12.5 9.0 1.2317250000000002
13.0 9.0 2.2127600000000003
13.5 9.0 2.2373799999999995
14.0 9.0 1.2117250000000004
14.5 9.0 0.21276000000000045
15.0 9.0 0.32207000000000024
15.5 9.0 1.181035
16.0 9.0 0.23345000000000038
16.5 9.0 0.30344999999999905
17.0 9.0 1.1531050000000005
17.5 9.0 0.2534500000000005
18.0 9.0 0.26345000000000046
18.5 9.0 0.3047599999999992
19.0 9.0 1.0824150000000003
19.5 9.0 0.3434499999999989
20.0 9.0 0.16138000000000047

-10.0 9.5 10.0
-9.5 9.5 10.0
-9.0 9.5 10.0
-8.5 9.5 10.0
-8.0 9.5 10.0
-7.5 9.5 10.0
-7.0 9.5 10.0
-6.5 9.5 10.0
-6.0 9.5 10.0
-5.5 9.5 10.0
-5.0 9.5 10.0
-4.5 9.5 10.0
-4.0 9.5 10.0
-3.5 9.5 10.0
-3.0 9.5 10.0
-2.5 9.5 10.0
-2.0 9.5 10.0
-1.5 9.5 9.008655000000001
-1.0 9.5 10.0
-0.5 9.5 10.0
0.0 9.5 9.019655
0.5 9.5 10.0
1.0 9.5 10.0
1.5 9.5 10.0
2.0 9.5 10.0
2.5 9.5 10.0
3.0 9.5 10.0
3.5 9.5 10.0
4.0 9.5 7.089654999999999
4.5 9.5 10.0
5.0 9.5 8.08
5.5 9.5 9.039655
6.0 9.5 9.050345
6.5 9.5 7.0896550000000005
7.0 9.5 8.111310000000001
7.5 9.5 7.101035
8.0 9.5 8.040000000000001
8.5 9.5 7.050345
9.0 9.5 6.11069
9.5 9.5 5.140655000000001
10.0 9.5 3.1010350000000004
10.5 9.5 4.14131
11.0 9.5 4.16207
11.5 9.5 3.211725
12.0 9.5 1.1454149999999992
12.5 9.5 2.2027600000000005
13.0 9.5 3.221725
13.5 9.5 1.1889650000000003
14.0 9.5 0.19000000000000022
14.5 9.5 0.24069000000000057
15.0 9.5 0.19000000000000022
15.5 9.5 1.282415
16.0 9.5 0.12345000000000059
16.5 9.5 0.17069000000000045
17.0 9.5 0.1400000000000004
17.5 9.5 0.08276000000000057
18.0 9.5 0.11868999999999943
18.5 9.5 1.2180349999999998
19.0 9.5 0.2773799999999994
19.5 9.5 0.17138000000000045
20.0 9.5 0.12069000000000063

-10.0 10.0 10.0
-9.5 10.0 10.0
-9.0 10.0 10.0
-8.5 10.0 10.0
-8.0 10.0 10.0
-7.5 10.0 10.0
-7.0 10.0 10.0
-6.5 10.0 10.0
-6.0 10.0 10.0
-5.5 10.0 10.0
-5.0 10.0 10.0
-4.5 10.0 10.0
-4.0 10.0 10.0
-3.5 10.0 10.0
-3.0 10.0 10.0
-2.5 10.0 10.0
-2.0 10.0 10.0
-1.5 10.0 10.0
-1.0 10.0 10.0
-0.5 10.0 10.0
0.0 10.0 10.0
0.5 10.0 10.0
1.0 10.0 10.0
1.5 10.0 10.0
2.0 10.0 10.0
2.5 10.0 10.0
3.0 10.0 9.039345
3.5 10.0 10.0
4.0 10.0 9.010345000000001
4.5 10.0 8.020000000000001
5.0 10.0 8.03
5.5 10.0 9.049655
6.0 10.0 8.08069
6.5 10.0 10.0
7.0 10.0 9.050345
7.5 10.0 7.090344999999999
8.0 10.0 7.048965
8.5 10.0 7.119345
9.0 10.0 6.11069
9.5 10.0 2.20931
10.0 10.0 6.061310000000001
10.5 10.0 2.25069
11.0 10.0 0.2613800000000001
11.5 10.0 4.15869
12.0 10.0 1.1993449999999997
12.5 10.0 1.1603450000000002
13.0 10.0 0.2699999999999999
13.5 10.0 4.14138
14.0 10.0 0.23345000000000038
14.5 10.0 0.25069000000000036
15.0 10.0 0.2413800000000002
15.5 10.0 0.13276000000000038
16.0 10.0 0.21069000000000032
16.5 10.0 0.1393100000000004
17.0 10.0 0.12276000000000042
17.5 10.0 0.17069000000000029
18.0 10.0 0.11138000000000048
18.5 10.0 0.20207000000000033
19.0 10.0 0.16138000000000047
19.5 10.0 0.21138000000000012
20.0 10.0 0.18207000000000023

-10.0 10.5 10.0
-9.5 10.5 10.0
-9.0 10.5 10.0
-8.5 10.5 10.0
-8.0 10.5 10.0
-7.5 10.5 10.0
-7.0 10.5 10.0
-6.5 10.5 10.0
-6.0 10.5 10.0
-5.5 10.5 10.0
-5.0 10.5 10.0
-4.5 10.5 10.0
-4.0 10.5 10.0
-3.5 10.5 10.0
-3.0 10.5 10.0
-2.5 10.5 10.0
-2.0 10.5 10.0
-1.5 10.5 10.0
-1.0 10.5 10.0
-0.5 10.5 10.0
0.0 10.5 10.0
0.5 10.5 10.0
1.0 10.5 10.0
1.5 10.5 9.050345
2.0 10.5 10.0
2.5 10.5 9.000345
3.0 10.5 9.020345
3.5 10.5 10.0
4.0 10.5 10.0
4.5 10.5 9.020345
5.0 10.5 9.039655
5.5 10.5 10.0
6.0 10.5 8.03069
6.5 10.5 7.120345
7.0 10.5 8.059999999999999
7.5 10.5 8.069999999999999
8.0 10.5 3.2103450000000002
8.5 10.5 6.04069
9.0 10.5 5.171035
9.5 10.5 6.05138
10.0 10.5 5.130345
10.5 10.5 7.090345000000001
11.0 10.5 1.1910350000000003
11.5 10.5 2.14862
12.0 10.5 1.298275
12.5 10.5 0.30207000000000034
13.0 10.5 2.226069999999999
13.5 10.5 0.28930999999999985
14.0 10.5 0.28931000000000007
14.5 10.5 0.23069000000000006
15.0 10.5 1.1403450000000004
15.5 10.5 0.2706900000000001
16.0 10.5 0.07138000000000062
16.5 10.5 0.20207000000000014
17.0 10.5 0.11138000000000048
17.5 10.5 0.12276000000000042
18.0 10.5 1.1567249999999991
18.5 10.5 0.12207000000000043
19.0 10.5 0.15207000000000032
19.5 10.5 0.11276000000000046
20.0 10.5 0.11276000000000046

-10.0 11.0 10.0
-9.5 11.0 10.0
-9.0 11.0 10.0
-8.5 11.0 10.0
-8.0 11.0 10.0
-7.5 11.0 10.0
-7.0 11.0 10.0
-6.5 11.0 10.0
-6.0 11.0 10.0
-5.5 11.0 10.0
-5.0 11.0 10.0
-4.5 11.0 10.0
-4.0 11.0 10.0
-3.5 11.0 10.0
-3.0 11.0 10.0
-2.5 11.0 10.0
-2.0 11.0 10.0
-1.5 11.0 10.0
-1.0 11.0 10.0
-0.5 11.0 10.0
0.0 11.0 10.0
0.5 11.0 10.0
1.0 11.0 9.029655
1.5 11.0 10.0
2.0 11.0 10.0
2.5 11.0 10.0
3.0 11.0 8.06931
3.5 11.0 8.08069
4.0 11.0 9.040655000000001
4.5 11.0 8.03069
5.0 11.0 9.010345000000001
5.5 11.0 9.069655000000001
6.0 11.0 8.05131
6.5 11.0 7.0289649999999995
7.0 11.0 7.100345
7.5 11.0 10.0
8.0 11.0 6.1593100000000005
8.5 11.0 7.120345
9.0 11.0 8.05
9.5 11.0 5.110345000000001
10.0 11.0 6.09069
10.5 11.0 4.18069
11.0 11.0 1.1903450000000002
11.5 11.0 1.1310350000000002
12.0 11.0 0.22793000000000027
12.5 11.0 2.25
13.0 11.0 0.2800000000000001
13.5 11.0 0.18000000000000024
14.0 11.0 0.25000000000000017
14.5 11.0 0.15138000000000035
15.0 11.0 0.21207000000000029
15.5 11.0 0.13000000000000042
16.0 11.0 0.14931000000000036
16.5 11.0 0.23138000000000006
17.0 11.0 0.14069000000000037
17.5 11.0 0.12069000000000045
18.0 11.0 0.15931000000000034
18.5 11.0 0.13000000000000042
19.0 11.0 0.1100000000000005
19.5 11.0 0.1393100000000004
20.0 11.0 0.08138000000000059

-10.0 11.5 10.0
-9.5 11.5 10.0
-9.0 11.5 10.0
-8.5 11.5 10.0
-8.0 11.5 10.0
-7.5 11.5 10.0
-7.0 11.5 10.0
-6.5 11.5 10.0
-6.0 11.5 9.010345000000001
-5.5 11.5 10.0
-5.0 11.5 10.0
-4.5 11.5 10.0
-4.0 11.5 10.0
-3.5 11.5 10.0
-3.0 11.5 10.0
-2.5 11.5 10.0
-2.0 11.5 10.0
-1.5 11.5 9.079654999999999
-1.0 11.5 10.0
-0.5 11.5 10.0
0.0 11.5 10.0
0.5 11.5 10.0
1.0 11.5 10.0
1.5 11.5 10.0
2.0 11.5 10.0
2.5 11.5 10.0
3.0 11.5 9.000345
3.5 11.5 8.05
4.0 11.5 8.09
4.5 11.5 10.0
5.0 11.5 10.0
5.5 11.5 8.02
6.0 11.5 8.08069
6.5 11.5 6.14931
7.0 11.5 8.08
7.5 11.5 7.030345
8.0 11.5 7.178965
8.5 11.5 5.130345
9.0 11.5 5.121035
9.5 11.5 4.11069
10.0 11.5 4.130000000000001
10.5 11.5 4.10931
11.0 11.5 2.14069
11.5 11.5 2.1700000000000004
12.0 11.5 3.260345
12.5 11.5 1.191035
13.0 11.5 0.21000000000000013
13.5 11.5 1.3096549999999998
14.0 11.5 1.1996550000000001
14.5 11.5 0.2206900000000001
15.0 11.5 0.21862000000000012
15.5 11.5 0.10069000000000053
16.0 11.5 0.14138000000000037
16.5 11.5 0.20000000000000018
17.0 11.5 0.15069000000000035
17.5 11.5 0.15069000000000035
18.0 11.5 0.13931000000000057
18.5 11.5 0.14931000000000036
19.0 11.5 0.10000000000000053
19.5 11.5 0.0800000000000006
20.0 11.5 0.12931000000000042

-10.0 12.0 10.0
-9.5 12.0 10.0
-9.0 12.0 10.0
-8.5 12.0 10.0
-8.0 12.0 10.0
-7.5 12.0 10.0
-7.0 12.0 10.0
-6.5 12.0 10.0
-6.0 12.0 10.0
-5.5 12.0 10.0
-5.0 12.0 10.0
-4.5 12.0 10.0
-4.0 12.0 10.0
-3.5 12.0 10.0
-3.0 12.0 10.0
-2.5 12.0 10.0
-2.0 12.0 10.0
-1.5 12.0 10.0
-1.0 12.0 10.0
-0.5 12.0 9.050655
0.0 12.0 10.0
0.5 12.0 10.0
1.0 12.0 10.0
1.5 12.0 10.0
2.0 12.0 10.0
2.5 12.0 10.0
3.0 12.0 10.0
3.5 12.0 10.0
4.0 12.0 9.059655000000001
4.5 12.0 10.0
5.0 12.0 10.0
5.5 12.0 8.07
6.0 12.0 7.030345
6.5 12.0 8.069309999999998
7.0 12.0 9.040344999999999
7.5 12.0 6.05138
8.0 12.0 7.058965000000001
8.5 12.0 3.150345
9.0 12.0 6.10069
9.5 12.0 7.129655
10.0 12.0 3.2406549999999994
10.5 12.0 3.1775850000000005
11.0 12.0 2.2279299999999997
11.5 12.0 2.1893100000000003
12.0 12.0 1.210345
12.5 12.0 2.1386200000000004
13.0 12.0 1.248965
13.5 12.0 0.13069000000000042
14.0 12.0 0.2400000000000002
14.5 12.0 0.2272400000000001
15.0 12.0 0.21069000000000032
15.5 12.0 0.13069000000000042
16.0 12.0 0.13069000000000042
16.5 12.0 0.09138000000000054
17.0 12.0 0.12138000000000045
17.5 12.0 0.14862000000000036
18.0 12.0 0.08138000000000059
18.5 12.0 0.11931000000000047
19.0 12.0 0.09000000000000057
19.5 12.0 0.10069000000000053
20.0 12.0 0.10207000000000051

-10.0 12.5 10.0
-9.5 12.5 10.0
-9.0 12.5 10.0
-8.5 12.5 10.0
-8.0 12.5 10.0
-7.5 12.5 10.0
-7.0 12.5 10.0
-6.5 12.5 10.0
-6.0 12.5 10.0
-5.5 12.5 10.0
-5.0 12.5 10.0
-4.5 12.5 10.0
-4.0 12.5 10.0
-3.5 12.5 10.0
-3.0 12.5 10.0
-2.5 12.5 10.0
-2.0 12.5 10.0
-1.5 12.5 10.0
-1.0 12.5 10.0
-0.5 12.5 10.0
0.0 12.5 10.0
0.5 12.5 10.0
1.0 12.5 9.089654999999999
1.5 12.5 10.0
2.0 12.5 10.0
2.5 12.5 10.0
3.0 12.5 10.0
3.5 12.5 8.020000000000001
4.0 12.5 10.0
4.5 12.5 8.120000000000001
5.0 12.5 9.039655
5.5 12.5 8.03069
6.0 12.5 9.039655
6.5 12.5 8.01069
7.0 12.5 9.059655000000001
7.5 12.5 6.15
8.0 12.5 8.01069
8.5 12.5 5.109345
9.0 12.5 6.07931
9.5 12.5 8.09
10.0 12.5 5.130345
10.5 12.5 3.198965
11.0 12.5 1.2875849999999998
11.5 12.5 2.1893100000000003
12.0 12.5 2.103930000000001
12.5 12.5 0.23138000000000022
13.0 12.5 0.2113800000000003
13.5 12.5 1.1589650000000002
14.0 12.5 0.14138000000000037
14.5 12.5 0.1613800000000003
15.0 12.5 0.2393100000000004
15.5 12.5 0.13000000000000042
16.0 12.5 0.19793000000000022
16.5 12.5 0.11862000000000048
17.0 12.5 0.18393000000000068
17.5 12.5 0.11207000000000047
18.0 12.5 0.1639300000000011
18.5 12.5 0.10138000000000051
19.0 12.5 0.15931000000000034
19.5 12.5 0.08345000000000055
20.0 12.5 0.0806900000000006

-10.0 13.0 10.0
-9.5 13.0 10.0
-9.0 13.0 10.0
-8.5 13.0 10.0
-8.0 13.0 10.0
-7.5 13.0 10.0
-7.0 13.0 10.0
-6.5 13.0 10.0
-6.0 13.0 10.0
-5.5 13.0 10.0
-5.0 13.0 10.0
-4.5 13.0 10.0
-4.0 13.0 10.0
-3.5 13.0 10.0
-3.0 13.0 10.0
-2.5 13.0 10.0
-2.0 13.0 9.050345
-1.5 13.0 10.0
-1.0 13.0 10.0
-0.5 13.0 10.0
0.0 13.0 10.0
0.5 13.0 10.0
1.0 13.0 10.0
1.5 13.0 10.0
2.0 13.0 10.0
2.5 13.0 9.080345
3.0 13.0 10.0
3.5 13.0 8.06069
4.0 13.0 8.06
4.5 13.0 9.029655
5.0 13.0 8.07931
5.5 13.0 9.029655
6.0 13.0 9.009655
6.5 13.0 10.0
7.0 13.0 8.05069
7.5 13.0 7.050345
8.0 13.0 8.16
8.5 13.0 6.07
9.0 13.0 4.1706900000000005
9.5 13.0 3.1582750000000006
10.0 13.0 4.16131
10.5 13.0 1.3196550000000005
11.0 13.0 2.2300000000000004
11.5 13.0 2.133930000000001
12.0 13.0 1.240345
12.5 13.0 2.1806900000000002
13.0 13.0 1.1203450000000004
13.5 13.0 0.14138000000000037
14.0 13.0 0.19931000000000038
14.5 13.0 0.1400000000000004
15.0 13.0 0.16345000000000026
15.5 13.0 0.22069000000000027
16.0 13.0 0.14862000000000036
16.5 13.0 0.18000000000000024
17.0 13.0 0.18131000000000022
17.5 13.0 0.1613800000000003
18.0 13.0 0.08207000000000057
18.5 13.0 0.07000000000000065
19.0 13.0 0.1393100000000004
19.5 13.0 0.15069000000000035
20.0 13.0 0.09069000000000056

-10.0 13.5 10.0
-9.5 13.5 10.0
-9.0 13.5 10.0
-8.5 13.5 10.0
-8.0 13.5 10.0
-7.5 13.5 10.0
-7.0 13.5 10.0
-6.5 13.5 10.0
-6.0 13.5 10.0
-5.5 13.5 10.0
-5.0 13.5 10.0
-4.5 13.5 10.0
-4.0 13.5 10.0
-3.5 13.5 10.0
-3.0 13.5 10.0
-2.5 13.5 10.0
-2.0 13.5 10.0
-1.5 13.5 10.0
-1.0 13.5 10.0
-0.5 13.5 10.0
0.0 13.5 10.0
0.5 13.5 9.070345
1.0 13.5 10.0
1.5 13.5 9.069655000000001
2.0 13.5 10.0
2.5 13.5 10.0
3.0 13.5 10.0
3.5 13.5 10.0
4.0 13.5 9.049655
4.5 13.5 9.049655
5.0 13.5 8.09931
5.5 13.5 6.02069
6.0 13.5 9.039655
6.5 13.5 9.029655
7.0 13.5 7.021035
7.5 13.5 8.080689999999999
8.0 13.5 8.03069
8.5 13.5 8.02069
9.0 13.5 4.12138
9.5 13.5 3.1089650000000004
10.0 13.5 4.11
10.5 13.5 3.150345
11.0 13.5 3.1893450000000003
11.5 13.5 1.2767249999999992
12.0 13.5 0.14207000000000053
12.5 13.5 1.2103450000000002
13.0 13.5 0.19868999999999987
13.5 13.5 1.231035
14.0 13.5 0.17931000000000025
14.5 13.5 0.17207000000000025
15.0 13.5 0.19138000000000038
15.5 13.5 0.10069000000000053
16.0 13.5 0.1326200000000007
16.5 13.5 0.12000000000000047
17.0 13.5 0.0806900000000006
17.5 13.5 0.1613800000000003
18.0 13.5 0.12069000000000045
18.5 13.5 0.1313100000000004
19.0 13.5 0.12131000000000043
19.5 13.5 0.05393000000000061
20.0 13.5 0.062070000000000645

-10.0 14.0 10.0
-9.5 14.0 10.0
-9.0 14.0 10.0
-8.5 14.0 10.0
-8.0 14.0 10.0
-7.5 14.0 10.0
-7.0 14.0 10.0
-6.5 14.0 10.0
-6.0 14.0 10.0
-5.5 14.0 10.0
-5.0 14.0 10.0
-4.5 14.0 10.0
-4.0 14.0 10.0
-3.5 14.0 10.0
-3.0 14.0 10.0
-2.5 14.0 10.0
-2.0 14.0 10.0
-1.5 14.0 10.0
-1.0 14.0 10.0
-0.5 14.0 10.0
0.0 14.0 10.0
0.5 14.0 10.0
1.0 14.0 10.0
1.5 14.0 9.020345
2.0 14.0 9.039655
2.5 14.0 9.050345
3.0 14.0 10.0
3.5 14.0 10.0
4.0 14.0 9.040344999999999
4.5 14.0 8.03
5.0 14.0 8.030000000000001
5.5 14.0 8.03
6.0 14.0 8.040000000000001
6.5 14.0 7.130345
7.0 14.0 6.09138
7.5 14.0 8.1
8.0 14.0 5.171035
8.5 14.0 5.189345
9.0 14.0 8.06069
9.5 14.0 7.140345000000001
10.0 14.0 6.16069
10.5 14.0 4.16069
11.0 14.0 1.2789650000000001
11.5 14.0 2.17
12.0 14.0 2.1613800000000003
12.5 14.0 2.2613100000000004
13.0 14.0 3.111035
13.5 14.0 1.1510350000000005
14.0 14.0 0.2279300000000001
14.5 14.0 0.19862000000000019
15.0 14.0 0.20069000000000017
15.5 14.0 0.1600000000000003
16.0 14.0 0.22000000000000028
16.5 14.0 0.12207000000000043
17.0 14.0 0.1320700000000004
17.5 14.0 0.14931000000000036
18.0 14.0 0.10131000000000032
18.5 14.0 0.14207000000000036
19.0 14.0 0.1613800000000003
19.5 14.0 0.1320700000000004
20.0 14.0 0.1600000000000003

-10.0 14.5 10.0
-9.5 14.5 10.0
-9.0 14.5 10.0
-8.5 14.5 10.0
-8.0 14.5 9.050345
-7.5 14.5 10.0
-7.0 14.5 10.0
-6.5 14.5 10.0
-6.0 14.5 10.0
-5.5 14.5 10.0
-5.0 14.5 10.0
-4.5 14.5 10.0
-4.0 14.5 10.0
-3.5 14.5 10.0
-3.0 14.5 10.0
-2.5 14.5 10.0
-2.0 14.5 10.0
-1.5 14.5 10.0
-1.0 14.5 10.0
-0.5 14.5 10.0
0.0 14.5 10.0
0.5 14.5 10.0
1.0 14.5 10.0
1.5 14.5 10.0
2.0 14.5 9.050345
2.5 14.5 10.0
3.0 14.5 10.0
3.5 14.5 10.0
4.0 14.5 8.030000000000001
4.5 14.5 8.04
5.0 14.5 7.0896550000000005
5.5 14.5 10.0
6.0 14.5 6.03069
6.5 14.5 7.101035
7.0 14.5 6.109310000000001
7.5 14.5 7.058965000000001
8.0 14.5 7.0896550000000005
8.5 14.5 6.15
9.0 14.5 5.230345
9.5 14.5 7.060345000000001
10.0 14.5 5.100345
10.5 14.5 5.119655
11.0 14.5 3.1903450000000007
11.5 14.5 2.16
12.0 14.5 1.2482750000000002
12.5 14.5 2.0820700000000003
13.0 14.5 0.11069000000000066
13.5 14.5 0.19138000000000038
14.0 14.5 0.2706900000000001
14.5 14.5 0.19931000000000018
15.0 14.5 0.2206900000000001
15.5 14.5 0.22931000000000007
16.0 14.5 0.18793000000000024
16.5 14.5 0.13000000000000042
17.0 14.5 0.1400000000000004
17.5 14.5 0.15000000000000036
18.0 14.5 0.17069000000000029
18.5 14.5 0.0806900000000006
19.0 14.5 0.1313100000000004
19.5 14.5 0.11138000000000048
20.0 14.5 0.052070000000000685

-10.0 15.0 10.0
-9.5 15.0 10.0
-9.0 15.0 10.0
-8.5 15.0 10.0
-8.0 15.0 10.0
-7.5 15.0 10.0
-7.0 15.0 10.0
-6.5 15.0 10.0
-6.0 15.0 10.0
-5.5 15.0 10.0
-5.0 15.0 10.0
-4.5 15.0 10.0
-4.0 15.0 10.0
-3.5 15.0 10.0
-3.0 15.0 10.0
-2.5 15.0 10.0
-2.0 15.0 10.0
-1.5 15.0 10.0
-1.0 15.0 10.0
-0.5 15.0 10.0
0.0 15.0 10.0
0.5 15.0 10.0
1.0 15.0 10.0
1.5 15.0 10.0
2.0 15.0 10.0
2.5 15.0 10.0
3.0 15.0 10.0
3.5 15.0 9.039345
4.0 15.0 10.0
4.5 15.0 10.0
5.0 15.0 8.040000000000001
5.5 15.0 8.030000000000001
6.0 15.0 8.040690000000001
6.5 15.0 9.069655000000001
7.0 15.0 8.109309999999999
7.5 15.0 7.058965000000001
8.0 15.0 8.01069
8.5 15.0 4.12869
9.0 15.0 7.059655000000001
9.5 15.0 3.2103449999999993
10.0 15.0 6.030690000000001
10.5 15.0 2.3306899999999997
11.0 15.0 0.2813800000000001
11.5 15.0 3.201035
12.0 15.0 0.38068999999999986
12.5 15.0 1.1389650000000002
13.0 15.0 1.208275
13.5 15.0 0.21069000000000032
14.0 15.0 0.19131000000000037
14.5 15.0 0.11737999999999946
15.0 15.0 1.1717250000000003
15.5 15.0 0.1700000000000003
16.0 15.0 0.13000000000000042
16.5 15.0 0.20131000000000032
17.0 15.0 0.15000000000000036
17.5 15.0 0.11069000000000048
18.0 15.0 0.09138000000000054
18.5 15.0 0.20000000000000034
19.0 15.0 0.13000000000000042
19.5 15.0 0.08276000000000057
20.0 15.0 0.0800000000000006

-10.0 15.5 10.0
-9.5 15.5 10.0
-9.0 15.5 10.0
-8.5 15.5 10.0
-8.0 15.5 10.0
-7.5 15.5 10.0
-7.0 15.5 10.0
-6.5 15.5 10.0
-6.0 15.5 10.0
-5.5 15.5 10.0
-5.0 15.5 10.0
-4.5 15.5 10.0
-4.0 15.5 10.0
-3.5 15.5 10.0
-3.0 15.5 10.0
-2.5 15.5 10.0
-2.0 15.5 10.0
-1.5 15.5 10.0
-1.0 15.5 10.0
-0.5 15.5 10.0
0.0 15.5 10.0
0.5 15.5 10.0
1.0 15.5 9.009655
1.5 15.5 10.0
2.0 15.5 10.0
2.5 15.5 10.0
3.0 15.5 10.0
3.5 15.5 10.0
4.0 15.5 10.0
4.5 15.5 10.0
5.0 15.5 8.109309999999999
5.5 15.5 8.05069
6.0 15.5 6.14069
6.5 15.5 9.040344999999999
7.0 15.5 8.03069
7.5 15.5 7.130345
8.0 15.5 8.040690000000001
8.5 15.5 6.16
9.0 15.5 7.110345000000001
9.5 15.5 3.240345
10.0 15.5 3.169655
10.5 15.5 1.2382750000000005
11.0 15.5 4.17
11.5 15.5 1.2210350000000008
12.0 15.5 1.1796550000000001
12.5 15.5 0.29069000000000056
13.0 15.5 0.21931000000000048
13.5 15.5 1.2903449999999999
14.0 15.5 0.22000000000000047
14.5 15.5 0.23138000000000022
15.0 15.5 0.15069000000000035
15.5 15.5 0.20000000000000018
16.0 15.5 0.11069000000000048
16.5 15.5 0.12000000000000047
17.0 15.5 0.21000000000000013
17.5 15.5 0.1100000000000005
18.0 15.5 0.13000000000000042
18.5 15.5 0.11207000000000047
19.0 15.5 0.18138000000000024
19.5 15.5 0.10138000000000051
20.0 15.5 0.08207000000000057

-10.0 16.0 10.0
-9.5 16.0 10.0
-9.0 16.0 10.0
-8.5 16.0 10.0
-8.0 16.0 10.0
-7.5 16.0 10.0
-7.0 16.0 10.0
-6.5 16.0 10.0
-6.0 16.0 10.0
-5.5 16.0 10.0
-5.0 16.0 10.0
-4.5 16.0 10.0
-4.0 16.0 10.0
-3.5 16.0 10.0
-3.0 16.0 10.0
-2.5 16.0 10.0
-2.0 16.0 10.0
-1.5 16.0 10.0
-1.0 16.0 10.0
-0.5 16.0 10.0
0.0 16.0 10.0
0.5 16.0 10.0
1.0 16.0 10.0
1.5 16.0 9.020345
2.0 16.0 10.0
2.5 16.0 10.0
3.0 16.0 10.0
3.5 16.0 10.0
4.0 16.0 8.099310000000001
4.5 16.0 10.0
5.0 16.0 10.0
5.5 16.0 10.0
6.0 16.0 9.029655
6.5 16.0 8.040000000000001
7.0 16.0 6.0713799999999996
7.5 16.0 9.050345
8.0 16.0 8.089310000000001
8.5 16.0 6.0600000000000005
9.0 16.0 7.079655
9.5 16.0 6.1
10.0 16.0 4.140689999999999
10.5 16.0 4.14069
11.0 16.0 2.242069999999999
11.5 16.0 1.210345
12.0 16.0 2.15
12.5 16.0 0.12069000000000027
13.0 16.0 0.15069000000000035
13.5 16.0 0.22137999999999938
14.0 16.0 1.0817249999999994
14.5 16.0 0.18000000000000044
15.0 16.0 0.1586200000000023
15.5 16.0 0.12206999999999937
16.0 16.0 0.16000000000000067
16.5 16.0 0.0906900000000002
17.0 16.0 0.07206999999999883
17.5 16.0 0.1000000000000009
18.0 16.0 0.10137999999999962
18.5 16.0 0.09000000000000093
19.0 16.0 0.10000000000000071
19.5 16.0 0.11000000000000085
20.0 16.0 0.05206999999999873

-10.0 16.5 10.0
-9.5 16.5 10.0
-9.0 16.5 10.0
-8.5 16.5 10.0
-8.0 16.5 10.0
-7.5 16.5 10.0
-7.0 16.5 10.0
-6.5 16.5 10.0
-6.0 16.5 10.0
-5.5 16.5 10.0
-5.0 16.5 10.0
-4.5 16.5 10.0
-4.0 16.5 10.0
-3.5 16.5 10.0
-3.0 16.5 10.0
-2.5 16.5 10.0
-2.0 16.5 9.030655
-1.5 16.5 10.0
-1.0 16.5 10.0
-0.5 16.5 10.0
0.0 16.5 10.0
0.5 16.5 10.0
1.0 16.5 10.0
1.5 16.5 10.0
2.0 16.5 10.0
2.5 16.5 9.029655
3.0 16.5 10.0
3.5 16.5 10.0
4.0 16.5 9.009655
4.5 16.5 10.0
5.0 16.5 9.009345
5.5 16.5 8.1
6.0 16.5 10.0
6.5 16.5 9.009655
7.0 16.5 6.150689999999999
7.5 16.5 6.0906899999999995
8.0 16.5 5.119345000000001
8.5 16.5 5.159655000000001
9.0 16.5 7.139655
9.5 16.5 3.170345
10.0 16.5 6.10069
10.5 16.5 3.091034999999999
11.0 16.5 1.2917249999999982
11.5 16.5 2.110689999999999
12.0 16.5 2.120689999999999
12.5 16.5 2.1420699999999977
13.0 16.5 1.2010349999999985
13.5 16.5 0.21068999999999888
14.0 16.5 0.2206899999999994
14.5 16.5 0.23206999999999772
15.0 16.5 0.11862000000000102
15.5 16.5 0.18206999999999773
16.0 16.5 0.15999999999999978
16.5 16.5 0.16068999999999925
17.0 16.5 0.1279300000000017
17.5 16.5 0.14999999999999963
18.0 16.5 0.09206999999999751
18.5 16.5 0.1513799999999989
19.0 16.5 0.08000000000000007
19.5 16.5 0.10137999999999855
20.0 16.5 0.11206999999999816

-10.0 17.0 10.0
-9.5 17.0 10.0
-9.0 17.0 10.0
-8.5 17.0 10.0
-8.0 17.0 10.0
-7.5 17.0 10.0
-7.0 17.0 10.0
-6.5 17.0 10.0
-6.0 17.0 10.0
-5.5 17.0 10.0
-5.0 17.0 10.0
-4.5 17.0 10.0
-4.0 17.0 10.0
-3.5 17.0 10.0
-3.0 17.0 10.0
-2.5 17.0 10.0
-2.0 17.0 9.050345
-1.5 17.0 10.0
-1.0 17.0 10.0
-0.5 17.0 10.0
0.0 17.0 10.0
0.5 17.0 10.0
1.0 17.0 10.0
1.5 17.0 10.0
2.0 17.0 10.0
2.5 17.0 10.0
3.0 17.0 9.059655000000001
3.5 17.0 9.019655
4.0 17.0 10.0
4.5 17.0 8.13931
5.0 17.0 9.029655
5.5 17.0 10.0
6.0 17.0 7.119655
6.5 17.0 7.111034999999998
7.0 17.0 8.01
7.5 17.0 7.120344999999999
8.0 17.0 5.159655000000001
8.5 17.0 7.0703450000000005
9.0 17.0 6.12
9.5 17.0 3.1203449999999995
10.0 17.0 8.079310000000001
10.5 17.0 3.1989650000000003
11.0 17.0 3.1103449999999997
11.5 17.0 3.1789650000000016
12.0 17.0 2.1800000000000006
12.5 17.0 1.1210349999999991
13.0 17.0 3.2180349999999995
13.5 17.0 0.30068999999999946
14.0 17.0 1.0910349999999993
14.5 17.0 1.2096550000000008
15.0 17.0 0.21999999999999992
15.5 17.0 0.23931000000000074
16.0 17.0 1.1110349999999993
16.5 17.0 0.15137999999999857
17.0 17.0 0.17068999999999973
17.5 17.0 0.11999999999999993
18.0 17.0 0.11068999999999889
18.5 17.0 0.1399999999999995
19.0 17.0 0.13931000000000004
19.5 17.0 0.10206999999999837
20.0 17.0 0.07137999999999885

-10.0 17.5 10.0
-9.5 17.5 10.0
-9.0 17.5 10.0
-8.5 17.5 10.0
-8.0 17.5 10.0
-7.5 17.5 10.0
-7.0 17.5 10.0
-6.5 17.5 10.0
-6.0 17.5 10.0
-5.5 17.5 10.0
-5.0 17.5 10.0
-4.5 17.5 10.0
-4.0 17.5 10.0
-3.5 17.5 10.0
-3.0 17.5 10.0
-2.5 17.5 10.0
-2.0 17.5 10.0
-1.5 17.5 10.0
-1.0 17.5 10.0
-0.5 17.5 10.0
0.0 17.5 10.0
0.5 17.5 10.0
1.0 17.5 10.0
1.5 17.5 10.0
2.0 17.5 10.0
2.5 17.5 9.019655
3.0 17.5 10.0
3.5 17.5 10.0
4.0 17.5 9.070654999999999
4.5 17.5 10.0
5.0 17.5 9.050345
5.5 17.5 8.02069
6.0 17.5 7.039655000000001
6.5 17.5 7.159655000000001
7.0 17.5 9.009655
7.5 17.5 5.109655000000001
8.0 17.5 3.2317249999999986
8.5 17.5 5.060345
9.0 17.5 3.1503449999999997
9.5 17.5 3.2410349999999992
10.0 17.5 4.17
10.5 17.5 1.2396550000000004
11.0 17.5 5.141965000000001
11.5 17.5 3.1203449999999995
12.0 17.5 4.13931
12.5 17.5 3.141034999999999
13.0 17.5 1.2589650000000017
13.5 17.5 0.2013799999999982
14.0 17.5 0.17137999999999848
14.5 17.5 2.1093100000000007
15.0 17.5 0.1626199999999997
15.5 17.5 1.140345
16.0 17.5 0.14206999999999753
16.5 17.5 0.17068999999999868
17.0 17.5 0.15931000000000067
17.5 17.5 0.11068999999999925
18.0 17.5 0.13068999999999917
18.5 17.5 0.16999999999999957
19.0 17.5 0.12068999999999903
19.5 17.5 0.13137999999999828
20.0 17.5 0.07275999999999705

-10.0 18.0 10.0
-9.5 18.0 10.0
-9.0 18.0 10.0
-8.5 18.0 10.0
-8.0 18.0 10.0
-7.5 18.0 10.0
-7.0 18.0 10.0
-6.5 18.0 10.0
-6.0 18.0 10.0
-5.5 18.0 10.0
-5.0 18.0 10.0
-4.5 18.0 10.0
-4.0 18.0 10.0
-3.5 18.0 10.0
-3.0 18.0 10.0
-2.5 18.0 10.0
-2.0 18.0 10.0
-1.5 18.0 10.0
-1.0 18.0 10.0
-0.5 18.0 10.0
0.0 18.0 10.0
0.5 18.0 10.0
1.0 18.0 10.0
1.5 18.0 8.09
2.0 18.0 10.0
2.5 18.0 10.0
3.0 18.0 10.0
3.5 18.0 10.0
4.0 18.0 10.0
4.5 18.0 9.059655000000001
5.0 18.0 8.02
5.5 18.0 8.08069
6.0 18.0 8.05
6.5 18.0 8.07
7.0 18.0 6.120689999999999
7.5 18.0 7.069655
8.0 18.0 9.030345
8.5 18.0 8.07
9.0 18.0 5.190345
9.5 18.0 5.190345
10.0 18.0 7.130345
10.5 18.0 3.1396550000000003
11.0 18.0 1.2210349999999988
11.5 18.0 1.2889650000000004
12.0 18.0 0.19931000000000054
12.5 18.0 1.0917249999999985
13.0 18.0 0.14275999999999697
13.5 18.0 1.191034999999999
14.0 18.0 0.11137999999999834
14.5 18.0 2.1293100000000007
15.0 18.0 0.21931000000000084
15.5 18.0 0.19137999999999913
16.0 18.0 0.1399999999999995
16.5 18.0 0.18130999999999986
17.0 18.0 0.09393000000000029
17.5 18.0 0.14068999999999895
18.0 18.0 0.1393100000000004
18.5 18.0 0.11000000000000014
19.0 18.0 0.10000000000000035
19.5 18.0 0.09206999999999788
20.0 18.0 0.10137999999999855

-10.0 18.5 10.0
-9.5 18.5 10.0
-9.0 18.5 10.0
-8.5 18.5 10.0
-8.0 18.5 10.0
-7.5 18.5 10.0
-7.0 18.5 10.0
-6.5 18.5 10.0
-6.0 18.5 10.0
-5.5 18.5 10.0
-5.0 18.5 10.0
-4.5 18.5 10.0
-4.0 18.5 10.0
-3.5 18.5 10.0
-3.0 18.5 10.0
-2.5 18.5 10.0
-2.0 18.5 9.049655
-1.5 18.5 10.0
-1.0 18.5 10.0
-0.5 18.5 10.0
0.0 18.5 10.0
0.5 18.5 10.0
1.0 18.5 10.0
1.5 18.5 10.0
2.0 18.5 10.0
2.5 18.5 10.0
3.0 18.5 10.0
3.5 18.5 9.050655
4.0 18.5 8.03
4.5 18.5 8.059999999999999
5.0 18.5 8.08
5.5 18.5 9.039655
6.0 18.5 10.0
6.5 18.5 8.079310000000001
7.0 18.5 6.170689999999999
7.5 18.5 7.0896550000000005
8.0 18.5 7.031034999999998
8.5 18.5 6.130689999999999
9.0 18.5 5.161034999999998
9.5 18.5 2.26
10.0 18.5 4.111379999999999
10.5 18.5 2.3
11.0 18.5 2.31
11.5 18.5 1.1517249999999983
12.0 18.5 2.200689999999999
12.5 18.5 2.120689999999999
13.0 18.5 2.2093100000000008
13.5 18.5 0.26068999999999926
14.0 18.5 1.102414999999997
14.5 18.5 1.1296550000000003
15.0 18.5 0.25
15.5 18.5 0.19137999999999877
16.0 18.5 0.19999999999999965
16.5 18.5 0.14068999999999895
17.0 18.5 0.1506899999999991
17.5 18.5 0.09862000000000144
18.0 18.5 0.15137999999999857
18.5 18.5 0.15999999999999942
19.0 18.5 0.1020699999999973
19.5 18.5 0.0713799999999992
20.0 18.5 0.08137999999999863

-10.0 19.0 10.0
-9.5 19.0 10.0
-9.0 19.0 10.0
-8.5 19.0 10.0
-8.0 19.0 10.0
-7.5 19.0 10.0
-7.0 19.0 10.0
-6.5 19.0 10.0
-6.0 19.0 10.0
-5.5 19.0 10.0
-5.0 19.0 10.0
-4.5 19.0 10.0
-4.0 19.0 10.0
-3.5 19.0 10.0
-3.0 19.0 10.0
-2.5 19.0 10.0
-2.0 19.0 10.0
-1.5 19.0 10.0
-1.0 19.0 10.0
-0.5 19.0 10.0
0.0 19.0 10.0
0.5 19.0 10.0
1.0 19.0 10.0
1.5 19.0 10.0
2.0 19.0 10.0
2.5 19.0 10.0
3.0 19.0 9.070655
3.5 19.0 9.049655
4.0 19.0 9.069655000000001
4.5 19.0 10.0
5.0 19.0 8.03
5.5 19.0 10.0
6.0 19.0 9.089655
6.5 19.0 9.029655
7.0 19.0 8.09
7.5 19.0 7.139655
8.0 19.0 9.010345
8.5 19.0 5.091034999999999
9.0 19.0 4.1193100000000005
9.5 19.0 4.198620000000001
10.0 19.0 5.191034999999999
10.5 19.0 4.090000000000001
11.0 19.0 4.17069
11.5 19.0 1.1782750000000024
12.0 19.0 1.2589650000000012
12.5 19.0 1.1296550000000014
13.0 19.0 0.18068999999999988
13.5 19.0 0.22206999999999794
14.0 19.0 0.14137999999999878
14.5 19.0 0.20137999999999928
15.0 19.0 0.20206999999999803
15.5 19.0 1.0817249999999983
16.0 19.0 0.15862000000000193
16.5 19.0 0.16137999999999905
17.0 19.0 0.1606899999999996
17.5 19.0 0.16869000000000015
18.0 19.0 0.11275999999999761
18.5 19.0 0.12206999999999794
19.0 19.0 0.1506899999999991
19.5 19.0 0.13275999999999755
20.0 19.0 0.11262000000000043

-10.0 19.5 10.0
-9.5 19.5 10.0
-9.0 19.5 10.0
-8.5 19.5 10.0
-8.0 19.5 10.0
-7.5 19.5 10.0
-7.0 19.5 10.0
-6.5 19.5 10.0
-6.0 19.5 10.0
-5.5 19.5 10.0
-5.0 19.5 10.0
-4.5 19.5 10.0
-4.0 19.5 10.0
-3.5 19.5 10.0
-3.0 19.5 10.0
-2.5 19.5 10.0
-2.0 19.5 10.0
-1.5 19.5 10.0
-1.0 19.5 10.0
-0.5 19.5 10.0
0.0 19.5 10.0
0.5 19.5 9.049655
1.0 19.5 10.0
1.5 19.5 10.0
2.0 19.5 9.009655
2.5 19.5 10.0
3.0 19.5 10.0
3.5 19.5 9.029655
4.0 19.5 8.06069
4.5 19.5 10.0
5.0 19.5 9.030345
5.5 19.5 9.019655
6.0 19.5 9.069655000000001
6.5 19.5 8.040000000000001
7.0 19.5 8.07
7.5 19.5 5.081034999999999
8.0 19.5 5.141034999999999
8.5 19.5 6.119999999999999
9.0 19.5 6.08131
9.5 19.5 6.061310000000001
10.0 19.5 1.2489650000000012
10.5 19.5 5.0803449999999994
11.0 19.5 4.15
11.5 19.5 2.179310000000001
12.0 19.5 2.200689999999999
12.5 19.5 0.1713799999999992
13.0 19.5 0.17137999999999884
13.5 19.5 0.31999999999999995
14.0 19.5 0.21999999999999992
14.5 19.5 0.13862000000000235
15.0 19.5 0.131379999999999
15.5 19.5 0.15137999999999857
16.0 19.5 0.20524000000000164
16.5 19.5 0.20137999999999856
17.0 19.5 0.08206999999999773
17.5 19.5 0.09000000000000022
18.0 19.5 0.10931000000000105
18.5 19.5 0.08137999999999898
19.0 19.5 0.15069000000000016
19.5 19.5 0.17068999999999904
20.0 19.5 0.08000000000000078

-10.0 20.0 10.0
-9.5 20.0 10.0
-9.0 20.0 10.0
-8.5 20.0 10.0
-8.0 20.0 10.0
-7.5 20.0 10.0
-7.0 20.0 10.0
-6.5 20.0 10.0
-6.0 20.0 10.0
-5.5 20.0 10.0
-5.0 20.0 10.0
-4.5 20.0 10.0
-4.0 20.0 10.0
-3.5 20.0 10.0
-3.0 20.0 10.0
-2.5 20.0 10.0
-2.0 20.0 10.0
-1.5 20.0 9.069655000000001
-1.0 20.0 10.0
-0.5 20.0 10.0
0.0 20.0 10.0
0.5 20.0 10.0
1.0 20.0 10.0
1.5 20.0 10.0
2.0 20.0 10.0
2.5 20.0 10.0
3.0 20.0 10.0
3.5 20.0 10.0
4.0 20.0 10.0
4.5 20.0 10.0
5.0 20.0 9.069655000000001
5.5 20.0 10.0
6.0 20.0 7.060345
6.5 20.0 7.140344999999999
7.0 20.0 7.060345
7.5 20.0 9.040344999999999
8.0 20.0 7.0896550000000005
8.5 20.0 8.07
9.0 20.0 4.231379999999999
9.5 20.0 3.1803449999999995
10.0 20.0 3.1503449999999993
10.5 20.0 3.101724999999998
11.0 20.0 3.1717249999999977
11.5 20.0 2.149310000000001
12.0 20.0 2.0913799999999987
12.5 20.0 1.1789650000000016
13.0 20.0 0.23206999999999808
13.5 20.0 2.0800000000000005
14.0 20.0 0.28137999999999863
14.5 20.0 0.2186200000000021
15.0 20.0 0.18000000000000008
15.5 20.0 0.26137999999999834
16.0 20.0 0.1720699999999983
16.5 20.0 0.11137999999999906
17.0 20.0 0.20931000000000105
17.5 20.0 0.12137999999999849
18.0 20.0 0.04275999999999769
18.5 20.0 0.0706900000000001
19.0 20.0 0.1306899999999999
19.5 20.0 0.1106899999999996
20.0 20.0 0.07931000000000168

-10.0 20.5 10.0
-9.5 20.5 10.0
-9.0 20.5 10.0
-8.5 20.5 10.0
-8.0 20.5 10.0
-7.5 20.5 10.0
-7.0 20.5 10.0
-6.5 20.5 10.0
-6.0 20.5 10.0
-5.5 20.5 10.0
-5.0 20.5 10.0
-4.5 20.5 10.0
-4.0 20.5 10.0
-3.5 20.5 10.0
-3.0 20.5 10.0
-2.5 20.5 10.0
-2.0 20.5 10.0
-1.5 20.5 10.0
-1.0 20.5 10.0
-0.5 20.5 8.09
0.0 20.5 10.0
0.5 20.5 10.0
1.0 20.5 10.0
1.5 20.5 10.0
2.0 20.5 10.0
2.5 20.5 10.0
3.0 20.5 9.009655
3.5 20.5 10.0
4.0 20.5 10.0
4.5 20.5 7.060344999999998
5.0 20.5 10.0
5.5 20.5 7.101034999999999
6.0 20.5 9.040655000000001
6.5 20.5 8.049310000000002
7.0 20.5 8.089310000000001
7.5 20.5 9.009655
8.0 20.5 8.059999999999999
8.5 20.5 5.121034999999999
9.0 20.5 4.270689999999999
9.5 20.5 3.122414999999997
10.0 20.5 3.1482750000000026
10.5 20.5 2.2506899999999996
11.0 20.5 2.2213799999999986
11.5 20.5 2.2286200000000016
12.0 20.5 1.1803449999999998
12.5 20.5 1.1303449999999997
13.0 20.5 0.3313799999999986
13.5 20.5 0.16137999999999836
14.0 20.5 0.17931000000000133
14.5 20.5 0.1206900000000001
15.0 20.5 0.13275999999999719
15.5 20.5 0.18931000000000076
16.0 20.5 0.14068999999999932
16.5 20.5 0.14206999999999786
17.0 20.5 0.10137999999999928
17.5 20.5 0.15137999999999857
18.0 20.5 0.09068999999999931
18.5 20.5 0.09137999999999877
19.0 20.5 0.0706900000000001
19.5 20.5 0.1293100000000013
20.0 20.5 0.06275999999999726

-10.0 21.0 10.0
-9.5 21.0 10.0
-9.0 21.0 10.0
-8.5 21.0 10.0
-8.0 21.0 10.0
-7.5 21.0 10.0
-7.0 21.0 10.0
-6.5 21.0 10.0
-6.0 21.0 10.0
-5.5 21.0 10.0
-5.0 21.0 10.0
-4.5 21.0 10.0
-4.0 21.0 10.0
-3.5 21.0 10.0
-3.0 21.0 10.0
-2.5 21.0 10.0
-2.0 21.0 10.0
-1.5 21.0 10.0
-1.0 21.0 10.0
-0.5 21.0 10.0
0.0 21.0 10.0
0.5 21.0 10.0
1.0 21.0 10.0
1.5 21.0 9.059655000000001
2.0 21.0 10.0
2.5 21.0 10.0
3.0 21.0 10.0
3.5 21.0 9.059655000000001
4.0 21.0 10.0
4.5 21.0 10.0
5.0 21.0 9.009655
5.5 21.0 8.04069
6.0 21.0 10.0
6.5 21.0 6.170689999999999
7.0 21.0 7.159655000000001
7.5 21.0 10.0
8.0 21.0 5.149655000000001
8.5 21.0 5.0989650000000015
9.0 21.0 6.100689999999999
9.5 21.0 4.099310000000001
10.0 21.0 5.150345
10.5 21.0 4.170689999999999
11.0 21.0 3.200345
11.5 21.0 2.1706899999999996
12.0 21.0 0.18068999999999918
12.5 21.0 1.2010349999999985
13.0 21.0 0.2300000000000008
13.5 21.0 1.2503449999999994
14.0 21.0 0.2513799999999982
14.5 21.0 0.16862000000000207
15.0 21.0 0.131379999999999
15.5 21.0 0.13068999999999953
16.0 21.0 0.10068999999999946
16.5 21.0 0.1827599999999972
17.0 21.0 0.1293100000000013
17.5 21.0 1.0824149999999975
18.0 21.0 0.13068999999999953
18.5 21.0 0.1506899999999991
19.0 21.0 0.13931000000000146
19.5 21.0 0.05137999999999891
20.0 21.0 0.051379999999999273

-10.0 21.5 10.0
-9.5 21.5 10.0
-9.0 21.5 10.0
-8.5 21.5 10.0
-8.0 21.5 10.0
-7.5 21.5 10.0
-7.0 21.5 10.0
-6.5 21.5 10.0
-6.0 21.5 10.0
-5.5 21.5 10.0
-5.0 21.5 10.0
-4.5 21.5 10.0
-4.0 21.5 10.0
-3.5 21.5 10.0
-3.0 21.5 10.0
-2.5 21.5 10.0
-2.0 21.5 10.0
-1.5 21.5 10.0
-1.0 21.5 10.0
-0.5 21.5 10.0
0.0 21.5 10.0
0.5 21.5 10.0
1.0 21.5 10.0
1.5 21.5 10.0
2.0 21.5 10.0
2.5 21.5 10.0
3.0 21.5 9.019655
3.5 21.5 9.049655
4.0 21.5 10.0
4.5 21.5 9.080655
5.0 21.5 9.060655
5.5 21.5 10.0
6.0 21.5 10.0
6.5 21.5 7.070344999999999
7.0 21.5 8.06
7.5 21.5 4.162069999999997
8.0 21.5 7.128965000000001
8.5 21.5 6.16
9.0 21.5 5.148965000000001
9.5 21.5 8.08
10.0 21.5 5.138965000000002
10.5 21.5 2.1300000000000003
11.0 21.5 2.1700000000000004
11.5 21.5 2.13
12.0 21.5 0.21931000000000117
12.5 21.5 2.181379999999999
13.0 21.5 1.309655
13.5 21.5 1.200345
14.0 21.5 0.192759999999997
14.5 21.5 1.1824149999999976
15.0 21.5 0.19000000000000022
15.5 21.5 0.09862000000000215
16.0 21.5 0.13137999999999828
16.5 21.5 0.10068999999999981
17.0 21.5 0.12068999999999938
17.5 21.5 0.12206999999999794
18.0 21.5 0.12068999999999974
18.5 21.5 0.09137999999999913
19.0 21.5 0.09206999999999824
19.5 21.5 0.05068999999999981
20.0 21.5 0.08206999999999809

-10.0 22.0 10.0
-9.5 22.0 10.0
-9.0 22.0 10.0
-8.5 22.0 10.0
-8.0 22.0 10.0
-7.5 22.0 10.0
-7.0 22.0 10.0
-6.5 22.0 10.0
-6.0 22.0 10.0
-5.5 22.0 10.0
-5.0 22.0 10.0
-4.5 22.0 10.0
-4.0 22.0 10.0
-3.5 22.0 10.0
-3.0 22.0 10.0
-2.5 22.0 9.009655
-2.0 22.0 10.0
-1.5 22.0 10.0
-1.0 22.0 10.0
-0.5 22.0 10.0
0.0 22.0 10.0
0.5 22.0 10.0
1.0 22.0 10.0
1.5 22.0 10.0
2.0 22.0 9.000345
2.5 22.0 10.0
3.0 22.0 10.0
3.5 22.0 10.0
4.0 22.0 6.16131
4.5 22.0 8.059999999999999
5.0 22.0 10.0
5.5 22.0 9.050345
6.0 22.0 10.0
6.5 22.0 8.03
7.0 22.0 8.090689999999999
7.5 22.0 7.108965000000002
8.0 22.0 6.119999999999999
8.5 22.0 7.051034999999999
9.0 22.0 7.061034999999999
9.5 22.0 5.1203449999999995
10.0 22.0 4.10069
10.5 22.0 2.262069999999998
11.0 22.0 4.160689999999999
11.5 22.0 3.161034999999999
12.0 22.0 3.1689650000000014
12.5 22.0 4.189310000000002
13.0 22.0 0.2106899999999996
13.5 22.0 1.2003449999999993
14.0 22.0 0.20931000000000105
14.5 22.0 0.27931000000000095
15.0 22.0 0.1986200000000018
15.5 22.0 0.18068999999999952
16.0 22.0 0.11206999999999816
16.5 22.0 0.15137999999999857
17.0 22.0 0.1506899999999991
17.5 22.0 0.12862000000000187
18.0 22.0 0.0600000000000005
18.5 22.0 0.16999999999999957
19.0 22.0 0.08206999999999773
19.5 22.0 0.15206999999999765
20.0 22.0 0.1486200000000025

-10.0 22.5 10.0
-9.5 22.5 10.0
-9.0 22.5 10.0
-8.5 22.5 10.0
-8.0 22.5 10.0
-7.5 22.5 10.0
-7.0 22.5 10.0
-6.5 22.5 10.0
-6.0 22.5 10.0
-5.5 22.5 10.0
-5.0 22.5 10.0
-4.5 22.5 10.0
-4.0 22.5 10.0
-3.5 22.5 10.0
-3.0 22.5 10.0
-2.5 22.5 10.0
-2.0 22.5 10.0
-1.5 22.5 10.0
-1.0 22.5 10.0
-0.5 22.5 10.0
0.0 22.5 10.0
0.5 22.5 10.0
1.0 22.5 10.0
1.5 22.5 10.0
2.0 22.5 10.0
2.5 22.5 9.009655
3.0 22.5 9.020345
3.5 22.5 9.020345
4.0 22.5 9.060345
4.5 22.5 9.009655
5.0 22.5 9.019655
5.5 22.5 7.139655
6.0 22.5 9.039655
6.5 22.5 8.070689999999999
7.0 22.5 7.079655
7.5 22.5 8.020689999999998
8.0 22.5 4.211379999999998
8.5 22.5 7.029655
9.0 22.5 8.079310000000001
9.5 22.5 6.109999999999999
10.0 22.5 6.150689999999999
10.5 22.5 5.149655000000001
11.0 22.5 0.3006899999999998
11.5 22.5 2.1106899999999995
12.0 22.5 2.140689999999999
12.5 22.5 1.1210349999999991
13.0 22.5 2.1020699999999986
13.5 22.5 0.2086200000000023
14.0 22.5 1.1196550000000005
14.5 22.5 0.18069000000000024
15.0 22.5 1.1510349999999996
15.5 22.5 0.18000000000000077
16.0 22.5 0.1906899999999993
16.5 22.5 0.19206999999999788
17.0 22.5 0.2372400000000038
17.5 22.5 0.14069000000000004
18.0 22.5 0.15000000000000036
18.5 22.5 0.10137999999999928
19.0 22.5 0.1113799999999987
19.5 22.5 0.062069999999998515
20.0 22.5 0.06206999999999816

-10.0 23.0 10.0
-9.5 23.0 10.0
-9.0 23.0 10.0
-8.5 23.0 10.0
-8.0 23.0 10.0
-7.5 23.0 10.0
-7.0 23.0 10.0
-6.5 23.0 10.0
-6.0 23.0 10.0
-5.5 23.0 10.0
-5.0 23.0 10.0
-4.5 23.0 10.0
-4.0 23.0 10.0
-3.5 23.0 10.0
-3.0 23.0 10.0
-2.5 23.0 10.0
-2.0 23.0 10.0
-1.5 23.0 10.0
-1.0 23.0 10.0
-0.5 23.0 10.0
0.0 23.0 10.0
0.5 23.0 10.0
1.0 23.0 10.0
1.5 23.0 10.0
2.0 23.0 9.040344999999999
2.5 23.0 10.0
3.0 23.0 9.070655
3.5 23.0 10.0
4.0 23.0 10.0
4.5 23.0 8.05
5.0 23.0 9.039345
5.5 23.0 7.128965000000001
6.0 23.0 8.079310000000001
6.5 23.0 10.0
7.0 23.0 9.080345
7.5 23.0 6.1213799999999985
8.0 23.0 8.10931
8.5 23.0 7.0703450000000005
9.0 23.0 6.089310000000001
9.5 23.0 6.060689999999999
10.0 23.0 1.249655000000001
10.5 23.0 3.1103449999999997
11.0 23.0 3.1603449999999995
11.5 23.0 2.161379999999998
12.0 23.0 1.2003449999999998
12.5 23.0 2.1013799999999985
13.0 23.0 3.168965000000001
13.5 23.0 0.23068999999999917
14.0 23.0 0.15137999999999857
14.5 23.0 0.2393100000000011
15.0 23.0 0.17137999999999848
15.5 23.0 0.09275999999999733
16.0 23.0 0.18068999999999952
16.5 23.0 0.11137999999999834
17.0 23.0 0.1513799999999989
17.5 23.0 0.06137999999999906
18.0 23.0 0.08206999999999773
18.5 23.0 0.13137999999999933
19.0 23.0 0.11137999999999906
19.5 23.0 0.11068999999999996
20.0 23.0 0.1620699999999978

-10.0 23.5 10.0
-9.5 23.5 10.0
-9.0 23.5 10.0
-8.5 23.5 10.0
-8.0 23.5 10.0
-7.5 23.5 10.0
-7.0 23.5 10.0
-6.5 23.5 10.0
-6.0 23.5 10.0
-5.5 23.5 10.0
-5.0 23.5 10.0
-4.5 23.5 10.0
-4.0 23.5 10.0
-3.5 23.5 10.0
-3.0 23.5 10.0
-2.5 23.5 10.0
-2.0 23.5 10.0
-1.5 23.5 10.0
-1.0 23.5 10.0
-0.5 23.5 10.0
0.0 23.5 10.0
0.5 23.5 9.029345
1.0 23.5 10.0
1.5 23.5 8.079310000000001
2.0 23.5 10.0
2.5 23.5 10.0
3.0 23.5 10.0
3.5 23.5 9.020655000000001
4.0 23.5 10.0
4.5 23.5 10.0
5.0 23.5 9.000345
5.5 23.5 10.0
6.0 23.5 9.000345
6.5 23.5 6.1193100000000005
7.0 23.5 10.0
7.5 23.5 6.0813799999999985
8.0 23.5 6.17
8.5 23.5 4.248620000000001
9.0 23.5 5.1696550000000006
9.5 23.5 3.111034999999999
10.0 23.5 4.148620000000001
10.5 23.5 3.171034999999999
11.0 23.5 2.199310000000001
11.5 23.5 2.1713799999999983
12.0 23.5 1.1417249999999985
12.5 23.5 0.131379999999999
13.0 23.5 0.21000000000000013
13.5 23.5 0.22931000000000096
14.0 23.5 1.2124149999999971
14.5 23.5 0.24931000000000125
15.0 23.5 0.21206999999999745
15.5 23.5 0.16206999999999744
16.0 23.5 0.1513799999999989
16.5 23.5 0.16137999999999836
17.0 23.5 0.09262000000000015
17.5 23.5 0.15
18.0 23.5 0.13862000000000202
18.5 23.5 0.10000000000000071
19.0 23.5 0.11793000000000298
19.5 23.5 0.1100000000000005
20.0 23.5 0.09000000000000022

-10.0 24.0 10.0
-9.5 24.0 10.0
-9.0 24.0 10.0
-8.5 24.0 10.0
-8.0 24.0 10.0
-7.5 24.0 10.0
-7.0 24.0 10.0
-6.5 24.0 10.0
-6.0 24.0 10.0
-5.5 24.0 10.0
-5.0 24.0 10.0
-4.5 24.0 10.0
-4.0 24.0 10.0
-3.5 24.0 10.0
-3.0 24.0 10.0
-2.5 24.0 10.0
-2.0 24.0 9.030655
-1.5 24.0 10.0
-1.0 24.0 10.0
-0.5 24.0 10.0
0.0 24.0 10.0
0.5 24.0 10.0
1.0 24.0 10.0
1.5 24.0 10.0
2.0 24.0 10.0
2.5 24.0 10.0
3.0 24.0 9.029655
3.5 24.0 9.029655
4.0 24.0 10.0
4.5 24.0 9.020345
5.0 24.0 10.0
5.5 24.0 10.0
6.0 24.0 10.0
6.5 24.0 9.019655
7.0 24.0 9.040344999999999
7.5 24.0 9.000345
8.0 24.0 7.0803449999999994
8.5 24.0 6.18
9.0 24.0 3.269655
9.5 24.0 3.1096550000000005
10.0 24.0 5.219655
10.5 24.0 0.19000000000000056
11.0 24.0 2.190689999999999
11.5 24.0 1.149655000000001
12.0 24.0 1.2010349999999992
12.5 24.0 2.1627599999999965
13.0 24.0 0.17931000000000097
13.5 24.0 0.2506899999999998
14.0 24.0 1.1603449999999995
14.5 24.0 0.24068999999999932
15.0 24.0 0.17275999999999705
15.5 24.0 0.14000000000000057
16.0 24.0 0.14068999999999932
16.5 24.0 0.1100000000000005
17.0 24.0 0.14137999999999878
17.5 24.0 0.08068999999999953
18.0 24.0 0.12068999999999938
18.5 24.0 0.1513799999999982
19.0 24.0 0.14137999999999878
19.5 24.0 0.188689999999999
20.0 24.0 0.09275999999999662

-10.0 24.5 10.0
-9.5 24.5 10.0
-9.0 24.5 10.0
-8.5 24.5 10.0
-8.0 24.5 10.0
-7.5 24.5 10.0
-7.0 24.5 10.0
-6.5 24.5 10.0
-6.0 24.5 10.0
-5.5 24.5 10.0
-5.0 24.5 10.0
-4.5 24.5 10.0
-4.0 24.5 10.0
-3.5 24.5 10.0
-3.0 24.5 10.0
-2.5 24.5 9.040344999999999
-2.0 24.5 10.0
-1.5 24.5 10.0
-1.0 24.5 10.0
-0.5 24.5 10.0
0.0 24.5 10.0
0.5 24.5 10.0
1.0 24.5 10.0
1.5 24.5 10.0
2.0 24.5 10.0
2.5 24.5 9.059655000000001
3.0 24.5 9.019655
3.5 24.5 10.0
4.0 24.5 10.0
4.5 24.5 10.0
5.0 24.5 9.050345
5.5 24.5 8.05
6.0 24.5 9.029655
6.5 24.5 8.059999999999999
7.0 24.5 8.14
7.5 24.5 7.100345
8.0 24.5 8.08
8.5 24.5 4.171379999999997
9.0 24.5 5.161035
9.5 24.5 3.218275000000003
10.0 24.5 2.190689999999999
10.5 24.5 5.161034999999999
11.0 24.5 2.1893100000000016
11.5 24.5 2.1820699999999973
12.0 24.5 2.1306899999999986
12.5 24.5 0.18344999999999595
13.0 24.5 0.20000000000000034
13.5 24.5 0.23275999999999647
14.0 24.5 0.10137999999999928
14.5 24.5 0.22206999999999794
15.0 24.5 0.1627599999999969
15.5 24.5 0.1586200000000023
16.0 24.5 0.1486200000000018
16.5 24.5 0.10068999999999946
17.0 24.5 0.10931000000000139
17.5 24.5 0.13793000000000255
18.0 24.5 0.11999999999999993
18.5 24.5 0.10000000000000071
19.0 24.5 0.14137999999999806
19.5 24.5 0.13275999999999719
20.0 24.5 0.09137999999999842

-10.0 25.0 10.0
-9.5 25.0 10.0
-9.0 25.0 10.0
-8.5 25.0 10.0
-8.0 25.0 10.0
-7.5 25.0 10.0
-7.0 25.0 10.0
-6.5 25.0 10.0
-6.0 25.0 10.0
-5.5 25.0 10.0
-5.0 25.0 10.0
-4.5 25.0 10.0
-4.0 25.0 10.0
-3.5 25.0 10.0
-3.0 25.0 10.0
-2.5 25.0 9.039655
-2.0 25.0 10.0
-1.5 25.0 10.0
-1.0 25.0 9.010345
-0.5 25.0 10.0
0.0 25.0 10.0
0.5 25.0 10.0
1.0 25.0 10.0
1.5 25.0 10.0
2.0 25.0 10.0
2.5 25.0 10.0
3.0 25.0 9.029655
3.5 25.0 10.0
4.0 25.0 9.029655
4.5 25.0 9.030345
5.0 25.0 10.0
5.5 25.0 9.029655
6.0 25.0 7.090344999999999
6.5 25.0 9.000345
7.0 25.0 8.040000000000001
7.5 25.0 9.040344999999999
8.0 25.0 4.1520699999999975
8.5 25.0 6.12
9.0 25.0 3.229655000000001
9.5 25.0 4.200689999999997
10.0 25.0 2.2593100000000015
10.5 25.0 4.16069
11.0 25.0 6.0906899999999995
11.5 25.0 2.1413799999999985
12.0 25.0 1.2024149999999971
12.5 25.0 1.2096550000000008
13.0 25.0 1.1817249999999984
13.5 25.0 1.2096550000000004
14.0 25.0 0.14137999999999842
14.5 25.0 0.16931000000000118
15.0 25.0 0.16931000000000082
15.5 25.0 0.11206999999999781
16.0 25.0 0.11137999999999906
16.5 25.0 0.15137999999999927
17.0 25.0 0.13931000000000077
17.5 25.0 0.15275999999999676
18.0 25.0 0.1400000000000002
18.5 25.0 0.10137999999999892
19.0 25.0 0.08068999999999953
19.5 25.0 0.1493100000000009
20.0 25.0 0.041379999999999126

-10.0 25.5 10.0
-9.5 25.5 10.0
-9.0 25.5 10.0
-8.5 25.5 10.0
-8.0 25.5 10.0
-7.5 25.5 10.0
-7.0 25.5 10.0
-6.5 25.5 10.0
-6.0 25.5 10.0
-5.5 25.5 10.0
-5.0 25.5 10.0
-4.5 25.5 10.0
-4.0 25.5 10.0
-3.5 25.5 10.0
-3.0 25.5 10.0
-2.5 25.5 10.0
-2.0 25.5 10.0
-1.5 25.5 9.039655
-1.0 25.5 10.0
-0.5 25.5 10.0
0.0 25.5 9.029655
0.5 25.5 10.0
1.0 25.5 10.0
1.5 25.5 9.040655000000001
2.0 25.5 9.070345
2.5 25.5 10.0
3.0 25.5 10.0
3.5 25.5 10.0
4.0 25.5 10.0
4.5 25.5 10.0
5.0 25.5 8.05
5.5 25.5 10.0
6.0 25.5 9.039345
6.5 25.5 9.030345
7.0 25.5 7.149655000000001
7.5 25.5 7.081034999999998
8.0 25.5 4.180689999999999
8.5 25.5 7.051035000000001
9.0 25.5 5.220344999999999
9.5 25.5 3.2496550000000006
10.0 25.5 2.2199999999999998
10.5 25.5 3.191034999999999
11.0 25.5 0.27068999999999904
11.5 25.5 2.2299999999999995
12.0 25.5 1.2789650000000017
12.5 25.5 2.2806899999999994
13.0 25.5 1.2510349999999988
13.5 25.5 0.1993100000000009
14.0 25.5 1.1817249999999977
14.5 25.5 1.1803450000000002
15.0 25.5 0.12206999999999794
15.5 25.5 0.09206999999999788
16.0 25.5 0.18999999999999986
16.5 25.5 0.12000000000000029
17.0 25.5 0.14068999999999968
17.5 25.5 0.10000000000000035
18.0 25.5 0.09137999999999877
18.5 25.5 0.15068999999999946
19.0 25.5 0.10931000000000139
19.5 25.5 0.11000000000000085
20.0 25.5 0.13999999999999985

-10.0 26.0 10.0
-9.5 26.0 10.0
-9.0 26.0 10.0
-8.5 26.0 10.0
-8.0 26.0 10.0
-7.5 26.0 10.0
-7.0 26.0 10.0
-6.5 26.0 10.0
-6.0 26.0 10.0
-5.5 26.0 10.0
-5.0 26.0 10.0
-4.5 26.0 10.0
-4.0 26.0 10.0
-3.5 26.0 10.0
-3.0 26.0 10.0
-2.5 26.0 10.0
-2.0 26.0 10.0
-1.5 26.0 10.0
-1.0 26.0 10.0
-0.5 26.0 10.0
0.0 26.0 10.0
0.5 26.0 10.0
1.0 26.0 10.0
1.5 26.0 10.0
2.0 26.0 10.0
2.5 26.0 10.0
3.0 26.0 10.0
3.5 26.0 10.0
4.0 26.0 8.01069
4.5 26.0 8.09869
5.0 26.0 9.009655
5.5 26.0 8.1
6.0 26.0 9.019655
6.5 26.0 8.059999999999999
7.0 26.0 9.010345
7.5 26.0 7.0210349999999995
8.0 26.0 6.11
8.5 26.0 5.101034999999999
9.0 26.0 3.2006550000000002
9.5 26.0 2.190689999999999
10.0 26.0 5.210344999999999
10.5 26.0 4.190689999999999
11.0 26.0 3.1617249999999983
11.5 26.0 2.2420699999999973
12.0 26.0 2.2313799999999984
12.5 26.0 2.2300000000000004
13.0 26.0 0.19068999999999897
13.5 26.0 1.2889650000000015
14.0 26.0 0.2600000000000001
14.5 26.0 0.15000000000000036
15.0 26.0 0.1106899999999996
15.5 26.0 1.2024149999999971
16.0 26.0 0.1400000000000002
16.5 26.0 0.11137999999999906
17.0 26.0 0.11931000000000118
17.5 26.0 0.1493100000000009
18.0 26.0 0.1593100000000014
18.5 26.0 0.12137999999999885
19.0 26.0 0.12000000000000029
19.5 26.0 0.1006899999999991
20.0 26.0 0.13068999999999917

-10.0 26.5 9.042345000000001
-9.5 26.5 10.0
-9.0 26.5 10.0
-8.5 26.5 10.0
-8.0 26.5 10.0
-7.5 26.5 10.0
-7.0 26.5 9.009655
-6.5 26.5 10.0
-6.0 26.5 10.0
-5.5 26.5 10.0
-5.0 26.5 10.0
-4.5 26.5 10.0
-4.0 26.5 10.0
-3.5 26.5 10.0
-3.0 26.5 10.0
-2.5 26.5 10.0
-2.0 26.5 10.0
-1.5 26.5 10.0
-1.0 26.5 10.0
-0.5 26.5 10.0
0.0 26.5 10.0
0.5 26.5 10.0
1.0 26.5 9.010345
1.5 26.5 10.0
2.0 26.5 10.0
2.5 26.5 9.029655
3.0 26.5 10.0
3.5 26.5 9.049655
4.0 26.5 9.050345
4.5 26.5 10.0
5.0 26.5 9.030345
5.5 26.5 9.000345
6.0 26.5 10.0
6.5 26.5 9.019655
7.0 26.5 8.05
7.5 26.5 8.02931
8.0 26.5 10.0
8.5 26.5 5.230345
9.0 26.5 7.0896550000000005
9.5 26.5 6.109999999999999
10.0 26.5 3.200345
10.5 26.5 2.249999999999999
11.0 26.5 3.121034999999999
11.5 26.5 2.1220699999999977
12.0 26.5 0.2106899999999996
12.5 26.5 0.24068999999999932
13.0 26.5 0.24068999999999896
13.5 26.5 1.1203449999999997
14.0 26.5 0.2900000000000006
14.5 26.5 0.18000000000000044
15.0 26.5 0.13931000000000146
15.5 26.5 0.10137999999999821
16.0 26.5 0.17068999999999973
16.5 26.5 0.08068999999999953
17.0 26.5 0.2099999999999998
17.5 26.5 0.12862000000000223
18.0 26.5 0.08137999999999863
18.5 26.5 0.12000000000000029
19.0 26.5 0.09931000000000126
19.5 26.5 0.06275999999999726
20.0 26.5 0.11275999999999761

-10.0 27.0 10.0
-9.5 27.0 10.0
-9.0 27.0 10.0
-8.5 27.0 10.0
-8.0 27.0 10.0
-7.5 27.0 10.0
-7.0 27.0 10.0
-6.5 27.0 10.0
-6.0 27.0 10.0
-5.5 27.0 10.0
-5.0 27.0 10.0
-4.5 27.0 9.019345
-4.0 27.0 10.0
-3.5 27.0 10.0
-3.0 27.0 10.0
-2.5 27.0 10.0
-2.0 27.0 10.0
-1.5 27.0 10.0
-1.0 27.0 10.0
-0.5 27.0 10.0
0.0 27.0 9.000655
0.5 27.0 10.0
1.0 27.0 10.0
1.5 27.0 10.0
2.0 27.0 9.039655
2.5 27.0 10.0
3.0 27.0 10.0
3.5 27.0 10.0
4.0 27.0 10.0
4.5 27.0 9.019655
5.0 27.0 10.0
5.5 27.0 10.0
6.0 27.0 7.0703450000000005
6.5 27.0 10.0
7.0 27.0 7.120345
7.5 27.0 6.08
8.0 27.0 4.14131
8.5 27.0 4.261379999999999
9.0 27.0 5.090344999999999
9.5 27.0 5.188275000000003
10.0 27.0 4.189310000000001
10.5 27.0 3.151724999999998
11.0 27.0 3.1403449999999995
11.5 27.0 2.17
12.0 27.0 2.248620000000002
12.5 27.0 1.1996550000000006
13.0 27.0 2.2300000000000004
13.5 27.0 1.0917249999999985
14.0 27.0 1.2210349999999983
14.5 27.0 0.23068999999999917
15.0 27.0 0.2800000000000001
15.5 27.0 0.13000000000000042
16.0 27.0 0.13206999999999808
16.5 27.0 0.1220699999999976
17.0 27.0 0.16000000000000014
17.5 27.0 0.15068999999999946
18.0 27.0 0.10068999999999946
18.5 27.0 0.11000000000000014
19.0 27.0 0.0720699999999983
19.5 27.0 0.10206999999999837
20.0 27.0 0.12206999999999794

-10.0 27.5 10.0
-9.5 27.5 10.0
-9.0 27.5 10.0
-8.5 27.5 10.0
-8.0 27.5 10.0
-7.5 27.5 10.0
-7.0 27.5 10.0
-6.5 27.5 10.0
-6.0 27.5 10.0
-5.5 27.5 10.0
-5.0 27.5 10.0
-4.5 27.5 10.0
-4.0 27.5 10.0
-3.5 27.5 10.0
-3.0 27.5 10.0
-2.5 27.5 10.0
-2.0 27.5 10.0
-1.5 27.5 10.0
-1.0 27.5 10.0
-0.5 27.5 10.0
0.0 27.5 10.0
0.5 27.5 10.0
1.0 27.5 10.0
1.5 27.5 10.0
2.0 27.5 10.0
2.5 27.5 10.0
3.0 27.5 10.0
3.5 27.5 10.0
4.0 27.5 10.0
4.5 27.5 7.099655000000001
5.0 27.5 9.070345
5.5 27.5 9.000345
6.0 27.5 8.059999999999999
6.5 27.5 9.089655
7.0 27.5 8.040000000000001
7.5 27.5 3.3503449999999995
8.0 27.5 5.140345
8.5 27.5 7.099345
9.0 27.5 6.07
9.5 27.5 5.119655
10.0 27.5 1.1803449999999998
10.5 27.5 2.1886200000000016
11.0 27.5 3.179655000000001
11.5 27.5 3.180345
12.0 27.5 1.241034999999999
12.5 27.5 3.199655000000001
13.0 27.5 2.1713799999999983
13.5 27.5 0.19068999999999897
14.0 27.5 1.201724999999998
14.5 27.5 0.21206999999999782
15.0 27.5 0.18000000000000044
15.5 27.5 0.15206999999999732
16.0 27.5 0.12068999999999974
16.5 27.5 0.12137999999999885
17.0 27.5 0.09275999999999698
17.5 27.5 0.13068999999999953
18.0 27.5 0.10069000000000017
18.5 27.5 0.10206999999999766
19.0 27.5 0.12000000000000063
19.5 27.5 0.1086200000000023
20.0 27.5 0.08068999999999953

-10.0 28.0 10.0
-9.5 28.0 10.0
-9.0 28.0 10.0
-8.5 28.0 10.0
-8.0 28.0 10.0
-7.5 28.0 10.0
-7.0 28.0 10.0
-6.5 28.0 10.0
-6.0 28.0 10.0
-5.5 28.0 10.0
-5.0 28.0 10.0
-4.5 28.0 10.0
-4.0 28.0 10.0
-3.5 28.0 10.0
-3.0 28.0 10.0
-2.5 28.0 10.0
-2.0 28.0 10.0
-1.5 28.0 10.0
-1.0 28.0 10.0
-0.5 28.0 10.0
0.0 28.0 10.0
0.5 28.0 10.0
1.0 28.0 10.0
1.5 28.0 10.0
2.0 28.0 10.0
2.5 28.0 10.0
3.0 28.0 10.0
3.5 28.0 10.0
4.0 28.0 10.0
4.5 28.0 10.0
5.0 28.0 10.0
5.5 28.0 9.009655
6.0 28.0 8.05069
6.5 28.0 9.040344999999999
7.0 28.0 6.141379999999998
7.5 28.0 8.089310000000001
8.0 28.0 7.109655000000001
8.5 28.0 5.180345
9.0 28.0 4.15
9.5 28.0 2.1686200000000015
10.0 28.0 4.109310000000001
10.5 28.0 4.138620000000001
11.0 28.0 3.1810349999999987
11.5 28.0 1.2903449999999996
12.0 28.0 2.2900000000000005
12.5 28.0 2.13
13.0 28.0 1.1806550000000002
13.5 28.0 0.1293100000000013
14.0 28.0 0.14069000000000004
14.5 28.0 0.20000000000000034
15.0 28.0 0.13137999999999864
15.5 28.0 0.2099999999999998
16.0 28.0 0.19068999999999967
16.5 28.0 0.21000000000000013
17.0 28.0 0.12137999999999885
17.5 28.0 0.1506899999999991
18.0 28.0 0.08931000000000182
18.5 28.0 0.11931000000000154
19.0 28.0 0.0827599999999972
19.5 28.0 0.07000000000000028
20.0 28.0 0.08000000000000078

-10.0 28.5 10.0
-9.5 28.5 10.0
-9.0 28.5 10.0
-8.5 28.5 10.0
-8.0 28.5 10.0
-7.5 28.5 10.0
-7.0 28.5 10.0
-6.5 28.5 10.0
-6.0 28.5 10.0
-5.5 28.5 10.0
-5.0 28.5 10.0
-4.5 28.5 10.0
-4.0 28.5 10.0
-3.5 28.5 10.0
-3.0 28.5 10.0
-2.5 28.5 10.0
-2.0 28.5 10.0
-1.5 28.5 9.039655
-1.0 28.5 10.0
-0.5 28.5 10.0
0.0 28.5 10.0
0.5 28.5 10.0
1.0 28.5 10.0
1.5 28.5 10.0
2.0 28.5 10.0
2.5 28.5 9.069655000000001
3.0 28.5 10.0
3.5 28.5 10.0
4.0 28.5 6.13
4.5 28.5 9.019655
5.0 28.5 9.050345
5.5 28.5 9.040344999999999
6.0 28.5 8.11
6.5 28.5 9.009655
7.0 28.5 6.15
7.5 28.5 7.100344999999999
8.0 28.5 7.070655
8.5 28.5 5.131034999999999
9.0 28.5 5.140345
9.5 28.5 5.191034999999998
10.0 28.5 5.109655000000001
10.5 28.5 0.26931000000000155
11.0 28.5 4.120689999999999
11.5 28.5 2.177240000000004
12.0 28.5 2.2186200000000014
12.5 28.5 1.1210349999999991
13.0 28.5 1.2603449999999996
13.5 28.5 0.1993100000000009
14.0 28.5 0.2706899999999994
14.5 28.5 0.27068999999999904
15.0 28.5 0.19206999999999788
15.5 28.5 0.13931000000000077
16.0 28.5 0.1986200000000018
16.5 28.5 0.1620699999999978
17.0 28.5 0.13068999999999953
17.5 28.5 0.12999999999999973
18.0 28.5 0.14068999999999932
18.5 28.5 0.10069000000000017
19.0 28.5 0.07137999999999849
19.5 28.5 0.059310000000001396
20.0 28.5 0.07137999999999885

-10.0 29.0 10.0
-9.5 29.0 10.0
-9.0 29.0 10.0
-8.5 29.0 10.0
-8.0 29.0 10.0
-7.5 29.0 10.0
-7.0 29.0 10.0
-6.5 29.0 10.0
-6.0 29.0 10.0
-5.5 29.0 10.0
-5.0 29.0 10.0
-4.5 29.0 10.0
-4.0 29.0 10.0
-3.5 29.0 10.0
-3.0 29.0 10.0
-2.5 29.0 10.0
-2.0 29.0 10.0
-1.5 29.0 10.0
-1.0 29.0 10.0
-0.5 29.0 10.0
0.0 29.0 10.0
0.5 29.0 10.0
1.0 29.0 10.0
1.5 29.0 10.0
2.0 29.0 10.0
2.5 29.0 10.0
3.0 29.0 10.0
3.5 29.0 10.0
4.0 29.0 8.089310000000001
4.5 29.0 10.0
5.0 29.0 9.039655
5.5 29.0 9.020345
6.0 29.0 9.040344999999999
6.5 29.0 8.08
7.0 29.0 9.039655
7.5 29.0 4.19
8.0 29.0 6.129310000000001
8.5 29.0 7.090344999999999
9.0 29.0 6.13
9.5 29.0 7.039655000000001
10.0 29.0 5.109655000000001
10.5 29.0 1.1810349999999985
11.0 29.0 4.110689999999999
11.5 29.0 2.2606899999999994
12.0 29.0 2.129310000000001
12.5 29.0 1.1603449999999995
13.0 29.0 1.1410349999999991
13.5 29.0 1.082414999999998
14.0 29.0 0.24000000000000057
14.5 29.0 0.15931000000000103
15.0 29.0 1.0917249999999985
15.5 29.0 0.188620000000002
16.0 29.0 0.13137999999999864
16.5 29.0 0.1486200000000025
17.0 29.0 0.1586200000000023
17.5 29.0 0.14275999999999697
18.0 29.0 0.12000000000000029
18.5 29.0 0.1293100000000013
19.0 29.0 0.12068999999999974
19.5 29.0 0.16068999999999925
20.0 29.0 0.06275999999999726

-10.0 29.5 10.0
-9.5 29.5 10.0
-9.0 29.5 10.0
-8.5 29.5 10.0
-8.0 29.5 10.0
-7.5 29.5 10.0
-7.0 29.5 10.0
-6.5 29.5 10.0
-6.0 29.5 10.0
-5.5 29.5 10.0
-5.0 29.5 10.0
-4.5 29.5 10.0
-4.0 29.5 10.0
-3.5 29.5 10.0
-3.0 29.5 10.0
-2.5 29.5 10.0
-2.0 29.5 10.0
-1.5 29.5 10.0
-1.0 29.5 10.0
-0.5 29.5 10.0
0.0 29.5 10.0
0.5 29.5 10.0
1.0 29.5 10.0
1.5 29.5 10.0
2.0 29.5 9.069655000000001
2.5 29.5 10.0
3.0 29.5 10.0
3.5 29.5 8.059999999999999
4.0 29.5 10.0
4.5 29.5 10.0
5.0 29.5 9.049655
5.5 29.5 6.11069
6.0 29.5 8.07
6.5 29.5 8.06
7.0 29.5 6.16931
7.5 29.5 6.119310000000001
8.0 29.5 5.091035
8.5 29.5 9.020345
9.0 29.5 2.2186200000000014
9.5 29.5 2.231379999999999
10.0 29.5 4.15
10.5 29.5 3.158965000000001
11.0 29.5 2.1020699999999977
11.5 29.5 2.198620000000002
12.0 29.5 1.2289650000000012
12.5 29.5 2.22
13.0 29.5 2.1420699999999977
13.5 29.5 0.18137999999999863
14.0 29.5 0.15206999999999837
14.5 29.5 1.181724999999998
15.0 29.5 0.2320699999999974
15.5 29.5 0.1620699999999978
16.0 29.5 0.14206999999999753
16.5 29.5 0.13000000000000078
17.0 29.5 0.12000000000000029
17.5 29.5 0.12068999999999938
18.0 29.5 0.1906899999999993
18.5 29.5 0.11068999999999996
19.0 29.5 0.12068999999999974
19.5 29.5 0.05137999999999891
20.0 29.5 0.13068999999999917

-10.0 30.0 10.0
-9.5 30.0 10.0
-9.0 30.0 10.0
-8.5 30.0 10.0
-8.0 30.0 10.0
-7.5 30.0 10.0
-7.0 30.0 10.0
-6.5 30.0 10.0
-6.0 30.0 10.0
-5.5 30.0 10.0
-5.0 30.0 10.0
-4.5 30.0 10.0
-4.0 30.0 10.0
-3.5 30.0 10.0
-3.0 30.0 10.0
-2.5 30.0 10.0
-2.0 30.0 9.039655
-1.5 30.0 10.0
-1.0 30.0 10.0
-0.5 30.0 10.0
0.0 30.0 10.0
0.5 30.0 10.0
1.0 30.0 10.0
1.5 30.0 10.0
2.0 30.0 10.0
2.5 30.0 10.0
3.0 30.0 10.0
3.5 30.0 10.0
4.0 30.0 9.030345
4.5 30.0 9.029655
5.0 30.0 9.039655
5.5 30.0 9.029655
6.0 30.0 8.08
6.5 30.0 8.059999999999999
7.0 30.0 7.120345
7.5 30.0 5.130345
8.0 30.0 4.2
8.5 30.0 4.120689999999999
9.0 30.0 5.149344999999999
9.5 30.0 4.290000000000001
10.0 30.0 1.1703449999999997
10.5 30.0 2.1706899999999996
11.0 30.0 2.238620000000002
11.5 30.0 2.1013799999999985
12.0 30.0 0.2093100000000007
12.5 30.0 0.2100000000000005
13.0 30.0 2.22
13.5 30.0 0.25
14.0 30.0 0.13000000000000042
14.5 30.0 0.16206999999999816
15.0 30.0 0.19068999999999967
15.5 30.0 0.16137999999999905
16.0 30.0 0.28931000000000145
16.5 30.0 0.09206999999999788
17.0 30.0 0.14137999999999878
17.5 30.0 0.12931000000000098
18.0 30.0 0.08068999999999989
18.5 30.0 0.10206999999999766
19.0 30.0 0.06137999999999906
19.5 30.0 0.09137999999999842
20.0 30.0 0.13068999999999953



==> figtexfiles/DisMetRSMEdelay.dat <==
-10.0 0.0 10.0
-9.5 0.0 10.0
-9.0 0.0 10.0
-8.5 0.0 10.0
-8.0 0.0 10.0
-7.5 0.0 10.0
-7.0 0.0 10.0
-6.5 0.0 10.0
-6.0 0.0 10.0
-5.5 0.0 10.0
-5.0 0.0 10.0
-4.5 0.0 10.0
-4.0 0.0 10.0
-3.5 0.0 10.0
-3.0 0.0 10.0
-2.5 0.0 10.0
-2.0 0.0 10.0
-1.5 0.0 10.0
-1.0 0.0 10.0
-0.5 0.0 10.0
0.0 0.0 10.0
0.5 0.0 10.0
1.0 0.0 10.0
1.5 0.0 10.0
2.0 0.0 10.0
2.5 0.0 10.0
3.0 0.0 10.0
3.5 0.0 10.0
4.0 0.0 10.0
4.5 0.0 10.0
5.0 0.0 10.0
5.5 0.0 10.0
6.0 0.0 10.0
6.5 0.0 10.0
7.0 0.0 10.0
7.5 0.0 10.0
8.0 0.0 10.0
8.5 0.0 10.0
9.0 0.0 10.0
9.5 0.0 10.0
10.0 0.0 10.0
10.5 0.0 10.0
11.0 0.0 10.0
11.5 0.0 10.0
12.0 0.0 10.0
12.5 0.0 10.0
13.0 0.0 10.0
13.5 0.0 10.0
14.0 0.0 10.0
14.5 0.0 10.0
15.0 0.0 10.0
15.5 0.0 10.0
16.0 0.0 10.0
16.5 0.0 10.0
17.0 0.0 10.0
17.5 0.0 10.0
18.0 0.0 10.0
18.5 0.0 10.0
19.0 0.0 10.0
19.5 0.0 10.0
20.0 0.0 10.0

-10.0 0.5 10.0
-9.5 0.5 10.0
-9.0 0.5 10.0
-8.5 0.5 10.0
-8.0 0.5 10.0
-7.5 0.5 10.0
-7.0 0.5 10.0
-6.5 0.5 10.0
-6.0 0.5 10.0
-5.5 0.5 10.0
-5.0 0.5 10.0
-4.5 0.5 10.0
-4.0 0.5 10.0
-3.5 0.5 10.0
-3.0 0.5 10.0
-2.5 0.5 10.0
-2.0 0.5 10.0
-1.5 0.5 10.0
-1.0 0.5 10.0
-0.5 0.5 10.0
0.0 0.5 10.0
0.5 0.5 10.0
1.0 0.5 10.0
1.5 0.5 10.0
2.0 0.5 10.0
2.5 0.5 10.0
3.0 0.5 10.0
3.5 0.5 10.0
4.0 0.5 10.0
4.5 0.5 10.0
5.0 0.5 10.0
5.5 0.5 10.0
6.0 0.5 10.0
6.5 0.5 10.0
7.0 0.5 10.0
7.5 0.5 10.0
8.0 0.5 10.0
8.5 0.5 10.0
9.0 0.5 10.0
9.5 0.5 10.0
10.0 0.5 10.0
10.5 0.5 10.0
11.0 0.5 10.0
11.5 0.5 10.0
12.0 0.5 10.0
12.5 0.5 10.0
13.0 0.5 10.0
13.5 0.5 10.0
14.0 0.5 10.0
14.5 0.5 10.0
15.0 0.5 10.0
15.5 0.5 10.0
16.0 0.5 10.0
16.5 0.5 10.0
17.0 0.5 10.0
17.5 0.5 10.0
18.0 0.5 10.0
18.5 0.5 10.0
19.0 0.5 10.0
19.5 0.5 10.0
20.0 0.5 10.0

-10.0 1.0 10.0
-9.5 1.0 10.0
-9.0 1.0 10.0
-8.5 1.0 10.0
-8.0 1.0 10.0
-7.5 1.0 10.0
-7.0 1.0 10.0
-6.5 1.0 10.0
-6.0 1.0 10.0
-5.5 1.0 10.0
-5.0 1.0 10.0
-4.5 1.0 10.0
-4.0 1.0 10.0
-3.5 1.0 10.0
-3.0 1.0 10.0
-2.5 1.0 10.0
-2.0 1.0 10.0
-1.5 1.0 10.0
-1.0 1.0 10.0
-0.5 1.0 10.0
0.0 1.0 10.0
0.5 1.0 10.0
1.0 1.0 10.0
1.5 1.0 10.0
2.0 1.0 10.0
2.5 1.0 10.0
3.0 1.0 10.0
3.5 1.0 10.0
4.0 1.0 10.0
4.5 1.0 10.0
5.0 1.0 10.0
5.5 1.0 10.0
6.0 1.0 10.0
6.5 1.0 10.0
7.0 1.0 10.0
7.5 1.0 10.0
8.0 1.0 10.0
8.5 1.0 10.0
9.0 1.0 10.0
9.5 1.0 10.0
10.0 1.0 10.0
10.5 1.0 10.0
11.0 1.0 10.0
11.5 1.0 10.0
12.0 1.0 10.0
12.5 1.0 10.0
13.0 1.0 10.0
13.5 1.0 10.0
14.0 1.0 10.0
14.5 1.0 10.0
15.0 1.0 10.0
15.5 1.0 10.0
16.0 1.0 10.0
16.5 1.0 10.0
17.0 1.0 10.0
17.5 1.0 10.0
18.0 1.0 10.0
18.5 1.0 10.0
19.0 1.0 10.0
19.5 1.0 10.0
20.0 1.0 10.0

-10.0 1.5 10.0
-9.5 1.5 10.0
-9.0 1.5 10.0
-8.5 1.5 10.0
-8.0 1.5 10.0
-7.5 1.5 10.0
-7.0 1.5 10.0
-6.5 1.5 10.0
-6.0 1.5 10.0
-5.5 1.5 10.0
-5.0 1.5 10.0
-4.5 1.5 10.0
-4.0 1.5 10.0
-3.5 1.5 10.0
-3.0 1.5 10.0
-2.5 1.5 10.0
-2.0 1.5 10.0
-1.5 1.5 10.0
-1.0 1.5 10.0
-0.5 1.5 10.0
0.0 1.5 10.0
0.5 1.5 10.0
1.0 1.5 10.0
1.5 1.5 10.0
2.0 1.5 10.0
2.5 1.5 10.0
3.0 1.5 10.0
3.5 1.5 10.0
4.0 1.5 10.0
4.5 1.5 10.0
5.0 1.5 10.0
5.5 1.5 10.0
6.0 1.5 10.0
6.5 1.5 10.0
7.0 1.5 10.0
7.5 1.5 10.0
8.0 1.5 10.0
8.5 1.5 10.0
9.0 1.5 10.0
9.5 1.5 10.0
10.0 1.5 10.0
10.5 1.5 10.0
11.0 1.5 10.0
11.5 1.5 10.0
12.0 1.5 10.0
12.5 1.5 10.0
13.0 1.5 10.0
13.5 1.5 10.0
14.0 1.5 10.0
14.5 1.5 10.0
15.0 1.5 10.0
15.5 1.5 10.0
16.0 1.5 10.0
16.5 1.5 10.0
17.0 1.5 10.0
17.5 1.5 10.0
18.0 1.5 10.0
18.5 1.5 10.0
19.0 1.5 10.0
19.5 1.5 10.0
20.0 1.5 10.0

-10.0 2.0 10.0
-9.5 2.0 10.0
-9.0 2.0 10.0
-8.5 2.0 10.0
-8.0 2.0 10.0
-7.5 2.0 10.0
-7.0 2.0 10.0
-6.5 2.0 10.0
-6.0 2.0 10.0
-5.5 2.0 10.0
-5.0 2.0 10.0
-4.5 2.0 10.0
-4.0 2.0 10.0
-3.5 2.0 10.0
-3.0 2.0 10.0
-2.5 2.0 10.0
-2.0 2.0 10.0
-1.5 2.0 10.0
-1.0 2.0 10.0
-0.5 2.0 10.0
0.0 2.0 10.0
0.5 2.0 10.0
1.0 2.0 10.0
1.5 2.0 10.0
2.0 2.0 10.0
2.5 2.0 10.0
3.0 2.0 10.0
3.5 2.0 10.0
4.0 2.0 10.0
4.5 2.0 10.0
5.0 2.0 10.0
5.5 2.0 10.0
6.0 2.0 10.0
6.5 2.0 10.0
7.0 2.0 10.0
7.5 2.0 10.0
8.0 2.0 10.0
8.5 2.0 10.0
9.0 2.0 10.0
9.5 2.0 10.0
10.0 2.0 10.0
10.5 2.0 10.0
11.0 2.0 10.0
11.5 2.0 10.0
12.0 2.0 10.0
12.5 2.0 10.0
13.0 2.0 10.0
13.5 2.0 10.0
14.0 2.0 10.0
14.5 2.0 10.0
15.0 2.0 10.0
15.5 2.0 10.0
16.0 2.0 10.0
16.5 2.0 10.0
17.0 2.0 10.0
17.5 2.0 10.0
18.0 2.0 10.0
18.5 2.0 10.0
19.0 2.0 10.0
19.5 2.0 10.0
20.0 2.0 10.0

-10.0 2.5 10.0
-9.5 2.5 10.0
-9.0 2.5 10.0
-8.5 2.5 10.0
-8.0 2.5 10.0
-7.5 2.5 10.0
-7.0 2.5 10.0
-6.5 2.5 10.0
-6.0 2.5 10.0
-5.5 2.5 10.0
-5.0 2.5 10.0
-4.5 2.5 10.0
-4.0 2.5 10.0
-3.5 2.5 10.0
-3.0 2.5 10.0
-2.5 2.5 10.0
-2.0 2.5 10.0
-1.5 2.5 10.0
-1.0 2.5 10.0
-0.5 2.5 10.0
0.0 2.5 10.0
0.5 2.5 10.0
1.0 2.5 10.0
1.5 2.5 10.0
2.0 2.5 10.0
2.5 2.5 10.0
3.0 2.5 10.0
3.5 2.5 10.0
4.0 2.5 10.0
4.5 2.5 10.0
5.0 2.5 10.0
5.5 2.5 10.0
6.0 2.5 10.0
6.5 2.5 10.0
7.0 2.5 10.0
7.5 2.5 10.0
8.0 2.5 10.0
8.5 2.5 10.0
9.0 2.5 10.0
9.5 2.5 10.0
10.0 2.5 10.0
10.5 2.5 10.0
11.0 2.5 10.0
11.5 2.5 10.0
12.0 2.5 10.0
12.5 2.5 10.0
13.0 2.5 10.0
13.5 2.5 10.0
14.0 2.5 10.0
14.5 2.5 10.0
15.0 2.5 10.0
15.5 2.5 10.0
16.0 2.5 10.0
16.5 2.5 10.0
17.0 2.5 10.0
17.5 2.5 10.0
18.0 2.5 10.0
18.5 2.5 10.0
19.0 2.5 10.0
19.5 2.5 10.0
20.0 2.5 10.0

-10.0 3.0 10.0
-9.5 3.0 10.0
-9.0 3.0 10.0
-8.5 3.0 10.0
-8.0 3.0 10.0
-7.5 3.0 10.0
-7.0 3.0 10.0
-6.5 3.0 10.0
-6.0 3.0 10.0
-5.5 3.0 10.0
-5.0 3.0 10.0
-4.5 3.0 10.0
-4.0 3.0 10.0
-3.5 3.0 10.0
-3.0 3.0 10.0
-2.5 3.0 10.0
-2.0 3.0 9.001596000000001
-1.5 3.0 10.0
-1.0 3.0 10.0
-0.5 3.0 10.0
0.0 3.0 10.0
0.5 3.0 10.0
1.0 3.0 10.0
1.5 3.0 9.003596
2.0 3.0 10.0
2.5 3.0 10.0
3.0 3.0 10.0
3.5 3.0 10.0
4.0 3.0 10.0
4.5 3.0 10.0
5.0 3.0 10.0
5.5 3.0 10.0
6.0 3.0 10.0
6.5 3.0 10.0
7.0 3.0 10.0
7.5 3.0 10.0
8.0 3.0 10.0
8.5 3.0 10.0
9.0 3.0 10.0
9.5 3.0 10.0
10.0 3.0 10.0
10.5 3.0 10.0
11.0 3.0 10.0
11.5 3.0 10.0
12.0 3.0 10.0
12.5 3.0 10.0
13.0 3.0 10.0
13.5 3.0 10.0
14.0 3.0 10.0
14.5 3.0 10.0
15.0 3.0 10.0
15.5 3.0 10.0
16.0 3.0 10.0
16.5 3.0 10.0
17.0 3.0 10.0
17.5 3.0 10.0
18.0 3.0 10.0
18.5 3.0 10.0
19.0 3.0 10.0
19.5 3.0 10.0
20.0 3.0 10.0

-10.0 3.5 10.0
-9.5 3.5 9.006595999999998
-9.0 3.5 8.010808
-8.5 3.5 6.0098080000000005
-8.0 3.5 7.019788
-7.5 3.5 9.006404
-7.0 3.5 6.019807999999999
-6.5 3.5 3.025404
-6.0 3.5 9.006404
-5.5 3.5 8.010808
-5.0 3.5 7.009404000000001
-4.5 3.5 6.019616
-4.0 3.5 6.016616
-3.5 3.5 3.023212
-3.0 3.5 7.0192120000000005
-2.5 3.5 6.021807999999999
-2.0 3.5 5.017788
-1.5 3.5 5.015788
-1.0 3.5 4.032
-0.5 3.5 6.012808
0.0 3.5 4.029616
0.5 3.5 3.0292120000000002
1.0 3.5 5.014212000000001
1.5 3.5 5.0134039999999995
2.0 3.5 4.018616
2.5 3.5 4.021
3.0 3.5 3.027596
3.5 3.5 4.015808000000001
4.0 3.5 4.021
4.5 3.5 4.024
5.0 3.5 6.021616
5.5 3.5 2.0216160000000003
6.0 3.5 5.011212
6.5 3.5 4.023
7.0 3.5 3.032172
7.5 3.5 1.0347880000000003
8.0 3.5 3.027596
8.5 3.5 3.034788
9.0 3.5 2.0388080000000004
9.5 3.5 3.025596
10.0 3.5 2.034384
10.5 3.5 1.036788
11.0 3.5 1.032596
11.5 3.5 2.022
12.0 3.5 6.016
12.5 3.5 2.021192
13.0 3.5 3.023404
13.5 3.5 3.0227880000000003
14.0 3.5 1.048172
14.5 3.5 2.016808
15.0 3.5 3.0182119999999997
15.5 3.5 3.030596
16.0 3.5 1.0479800000000004
16.5 3.5 4.023
17.0 3.5 1.0317880000000001
17.5 3.5 0.028615999999999996
18.0 3.5 2.014
18.5 3.5 3.024788
19.0 3.5 3.0170199999999996
19.5 3.5 3.023212
20.0 3.5 1.027404

-10.0 4.0 9.001596000000001
-9.5 4.0 6.026
-9.0 4.0 8.015
-8.5 4.0 4.036808
-8.0 4.0 4.0308079999999995
-7.5 4.0 2.0391920000000003
-7.0 4.0 3.041404
-6.5 4.0 2.0420000000000003
-6.0 4.0 1.0420200000000002
-5.5 4.0 2.0278080000000003
-5.0 4.0 2.045
-4.5 4.0 2.0319999999999996
-4.0 4.0 1.06498
-3.5 4.0 3.036788
-3.0 4.0 0.03623199999999997
-2.5 4.0 2.0281919999999998
-2.0 4.0 1.0377880000000002
-1.5 4.0 1.0484040000000001
-1.0 4.0 2.041616
-0.5 4.0 1.0295960000000002
0.0 4.0 0.04600000000000004
0.5 4.0 0.061576000000000096
1.0 4.0 0.05557600000000009
1.5 4.0 2.034
2.0 4.0 0.04980800000000003
2.5 4.0 0.04400000000000004
3.0 4.0 0.05500000000000005
3.5 4.0 0.03538400000000006
4.0 4.0 0.038384000000000064
4.5 4.0 0.026192000000000038
5.0 4.0 0.039192000000000046
5.5 4.0 0.026576000000000065
6.0 4.0 0.04257600000000008
6.5 4.0 0.03519200000000004
7.0 4.0 0.040384000000000066
7.5 4.0 0.04319200000000005
8.0 4.0 0.04638400000000007
8.5 4.0 1.035596
9.0 4.0 0.04280800000000003
9.5 4.0 0.02880800000000001
10.0 4.0 0.03500000000000003
10.5 4.0 0.040384000000000066
11.0 4.0 0.03480800000000002
11.5 4.0 0.030384000000000057
12.0 4.0 0.029615999999999996
12.5 4.0 0.04600000000000004
13.0 4.0 0.038192000000000045
13.5 4.0 0.049000000000000044
14.0 4.0 0.03419200000000004
14.5 4.0 0.04557600000000008
15.0 4.0 0.03376800000000009
15.5 4.0 0.03419200000000004
16.0 4.0 0.026000000000000023
16.5 4.0 0.03519200000000004
17.0 4.0 0.04138400000000007
17.5 4.0 0.02980800000000001
18.0 4.0 0.04138400000000007
18.5 4.0 0.029384000000000056
19.0 4.0 0.03519200000000004
19.5 4.0 0.04200000000000004
20.0 4.0 0.03557600000000007

-10.0 4.5 5.035404
-9.5 4.5 4.041192
-9.0 4.5 6.0178080000000005
-8.5 4.5 3.0437879999999997
-8.0 4.5 1.0514040000000002
-7.5 4.5 0.05400000000000005
-7.0 4.5 1.053212
-6.5 4.5 1.051212
-6.0 4.5 0.051384000000000075
-5.5 4.5 0.05119200000000006
-5.0 4.5 0.04738400000000007
-4.5 4.5 0.049192000000000055
-4.0 4.5 0.059576000000000094
-3.5 4.5 0.051384000000000075
-3.0 4.5 0.05561600000000002
-2.5 4.5 0.05600000000000005
-2.0 4.5 0.04719200000000005
-1.5 4.5 0.04280800000000003
-1.0 4.5 0.04019200000000005
-0.5 4.5 0.039192000000000046
0.0 4.5 0.04338400000000007
0.5 4.5 0.04561600000000001
1.0 4.5 0.04119200000000005
1.5 4.5 0.029000000000000026
2.0 4.5 0.03238400000000006
2.5 4.5 0.029576000000000068
3.0 4.5 0.03180800000000002
3.5 4.5 0.048576000000000084
4.0 4.5 0.03680800000000002
4.5 4.5 0.03238400000000006
5.0 4.5 0.03238400000000006
5.5 4.5 0.041000000000000036
6.0 4.5 0.03319200000000004
6.5 4.5 0.03576800000000009
7.0 4.5 0.04738400000000007
7.5 4.5 0.04238400000000007
8.0 4.5 0.03400000000000003
8.5 4.5 0.038000000000000034
9.0 4.5 0.02400000000000002
9.5 4.5 0.03557600000000007
10.0 4.5 0.02919200000000004
10.5 4.5 0.040000000000000036
11.0 4.5 0.031000000000000028
11.5 4.5 0.02719200000000004
12.0 4.5 0.04538400000000007
12.5 4.5 0.024808000000000007
13.0 4.5 0.019808000000000003
13.5 4.5 0.030000000000000027
14.0 4.5 0.025000000000000022
14.5 4.5 0.039000000000000035
15.0 4.5 0.01819200000000003
15.5 4.5 0.03419200000000004
16.0 4.5 0.03680800000000002
16.5 4.5 0.028000000000000025
17.0 4.5 0.02238400000000005
17.5 4.5 0.03019200000000004
18.0 4.5 0.02361599999999999
18.5 4.5 0.04357600000000008
19.0 4.5 0.02819200000000004
19.5 4.5 0.050576000000000086
20.0 4.5 0.029000000000000026

-10.0 5.0 2.0543839999999998
-9.5 5.0 3.031596
-9.0 5.0 2.044808
-8.5 5.0 1.065596
-8.0 5.0 5.023404
-7.5 5.0 2.046808
-7.0 5.0 1.044404
-6.5 5.0 1.0490199999999998
-6.0 5.0 0.05538400000000008
-5.5 5.0 2.047
-5.0 5.0 0.05719200000000006
-4.5 5.0 0.04800000000000004
-4.0 5.0 0.05938400000000008
-3.5 5.0 0.049616000000000014
-3.0 5.0 0.04261600000000001
-2.5 5.0 0.04519199999999973
-2.0 5.0 0.04619200000000005
-1.5 5.0 0.04219200000000005
-1.0 5.0 0.04519200000000005
-0.5 5.0 0.04519200000000005
0.0 5.0 0.04319200000000005
0.5 5.0 0.05338400000000008
1.0 5.0 0.051000000000000045
1.5 5.0 0.04257600000000008
2.0 5.0 0.03019200000000004
2.5 5.0 0.03380800000000002
3.0 5.0 0.04357600000000008
3.5 5.0 0.04200000000000004
4.0 5.0 0.03438400000000006
4.5 5.0 0.03780800000000002
5.0 5.0 0.03638400000000006
5.5 5.0 0.02400000000000002
6.0 5.0 0.03638400000000006
6.5 5.0 0.02719200000000004
7.0 5.0 0.032616
7.5 5.0 0.016000000000000014
8.0 5.0 0.04157600000000008
8.5 5.0 0.03519200000000004
9.0 5.0 0.019000000000000017
9.5 5.0 0.036576000000000074
10.0 5.0 0.02338400000000005
10.5 5.0 0.04257600000000008
11.0 5.0 0.03538400000000006
11.5 5.0 0.023960000000000092
12.0 5.0 0.02542399999999998
12.5 5.0 0.02200000000000002
13.0 5.0 0.021192000000000034
13.5 5.0 0.04457600000000008
14.0 5.0 0.030384000000000057
14.5 5.0 0.03438400000000006
15.0 5.0 0.022192000000000035
15.5 5.0 0.026615999999999994
16.0 5.0 0.03200000000000003
16.5 5.0 0.03380800000000002
17.0 5.0 0.02919200000000004
17.5 5.0 0.03238400000000006
18.0 5.0 0.03400000000000003
18.5 5.0 0.02919200000000004
19.0 5.0 0.04319200000000005
19.5 5.0 0.024768000000000078
20.0 5.0 0.03138400000000006

-10.0 5.5 5.034404
-9.5 5.5 5.036596
-9.0 5.5 4.029192
-8.5 5.5 2.041384
-8.0 5.5 1.0479799999999995
-7.5 5.5 1.038596
-7.0 5.5 0.04480800000000003
-6.5 5.5 0.05619200000000006
-6.0 5.5 0.040808000000000025
-5.5 5.5 0.06519200000000007
-5.0 5.5 2.038384
-4.5 5.5 1.0349800000000002
-4.0 5.5 0.05319200000000006
-3.5 5.5 0.06038400000000008
-3.0 5.5 2.0383839999999998
-2.5 5.5 0.050424000000000004
-2.0 5.5 0.052000000000000046
-1.5 5.5 1.026212
-1.0 5.5 0.040384000000000066
-0.5 5.5 0.03519200000000004
0.0 5.5 0.04680800000000003
0.5 5.5 0.039808000000000024
1.0 5.5 0.03519200000000004
1.5 5.5 0.03700000000000003
2.0 5.5 0.023808000000000006
2.5 5.5 0.03380800000000002
3.0 5.5 0.039192000000000046
3.5 5.5 0.03400000000000003
4.0 5.5 0.025192000000000037
4.5 5.5 0.03019200000000004
5.0 5.5 0.02100000000000002
5.5 5.5 0.020808000000000004
6.0 5.5 0.026000000000000023
6.5 5.5 0.026000000000000023
7.0 5.5 0.02880800000000001
7.5 5.5 0.03138400000000006
8.0 5.5 0.027384000000000054
8.5 5.5 0.03180800000000002
9.0 5.5 0.029000000000000026
9.5 5.5 0.026384000000000053
10.0 5.5 0.02819200000000004
10.5 5.5 0.027000000000000024
11.0 5.5 0.03400000000000003
11.5 5.5 0.02880800000000001
12.0 5.5 0.023808000000000006
12.5 5.5 0.024192000000000036
13.0 5.5 0.022192000000000035
13.5 5.5 0.018384000000000046
14.0 5.5 0.02780800000000001
14.5 5.5 0.020423999999999977
15.0 5.5 0.023808000000000006
15.5 5.5 0.01719200000000003
16.0 5.5 0.023576000000000062
16.5 5.5 0.029384000000000056
17.0 5.5 0.018000000000000016
17.5 5.5 0.015808
18.0 5.5 0.017808
18.5 5.5 0.025808000000000008
19.0 5.5 0.023192000000000036
19.5 5.5 0.016000000000000014
20.0 5.5 0.024192000000000036

-10.0 6.0 6.017808
-9.5 6.0 5.0315959999999995
-9.0 6.0 4.031192
-8.5 6.0 3.0432119999999996
-8.0 6.0 5.019788
-7.5 6.0 0.04680799999999984
-7.0 6.0 3.048172
-6.5 6.0 3.042596
-6.0 6.0 1.0507880000000003
-5.5 6.0 1.041788
-5.0 6.0 2.037616
-4.5 6.0 2.047192
-4.0 6.0 1.038212
-3.5 6.0 0.04480800000000003
-3.0 6.0 0.04700000000000004
-2.5 6.0 0.039423999999999994
-2.0 6.0 0.03276800000000009
-1.5 6.0 0.04300000000000004
-1.0 6.0 1.0285959999999998
-0.5 6.0 1.0429800000000002
0.0 6.0 0.04680800000000003
0.5 6.0 0.050384000000000075
1.0 6.0 0.03400000000000003
1.5 6.0 0.036576000000000074
2.0 6.0 1.028788
2.5 6.0 0.02980800000000001
3.0 6.0 0.026000000000000023
3.5 6.0 0.026576000000000065
4.0 6.0 0.03219200000000004
4.5 6.0 0.032616
5.0 6.0 0.03338400000000006
5.5 6.0 0.038384000000000064
6.0 6.0 0.02161599999999999
6.5 6.0 0.027000000000000024
7.0 6.0 0.028576000000000067
7.5 6.0 0.03600000000000003
8.0 6.0 0.027384000000000054
8.5 6.0 0.029576000000000068
9.0 6.0 0.02919200000000004
9.5 6.0 0.027000000000000024
10.0 6.0 0.028000000000000025
10.5 6.0 0.024192000000000036
11.0 6.0 0.02438400000000005
11.5 6.0 0.02338400000000005
12.0 6.0 0.02138400000000005
12.5 6.0 0.026000000000000023
13.0 6.0 0.022192000000000035
13.5 6.0 0.027576000000000066
14.0 6.0 0.03338400000000006
14.5 6.0 0.025384000000000052
15.0 6.0 0.018000000000000016
15.5 6.0 0.02138400000000005
16.0 6.0 0.021808000000000004
16.5 6.0 0.022192000000000035
17.0 6.0 0.02157600000000006
17.5 6.0 0.025615999999999993
18.0 6.0 0.015615999999999986
18.5 6.0 0.017808
19.0 6.0 0.02257600000000006
19.5 6.0 0.019192000000000032
20.0 6.0 0.02300000000000002

-10.0 6.5 5.0324040000000005
-9.5 6.5 2.042808
-9.0 6.5 3.03498
-8.5 6.5 0.039000000000000035
-8.0 6.5 0.03480800000000002
-7.5 6.5 2.051576
-7.0 6.5 2.028808
-6.5 6.5 2.042192
-6.0 6.5 2.031192
-5.5 6.5 2.043
-5.0 6.5 3.031788
-4.5 6.5 0.04638400000000007
-4.0 6.5 0.03400000000000003
-3.5 6.5 2.0361920000000002
-3.0 6.5 0.03419200000000004
-2.5 6.5 1.0304039999999999
-2.0 6.5 0.04119200000000005
-1.5 6.5 1.03102
-1.0 6.5 0.039384000000000065
-0.5 6.5 1.029596
0.0 6.5 0.029423999999999985
0.5 6.5 0.03438400000000006
1.0 6.5 0.03138400000000006
1.5 6.5 0.025192000000000037
2.0 6.5 0.023192000000000036
2.5 6.5 0.029384000000000056
3.0 6.5 0.022192000000000035
3.5 6.5 0.03276800000000009
4.0 6.5 0.026192000000000038
4.5 6.5 0.02400000000000002
5.0 6.5 0.02338400000000005
5.5 6.5 0.021192000000000034
6.0 6.5 0.023808000000000006
6.5 6.5 0.01619200000000003
7.0 6.5 0.018808000000000002
7.5 6.5 0.030000000000000027
8.0 6.5 0.023576000000000062
8.5 6.5 0.015192000000000028
9.0 6.5 0.02438400000000005
9.5 6.5 0.027000000000000024
10.0 6.5 0.02200000000000002
10.5 6.5 0.023576000000000062
11.0 6.5 0.02138400000000005
11.5 6.5 0.02238400000000005
12.0 6.5 0.01819200000000003
12.5 6.5 0.018000000000000016
13.0 6.5 0.021192000000000034
13.5 6.5 0.02400000000000002
14.0 6.5 0.019192000000000032
14.5 6.5 0.019384000000000047
15.0 6.5 0.02138400000000005
15.5 6.5 0.02300000000000002
16.0 6.5 0.01819200000000003
16.5 6.5 0.01619200000000003
17.0 6.5 0.018384000000000046
17.5 6.5 0.020000000000000018
18.0 6.5 0.020000000000000018
18.5 6.5 0.015808
19.0 6.5 0.016384000000000044
19.5 6.5 0.02100000000000002
20.0 6.5 0.015192000000000028

-10.0 7.0 2.0494239999999997
-9.5 7.0 3.024788
-9.0 7.0 7.020596
-8.5 7.0 2.057
-8.0 7.0 4.023808000000001
-7.5 7.0 3.025404
-7.0 7.0 3.03298
-6.5 7.0 2.044384
-6.0 7.0 0.05319200000000006
-5.5 7.0 1.038788
-5.0 7.0 3.034596
-4.5 7.0 2.037192
-4.0 7.0 2.028616
-3.5 7.0 2.021384
-3.0 7.0 0.05119200000000006
-2.5 7.0 0.051808000000000035
-2.0 7.0 1.040404
-1.5 7.0 1.038172
-1.0 7.0 1.0302120000000001
-0.5 7.0 0.037616000000000004
0.0 7.0 1.0277880000000001
0.5 7.0 0.03357600000000007
1.0 7.0 0.030384000000000057
1.5 7.0 0.027384000000000054
2.0 7.0 0.024192000000000036
2.5 7.0 0.02819200000000004
3.0 7.0 0.02438400000000005
3.5 7.0 1.019596
4.0 7.0 0.02200000000000002
4.5 7.0 0.020384000000000048
5.0 7.0 0.02300000000000002
5.5 7.0 0.02400000000000002
6.0 7.0 0.026576000000000065
6.5 7.0 0.024192000000000036
7.0 7.0 0.019384000000000047
7.5 7.0 0.02719200000000004
8.0 7.0 0.02338400000000005
8.5 7.0 0.02257600000000006
9.0 7.0 0.021192000000000034
9.5 7.0 0.014615999999999985
10.0 7.0 0.017000000000000015
10.5 7.0 0.016000000000000014
11.0 7.0 0.020192000000000033
11.5 7.0 0.018000000000000016
12.0 7.0 0.016000000000000014
12.5 7.0 0.02138400000000005
13.0 7.0 0.02300000000000002
13.5 7.0 0.014000000000000012
14.0 7.0 0.020384000000000048
14.5 7.0 0.013615999999999984
15.0 7.0 0.016384000000000044
15.5 7.0 0.019000000000000017
16.0 7.0 0.019192000000000032
16.5 7.0 0.015192000000000028
17.0 7.0 0.016384000000000044
17.5 7.0 0.015192000000000028
18.0 7.0 0.015000000000000013
18.5 7.0 0.01619200000000003
19.0 7.0 0.018384000000000046
19.5 7.0 0.015000000000000013
20.0 7.0 0.018000000000000016

-10.0 7.5 4.036
-9.5 7.5 2.044616
-9.0 7.5 6.029192
-8.5 7.5 5.018404
-8.0 7.5 3.0302119999999997
-7.5 7.5 3.02198
-7.0 7.5 2.0451919999999997
-6.5 7.5 3.024212
-6.0 7.5 1.0474039999999998
-5.5 7.5 4.024384
-5.0 7.5 1.0535960000000002
-4.5 7.5 1.0452119999999998
-4.0 7.5 0.051808000000000035
-3.5 7.5 0.038576000000000076
-3.0 7.5 1.0409799999999998
-2.5 7.5 2.0408079999999997
-2.0 7.5 0.03700000000000003
-1.5 7.5 1.035404
-1.0 7.5 0.036192000000000044
-0.5 7.5 0.021808000000000004
0.0 7.5 0.039000000000000035
0.5 7.5 0.03457600000000007
1.0 7.5 0.04238400000000007
1.5 7.5 0.02100000000000002
2.0 7.5 0.03176800000000009
2.5 7.5 0.02400000000000002
3.0 7.5 0.02200000000000002
3.5 7.5 0.03238400000000006
4.0 7.5 0.03300000000000003
4.5 7.5 0.02061599999999999
5.0 7.5 0.019192000000000032
5.5 7.5 0.020384000000000048
6.0 7.5 0.027000000000000024
6.5 7.5 0.02100000000000002
7.0 7.5 0.02200000000000002
7.5 7.5 0.017000000000000015
8.0 7.5 0.01957600000000006
8.5 7.5 0.014807999999999998
9.0 7.5 0.017768000000000072
9.5 7.5 0.018384000000000046
10.0 7.5 0.013807999999999997
10.5 7.5 0.012192000000000026
11.0 7.5 0.02061599999999999
11.5 7.5 0.014576000000000056
12.0 7.5 0.02257600000000006
12.5 7.5 0.010192000000000024
13.0 7.5 0.015192000000000028
13.5 7.5 0.012384000000000039
14.0 7.5 0.010192000000000024
14.5 7.5 0.010807999999999995
15.0 7.5 0.014576000000000056
15.5 7.5 0.015576000000000057
16.0 7.5 0.020384000000000048
16.5 7.5 0.010384000000000037
17.0 7.5 0.01100000000000001
17.5 7.5 0.017576000000000057
18.0 7.5 0.016384000000000044
18.5 7.5 0.011192000000000025
19.0 7.5 0.01338400000000004
19.5 7.5 0.013000000000000012
20.0 7.5 0.01719200000000003

-10.0 8.0 3.026596
-9.5 8.0 3.044596
-9.0 8.0 1.034788
-8.5 8.0 1.03898
-8.0 8.0 2.023192
-7.5 8.0 3.045404
-7.0 8.0 2.049192
-6.5 8.0 2.0271920000000003
-6.0 8.0 1.0557880000000002
-5.5 8.0 2.050192
-5.0 8.0 0.050768000000000105
-4.5 8.0 0.038192000000000045
-4.0 8.0 0.02338400000000005
-3.5 8.0 1.047172
-3.0 8.0 0.027000000000000024
-2.5 8.0 1.0394039999999998
-2.0 8.0 1.0297880000000001
-1.5 8.0 0.03738400000000006
-1.0 8.0 0.031616
-0.5 8.0 0.040423999999999995
0.0 8.0 0.023192000000000036
0.5 8.0 0.03419200000000004
1.0 8.0 0.02138400000000005
1.5 8.0 1.034788
2.0 8.0 0.026000000000000023
2.5 8.0 0.03700000000000003
3.0 8.0 0.02819200000000004
3.5 8.0 0.027384000000000054
4.0 8.0 0.022808000000000005
4.5 8.0 0.026384000000000053
5.0 8.0 0.013192000000000027
5.5 8.0 0.016808
6.0 8.0 0.03057600000000007
6.5 8.0 0.027576000000000066
7.0 8.0 0.020192000000000033
7.5 8.0 0.02338400000000005
8.0 8.0 0.022192000000000035
8.5 8.0 0.014960000000000084
9.0 8.0 0.018808000000000002
9.5 8.0 0.018768000000000073
10.0 8.0 0.022768000000000076
10.5 8.0 0.013192000000000027
11.0 8.0 0.011384000000000038
11.5 8.0 0.014192000000000028
12.0 8.0 0.01100000000000001
12.5 8.0 0.009807999999999994
13.0 8.0 0.009807999999999994
13.5 8.0 0.015384000000000042
14.0 8.0 0.01438400000000004
14.5 8.0 0.014576000000000056
15.0 8.0 0.017768000000000072
15.5 8.0 0.010384000000000037
16.0 8.0 0.015384000000000042
16.5 8.0 0.013576000000000055
17.0 8.0 0.014192000000000028
17.5 8.0 0.011192000000000025
18.0 8.0 0.01338400000000004
18.5 8.0 0.013000000000000012
19.0 8.0 0.012192000000000026
19.5 8.0 0.015576000000000057
20.0 8.0 0.01338400000000004

-10.0 8.5 1.0455960000000002
-9.5 8.5 5.038788
-9.0 8.5 2.0453840000000003
-8.5 8.5 2.059
-8.0 8.5 2.055192
-7.5 8.5 2.043576
-7.0 8.5 2.037808
-6.5 8.5 0.04619200000000005
-6.0 8.5 2.035
-5.5 8.5 0.05838400000000008
-5.0 8.5 0.040000000000000036
-4.5 8.5 0.040000000000000036
-4.0 8.5 0.04219200000000005
-3.5 8.5 0.050192000000000056
-3.0 8.5 0.04619200000000005
-2.5 8.5 0.04219200000000005
-2.0 8.5 0.03380800000000002
-1.5 8.5 1.050172
-1.0 8.5 0.036192000000000044
-0.5 8.5 0.04600000000000004
0.0 8.5 0.02676800000000008
0.5 8.5 0.039384000000000065
1.0 8.5 0.02242399999999998
1.5 8.5 0.03319200000000004
2.0 8.5 0.03338400000000006
2.5 8.5 0.025576000000000064
3.0 8.5 0.022768000000000076
3.5 8.5 0.03019200000000004
4.0 8.5 0.019808000000000003
4.5 8.5 0.01619200000000003
5.0 8.5 0.023192000000000036
5.5 8.5 0.02338400000000005
6.0 8.5 0.018384000000000046
6.5 8.5 0.028960000000000097
7.0 8.5 0.016808
7.5 8.5 0.022192000000000035
8.0 8.5 0.020192000000000033
8.5 8.5 0.013000000000000012
9.0 8.5 0.018576000000000058
9.5 8.5 0.023576000000000062
10.0 8.5 0.01100000000000001
10.5 8.5 0.012576000000000054
11.0 8.5 0.02057600000000006
11.5 8.5 0.014576000000000056
12.0 8.5 0.014192000000000028
12.5 8.5 0.015384000000000042
13.0 8.5 0.009192000000000023
13.5 8.5 0.01676800000000007
14.0 8.5 0.011192000000000025
14.5 8.5 0.01676800000000007
15.0 8.5 0.013768000000000068
15.5 8.5 0.01676800000000007
16.0 8.5 0.012576000000000054
16.5 8.5 0.006807999999999992
17.0 8.5 0.009576000000000051
17.5 8.5 0.01476800000000007
18.0 8.5 0.015576000000000057
18.5 8.5 0.011384000000000038
19.0 8.5 0.012768000000000067
19.5 8.5 0.011576000000000053
20.0 8.5 0.011576000000000053

-10.0 9.0 3.0344039999999994
-9.5 9.0 5.029788000000001
-9.0 9.0 2.0408079999999997
-8.5 9.0 2.0525759999999997
-8.0 9.0 0.05538400000000008
-7.5 9.0 4.036616
-7.0 9.0 0.06180800000000004
-6.5 9.0 1.051404
-6.0 9.0 1.039596
-5.5 9.0 1.0502120000000001
-5.0 9.0 0.04119200000000005
-4.5 9.0 0.060768000000000114
-4.0 9.0 0.050192000000000056
-3.5 9.0 0.031000000000000028
-3.0 9.0 0.05300000000000005
-2.5 9.0 0.04738400000000007
-2.0 9.0 0.025576000000000064
-1.5 9.0 0.04057600000000008
-1.0 9.0 0.037616000000000004
-0.5 9.0 0.019000000000000017
0.0 9.0 0.040384000000000066
0.5 9.0 0.03357600000000007
1.0 9.0 0.041808000000000026
1.5 9.0 0.03700000000000003
2.0 9.0 0.027384000000000054
2.5 9.0 0.021808000000000004
3.0 9.0 0.03519200000000004
3.5 9.0 0.03157600000000007
4.0 9.0 0.029576000000000068
4.5 9.0 0.025384000000000052
5.0 9.0 0.025576000000000064
5.5 9.0 0.025808000000000008
6.0 9.0 0.01619200000000003
6.5 9.0 0.019192000000000032
7.0 9.0 0.018000000000000016
7.5 9.0 0.02300000000000002
8.0 9.0 0.011576000000000053
8.5 9.0 0.012768000000000067
9.0 9.0 0.02057600000000006
9.5 9.0 0.01438400000000004
10.0 9.0 0.015384000000000042
10.5 9.0 0.011576000000000053
11.0 9.0 0.009000000000000008
11.5 9.0 0.012384000000000039
12.0 9.0 0.012768000000000067
12.5 9.0 0.014576000000000056
13.0 9.0 0.012576000000000054
13.5 9.0 0.012576000000000054
14.0 9.0 0.012768000000000067
14.5 9.0 0.006384000000000034
15.0 9.0 0.010384000000000037
15.5 9.0 0.009384000000000036
16.0 9.0 0.01576800000000007
16.5 9.0 0.009384000000000036
17.0 9.0 0.013768000000000068
17.5 9.0 0.014576000000000056
18.0 9.0 0.009576000000000051
18.5 9.0 0.011192000000000025
19.0 9.0 0.01096000000000008
19.5 9.0 0.01096000000000008
20.0 9.0 0.00857600000000005

-10.0 9.5 3.036212
-9.5 9.5 3.032788
-9.0 9.5 5.019404
-8.5 9.5 3.039788
-8.0 9.5 1.0489799999999996
-7.5 9.5 0.05180799999999983
-7.0 9.5 0.05557600000000009
-6.5 9.5 1.044788
-6.0 9.5 0.05880800000000004
-5.5 9.5 1.040404
-5.0 9.5 0.04200000000000004
-4.5 9.5 1.0467880000000003
-4.0 9.5 0.03442399999999999
-3.5 9.5 0.03200000000000003
-3.0 9.5 0.040808000000000025
-2.5 9.5 0.05938400000000008
-2.0 9.5 0.05576800000000011
-1.5 9.5 1.0264039999999999
-1.0 9.5 0.03519200000000004
-0.5 9.5 0.050192000000000056
0.0 9.5 0.036192000000000044
0.5 9.5 0.04238400000000007
1.0 9.5 0.03500000000000003
1.5 9.5 0.04319200000000005
2.0 9.5 0.03219200000000004
2.5 9.5 0.029000000000000026
3.0 9.5 0.021808000000000004
3.5 9.5 0.02200000000000002
4.0 9.5 0.024192000000000036
4.5 9.5 0.01438400000000004
5.0 9.5 0.025576000000000064
5.5 9.5 0.02780800000000001
6.0 9.5 0.023808000000000006
6.5 9.5 0.025576000000000064
7.0 9.5 0.02257600000000006
7.5 9.5 0.024192000000000036
8.0 9.5 0.018384000000000046
8.5 9.5 0.020192000000000033
9.0 9.5 0.011384000000000038
9.5 9.5 0.013576000000000055
10.0 9.5 0.01676800000000007
10.5 9.5 0.009576000000000051
11.0 9.5 0.013768000000000068
11.5 9.5 0.012576000000000054
12.0 9.5 0.011384000000000038
12.5 9.5 0.013192000000000027
13.0 9.5 0.013576000000000055
13.5 9.5 0.011960000000000082
14.0 9.5 0.017768000000000072
14.5 9.5 0.013768000000000068
15.0 9.5 0.010384000000000037
15.5 9.5 0.009768000000000065
16.0 9.5 0.007384000000000035
16.5 9.5 0.00757600000000005
17.0 9.5 0.01476800000000007
17.5 9.5 0.011960000000000082
18.0 9.5 0.010384000000000037
18.5 9.5 0.010768000000000066
19.0 9.5 0.01096000000000008
19.5 9.5 0.008768000000000064
20.0 9.5 0.009768000000000065

-10.0 10.0 4.042
-9.5 10.0 4.036192000000001
-9.0 10.0 4.034192
-8.5 10.0 0.05519199999999971
-8.0 10.0 1.038404
-7.5 10.0 0.06500000000000006
-7.0 10.0 0.07438400000000009
-6.5 10.0 0.060999999999999735
-6.0 10.0 0.050000000000000044
-5.5 10.0 0.05300000000000005
-5.0 10.0 0.03280800000000002
-4.5 10.0 0.04238400000000007
-4.0 10.0 0.03176800000000009
-3.5 10.0 0.05319200000000006
-3.0 10.0 0.04519200000000005
-2.5 10.0 0.04880800000000003
-2.0 10.0 0.03880800000000002
-1.5 10.0 0.050616000000000015
-1.0 10.0 0.04419200000000005
-0.5 10.0 0.02719200000000004
0.0 10.0 0.04119200000000005
0.5 10.0 0.026615999999999994
1.0 10.0 0.026000000000000023
1.5 10.0 0.038000000000000034
2.0 10.0 0.03280800000000002
2.5 10.0 0.03380800000000002
3.0 10.0 0.027000000000000024
3.5 10.0 0.021192000000000034
4.0 10.0 0.025192000000000037
4.5 10.0 0.025384000000000052
5.0 10.0 0.02200000000000002
5.5 10.0 0.01338400000000004
6.0 10.0 0.014192000000000028
6.5 10.0 0.01957600000000006
7.0 10.0 0.018000000000000016
7.5 10.0 0.017000000000000015
8.0 10.0 0.01438400000000004
8.5 10.0 0.012192000000000026
9.0 10.0 0.015576000000000057
9.5 10.0 0.015576000000000057
10.0 10.0 0.018384000000000046
10.5 10.0 0.011768000000000067
11.0 10.0 0.015192000000000028
11.5 10.0 0.012768000000000067
12.0 10.0 0.015384000000000042
12.5 10.0 0.012960000000000083
13.0 10.0 0.013576000000000055
13.5 10.0 0.010768000000000066
14.0 10.0 0.011384000000000038
14.5 10.0 0.01576800000000007
15.0 10.0 0.00757600000000005
15.5 10.0 0.00719200000000002
16.0 10.0 0.010768000000000066
16.5 10.0 0.011384000000000038
17.0 10.0 0.009384000000000036
17.5 10.0 0.008768000000000064
18.0 10.0 0.010576000000000052
18.5 10.0 0.010768000000000066
19.0 10.0 0.014960000000000084
19.5 10.0 0.009768000000000065
20.0 10.0 0.011768000000000067

-10.0 10.5 5.040788
-9.5 10.5 2.0441920000000002
-9.0 10.5 6.021
-8.5 10.5 5.025596
-8.0 10.5 2.0541919999999996
-7.5 10.5 2.039
-7.0 10.5 1.0565960000000003
-6.5 10.5 1.042596
-6.0 10.5 0.050000000000000044
-5.5 10.5 0.0635760000000001
-5.0 10.5 0.050000000000000044
-4.5 10.5 0.04780799999999985
-4.0 10.5 0.04200000000000004
-3.5 10.5 0.04438400000000007
-3.0 10.5 0.059192000000000064
-2.5 10.5 0.036192000000000044
-2.0 10.5 0.028000000000000025
-1.5 10.5 0.050000000000000044
-1.0 10.5 0.04238400000000007
-0.5 10.5 0.03700000000000003
0.0 10.5 0.029384000000000056
0.5 10.5 0.03138400000000006
1.0 10.5 0.040384000000000066
1.5 10.5 0.038384000000000064
2.0 10.5 0.04338400000000007
2.5 10.5 0.026192000000000038
3.0 10.5 0.03238400000000006
3.5 10.5 0.026384000000000053
4.0 10.5 0.027384000000000054
4.5 10.5 0.023192000000000036
5.0 10.5 0.021192000000000034
5.5 10.5 0.022808000000000005
6.0 10.5 0.01957600000000006
6.5 10.5 0.02338400000000005
7.0 10.5 0.02400000000000002
7.5 10.5 0.03138400000000006
8.0 10.5 0.02057600000000006
8.5 10.5 0.018000000000000016
9.0 10.5 0.015384000000000042
9.5 10.5 0.015384000000000042
10.0 10.5 0.016000000000000014
10.5 10.5 0.010000000000000009
11.0 10.5 0.011192000000000025
11.5 10.5 0.011384000000000038
12.0 10.5 0.010384000000000037
12.5 10.5 0.01338400000000004
13.0 10.5 0.01100000000000001
13.5 10.5 0.015384000000000042
14.0 10.5 0.014576000000000056
14.5 10.5 0.015960000000000085
15.0 10.5 0.01576800000000007
15.5 10.5 0.011960000000000082
16.0 10.5 0.011960000000000082
16.5 10.5 0.011960000000000082
17.0 10.5 0.011960000000000082
17.5 10.5 0.006576000000000049
18.0 10.5 0.012960000000000083
18.5 10.5 0.011768000000000067
19.0 10.5 0.013768000000000068
19.5 10.5 0.012768000000000067
20.0 10.5 0.009768000000000065

-10.0 11.0 5.010212
-9.5 11.0 3.049212
-9.0 11.0 5.026404
-8.5 11.0 2.051768
-8.0 11.0 0.061616000000000025
-7.5 11.0 0.04519200000000005
-7.0 11.0 1.0515959999999995
-6.5 11.0 0.05500000000000005
-6.0 11.0 0.04419200000000005
-5.5 11.0 0.05500000000000005
-5.0 11.0 1.044404
-4.5 11.0 0.05800000000000005
-4.0 11.0 0.03680800000000002
-3.5 11.0 0.05480800000000004
-3.0 11.0 0.040808000000000025
-2.5 11.0 0.03700000000000003
-2.0 11.0 0.024576000000000063
-1.5 11.0 0.038000000000000034
-1.0 11.0 0.03338400000000006
-0.5 11.0 0.04400000000000004
0.0 11.0 0.03638400000000006
0.5 11.0 0.02819200000000004
1.0 11.0 0.03538400000000006
1.5 11.0 0.03519200000000004
2.0 11.0 0.024192000000000036
2.5 11.0 0.029384000000000056
3.0 11.0 0.018384000000000046
3.5 11.0 0.027000000000000024
4.0 11.0 0.02438400000000005
4.5 11.0 0.03419200000000004
5.0 11.0 0.020808000000000004
5.5 11.0 0.014231999999999956
6.0 11.0 0.018576000000000058
6.5 11.0 0.030768000000000083
7.0 11.0 0.013000000000000012
7.5 11.0 0.011384000000000038
8.0 11.0 0.017576000000000057
8.5 11.0 0.014000000000000012
9.0 11.0 0.012192000000000026
9.5 11.0 0.013768000000000068
10.0 11.0 0.013192000000000027
10.5 11.0 0.02157600000000006
11.0 11.0 0.014576000000000056
11.5 11.0 0.011768000000000067
12.0 11.0 0.01576800000000007
12.5 11.0 0.017576000000000057
13.0 11.0 0.009768000000000065
13.5 11.0 0.010192000000000024
14.0 11.0 0.010768000000000066
14.5 11.0 0.010768000000000066
15.0 11.0 0.007384000000000035
15.5 11.0 0.011960000000000082
16.0 11.0 0.011576000000000053
16.5 11.0 0.00996000000000008
17.0 11.0 0.013768000000000068
17.5 11.0 0.01096000000000008
18.0 11.0 0.012960000000000083
18.5 11.0 0.00996000000000008
19.0 11.0 0.009768000000000065
19.5 11.0 0.01096000000000008
20.0 11.0 0.01096000000000008

-10.0 11.5 7.0155959999999995
-9.5 11.5 4.039999999999999
-9.0 11.5 0.049616000000000014
-8.5 11.5 1.047596
-8.0 11.5 1.043596
-7.5 11.5 0.03880800000000002
-7.0 11.5 1.0477880000000002
-6.5 11.5 0.05700000000000005
-6.0 11.5 1.0467879999999998
-5.5 11.5 0.050808000000000034
-5.0 11.5 0.040808000000000025
-4.5 11.5 0.048192000000000054
-4.0 11.5 0.061192000000000066
-3.5 11.5 0.039808000000000024
-3.0 11.5 0.04219200000000005
-2.5 11.5 0.02980800000000001
-2.0 11.5 0.038192000000000045
-1.5 11.5 0.04200000000000004
-1.0 11.5 0.047576000000000084
-0.5 11.5 0.036192000000000044
0.0 11.5 0.03300000000000003
0.5 11.5 0.04519200000000005
1.0 11.5 0.03219200000000004
1.5 11.5 0.03880800000000002
2.0 11.5 0.029384000000000056
2.5 11.5 0.036192000000000044
3.0 11.5 0.04119200000000005
3.5 11.5 0.018000000000000016
4.0 11.5 0.02161599999999999
4.5 11.5 0.02819200000000004
5.0 11.5 0.019192000000000032
5.5 11.5 0.02719200000000004
6.0 11.5 0.010807999999999995
6.5 11.5 0.018000000000000016
7.0 11.5 0.02576800000000008
7.5 11.5 0.02138400000000005
8.0 11.5 0.010192000000000024
8.5 11.5 0.01719200000000003
9.0 11.5 0.015384000000000042
9.5 11.5 0.010576000000000052
10.0 11.5 0.009192000000000023
10.5 11.5 0.013768000000000068
11.0 11.5 0.016384000000000044
11.5 11.5 0.014576000000000056
12.0 11.5 0.014192000000000028
12.5 11.5 0.010576000000000052
13.0 11.5 0.01676800000000007
13.5 11.5 0.009768000000000065
14.0 11.5 0.009384000000000036
14.5 11.5 0.012384000000000039
15.0 11.5 0.009576000000000051
15.5 11.5 0.008768000000000064
16.0 11.5 0.005384000000000033
16.5 11.5 0.00757600000000005
17.0 11.5 0.009576000000000051
17.5 11.5 0.008768000000000064
18.0 11.5 0.012960000000000083
18.5 11.5 0.009768000000000065
19.0 11.5 0.007960000000000078
19.5 11.5 0.00996000000000008
20.0 11.5 0.010768000000000066

-10.0 12.0 9.006404
-9.5 12.0 4.024808
-9.0 12.0 2.0409999999999995
-8.5 12.0 5.021596
-8.0 12.0 2.043192
-7.5 12.0 1.0517880000000002
-7.0 12.0 1.050788
-6.5 12.0 1.04998
-6.0 12.0 0.036616
-5.5 12.0 0.04500000000000004
-5.0 12.0 0.051000000000000045
-4.5 12.0 0.037383999999999695
-4.0 12.0 0.06338400000000008
-3.5 12.0 0.04557600000000008
-3.0 12.0 0.05119200000000006
-2.5 12.0 0.03742399999999999
-2.0 12.0 0.04623199999999998
-1.5 12.0 0.03200000000000003
-1.0 12.0 0.04438400000000007
-0.5 12.0 0.04319200000000005
0.0 12.0 0.038192000000000045
0.5 12.0 0.039192000000000046
1.0 12.0 0.04261600000000001
1.5 12.0 0.03500000000000003
2.0 12.0 0.030000000000000027
2.5 12.0 0.028384000000000055
3.0 12.0 0.03019200000000004
3.5 12.0 0.01719200000000003
4.0 12.0 0.02880800000000001
4.5 12.0 0.024808000000000007
5.0 12.0 0.01619200000000003
5.5 12.0 0.018000000000000016
6.0 12.0 0.02238400000000005
6.5 12.0 0.017000000000000015
7.0 12.0 0.020000000000000018
7.5 12.0 0.015384000000000042
8.0 12.0 0.018384000000000046
8.5 12.0 0.010576000000000052
9.0 12.0 0.010192000000000024
9.5 12.0 0.01676800000000007
10.0 12.0 0.010576000000000052
10.5 12.0 0.014576000000000056
11.0 12.0 0.01476800000000007
11.5 12.0 0.017576000000000057
12.0 12.0 0.011960000000000082
12.5 12.0 0.014576000000000056
13.0 12.0 0.011576000000000053
13.5 12.0 0.008384000000000036
14.0 12.0 0.008384000000000036
14.5 12.0 0.010576000000000052
15.0 12.0 0.013768000000000068
15.5 12.0 0.008384000000000036
16.0 12.0 0.008768000000000064
16.5 12.0 0.013960000000000083
17.0 12.0 0.010384000000000037
17.5 12.0 0.011960000000000082
18.0 12.0 0.011960000000000082
18.5 12.0 0.008960000000000079
19.0 12.0 0.00757600000000005
19.5 12.0 0.012960000000000083
20.0 12.0 0.01096000000000008

-10.0 12.5 3.040596
-9.5 12.5 1.0505959999999996
-9.0 12.5 3.0382119999999997
-8.5 12.5 2.038616
-8.0 12.5 2.0518080000000003
-7.5 12.5 1.051404
-7.0 12.5 1.0564040000000001
-6.5 12.5 0.04357600000000008
-6.0 12.5 0.03300000000000003
-5.5 12.5 0.05119199999999972
-5.0 12.5 0.04500000000000004
-4.5 12.5 0.05638400000000008
-4.0 12.5 0.02980800000000001
-3.5 12.5 1.037404
-3.0 12.5 0.03680800000000002
-2.5 12.5 0.050576000000000086
-2.0 12.5 0.03338400000000006
-1.5 12.5 0.04680800000000003
-1.0 12.5 0.03219200000000004
-0.5 12.5 0.028384000000000055
0.0 12.5 0.031000000000000028
0.5 12.5 0.03438400000000006
1.0 12.5 0.03638400000000006
1.5 12.5 0.03200000000000003
2.0 12.5 0.03638400000000006
2.5 12.5 0.027384000000000054
3.0 12.5 0.02238400000000005
3.5 12.5 0.034616
4.0 12.5 0.028384000000000055
4.5 12.5 0.01619200000000003
5.0 12.5 0.020384000000000048
5.5 12.5 0.024615999999999992
6.0 12.5 0.01719200000000003
6.5 12.5 0.025384000000000052
7.0 12.5 0.012768000000000067
7.5 12.5 0.019000000000000017
8.0 12.5 0.02238400000000005
8.5 12.5 0.02057600000000006
9.0 12.5 0.010192000000000024
9.5 12.5 0.01200000000000001
10.0 12.5 0.018384000000000046
10.5 12.5 0.017768000000000072
11.0 12.5 0.013960000000000083
11.5 12.5 0.010384000000000037
12.0 12.5 0.011384000000000038
12.5 12.5 0.015576000000000057
13.0 12.5 0.012768000000000067
13.5 12.5 0.010192000000000024
14.0 12.5 0.009576000000000051
14.5 12.5 0.00857600000000005
15.0 12.5 0.010768000000000066
15.5 12.5 0.012960000000000083
16.0 12.5 0.010768000000000066
16.5 12.5 0.012768000000000067
17.0 12.5 0.011960000000000082
17.5 12.5 0.00996000000000008
18.0 12.5 0.01096000000000008
18.5 12.5 0.011960000000000082
19.0 12.5 0.00996000000000008
19.5 12.5 0.011960000000000082
20.0 12.5 0.008960000000000079

-10.0 13.0 3.038404
-9.5 13.0 4.033808
-9.0 13.0 4.034000000000001
-8.5 13.0 1.05402
-8.0 13.0 2.038616
-7.5 13.0 1.0494040000000002
-7.0 13.0 0.043383999999999714
-6.5 13.0 1.0569800000000003
-6.0 13.0 0.04361600000000001
-5.5 13.0 0.052808000000000035
-5.0 13.0 0.04638400000000007
-4.5 13.0 0.0574239999999999
-4.0 13.0 0.05838400000000008
-3.5 13.0 0.05738400000000008
-3.0 13.0 0.026615999999999994
-2.5 13.0 0.04238400000000007
-2.0 13.0 0.03600000000000003
-1.5 13.0 0.03242399999999999
-1.0 13.0 0.04419200000000005
-0.5 13.0 0.02819200000000004
0.0 13.0 0.029384000000000056
0.5 13.0 0.05257600000000009
1.0 13.0 0.03300000000000003
1.5 13.0 0.03700000000000003
2.0 13.0 0.03338400000000006
2.5 13.0 0.03400000000000003
3.0 13.0 0.03019200000000004
3.5 13.0 0.023192000000000036
4.0 13.0 0.022192000000000035
4.5 13.0 0.019808000000000003
5.0 13.0 0.01819200000000003
5.5 13.0 0.019192000000000032
6.0 13.0 0.021192000000000034
6.5 13.0 0.01719200000000003
7.0 13.0 0.020384000000000048
7.5 13.0 0.019192000000000032
8.0 13.0 0.017576000000000057
8.5 13.0 0.010000000000000009
9.0 13.0 0.015576000000000057
9.5 13.0 0.015576000000000057
10.0 13.0 0.012768000000000067
10.5 13.0 0.011384000000000038
11.0 13.0 0.017768000000000072
11.5 13.0 0.017768000000000072
12.0 13.0 0.014192000000000028
12.5 13.0 0.018768000000000073
13.0 13.0 0.014960000000000084
13.5 13.0 0.010768000000000066
14.0 13.0 0.011768000000000067
14.5 13.0 0.010576000000000052
15.0 13.0 0.008384000000000036
15.5 13.0 0.010768000000000066
16.0 13.0 0.008768000000000064
16.5 13.0 0.009768000000000065
17.0 13.0 0.008960000000000079
17.5 13.0 0.01096000000000008
18.0 13.0 0.009768000000000065
18.5 13.0 0.00996000000000008
19.0 13.0 0.008960000000000079
19.5 13.0 0.012960000000000083
20.0 13.0 0.007768000000000064

-10.0 13.5 4.0329999999999995
-9.5 13.5 4.031191999999999
-9.0 13.5 3.040596
-8.5 13.5 2.047616
-8.0 13.5 0.05861600000000002
-7.5 13.5 0.038999999999999826
-7.0 13.5 0.05261600000000002
-6.5 13.5 0.05357600000000009
-6.0 13.5 0.04019200000000005
-5.5 13.5 0.053808000000000036
-5.0 13.5 1.041596
-4.5 13.5 0.050616000000000015
-4.0 13.5 1.033212
-3.5 13.5 0.038384000000000064
-3.0 13.5 0.04019200000000005
-2.5 13.5 0.038384000000000064
-2.0 13.5 0.04519200000000005
-1.5 13.5 0.05257600000000009
-1.0 13.5 0.040000000000000036
-0.5 13.5 0.05219200000000006
0.0 13.5 0.03380800000000002
0.5 13.5 0.03319200000000004
1.0 13.5 0.023808000000000006
1.5 13.5 0.04138400000000007
2.0 13.5 0.027384000000000054
2.5 13.5 0.030808000000000012
3.0 13.5 0.02257600000000006
3.5 13.5 0.022808000000000005
4.0 13.5 0.025615999999999993
4.5 13.5 0.016576000000000056
5.0 13.5 0.03138400000000006
5.5 13.5 0.018000000000000016
6.0 13.5 0.014192000000000028
6.5 13.5 0.01719200000000003
7.0 13.5 0.02200000000000002
7.5 13.5 0.018615999999999987
8.0 13.5 0.023576000000000062
8.5 13.5 0.017768000000000072
9.0 13.5 0.012192000000000026
9.5 13.5 0.015576000000000057
10.0 13.5 0.011192000000000025
10.5 13.5 0.014000000000000012
11.0 13.5 0.01338400000000004
11.5 13.5 0.012768000000000067
12.0 13.5 0.011576000000000053
12.5 13.5 0.012576000000000054
13.0 13.5 0.011768000000000067
13.5 13.5 0.009384000000000036
14.0 13.5 0.009576000000000051
14.5 13.5 0.010768000000000066
15.0 13.5 0.010576000000000052
15.5 13.5 0.009768000000000065
16.0 13.5 0.011576000000000053
16.5 13.5 0.00996000000000008
17.0 13.5 0.009768000000000065
17.5 13.5 0.00996000000000008
18.0 13.5 0.00996000000000008
18.5 13.5 0.00996000000000008
19.0 13.5 0.00996000000000008
19.5 13.5 0.01096000000000008
20.0 13.5 0.01096000000000008

-10.0 14.0 4.034616
-9.5 14.0 3.03302
-9.0 14.0 6.026
-8.5 14.0 1.0404039999999999
-8.0 14.0 4.025616
-7.5 14.0 1.0627880000000003
-7.0 14.0 1.035596
-6.5 14.0 0.04761600000000001
-6.0 14.0 1.0484040000000001
-5.5 14.0 0.04780800000000003
-5.0 14.0 1.053212
-4.5 14.0 0.037192000000000044
-4.0 14.0 0.03638400000000006
-3.5 14.0 0.026192000000000038
-3.0 14.0 0.059192000000000064
-2.5 14.0 0.040808000000000025
-2.0 14.0 0.02919200000000004
-1.5 14.0 0.04600000000000004
-1.0 14.0 0.04380800000000003
-0.5 14.0 0.03538400000000006
0.0 14.0 0.038192000000000045
0.5 14.0 0.02300000000000002
1.0 14.0 0.026192000000000038
1.5 14.0 0.01100000000000001
2.0 14.0 0.025384000000000052
2.5 14.0 0.04357600000000008
3.0 14.0 0.016808
3.5 14.0 0.027384000000000054
4.0 14.0 0.027576000000000066
4.5 14.0 0.01719200000000003
5.0 14.0 0.021808000000000004
5.5 14.0 0.017808
6.0 14.0 0.010807999999999995
6.5 14.0 0.017615999999999986
7.0 14.0 0.02157600000000006
7.5 14.0 0.017000000000000015
8.0 14.0 0.021768000000000075
8.5 14.0 0.022192000000000035
9.0 14.0 0.016576000000000056
9.5 14.0 0.017576000000000057
10.0 14.0 0.01819200000000003
10.5 14.0 0.013576000000000055
11.0 14.0 0.009576000000000051
11.5 14.0 0.01476800000000007
12.0 14.0 0.01338400000000004
12.5 14.0 0.013768000000000068
13.0 14.0 0.012768000000000067
13.5 14.0 0.009768000000000065
14.0 14.0 0.009768000000000065
14.5 14.0 0.011384000000000038
15.0 14.0 0.011576000000000053
15.5 14.0 0.010768000000000066
16.0 14.0 0.009384000000000036
16.5 14.0 0.011960000000000082
17.0 14.0 0.012960000000000083
17.5 14.0 0.011576000000000053
18.0 14.0 0.011960000000000082
18.5 14.0 0.008768000000000064
19.0 14.0 0.010768000000000066
19.5 14.0 0.01096000000000008
20.0 14.0 0.00996000000000008

-10.0 14.5 4.028
-9.5 14.5 2.0416159999999994
-9.0 14.5 1.0444039999999999
-8.5 14.5 3.0434039999999998
-8.0 14.5 1.046788
-7.5 14.5 1.0602120000000002
-7.0 14.5 0.07338400000000009
-6.5 14.5 1.045596
-6.0 14.5 0.04980800000000003
-5.5 14.5 0.039384000000000065
-5.0 14.5 0.04861600000000001
-4.5 14.5 0.04200000000000004
-4.0 14.5 0.05438400000000008
-3.5 14.5 0.05319200000000006
-3.0 14.5 0.03500000000000003
-2.5 14.5 0.04419200000000005
-2.0 14.5 0.04600000000000004
-1.5 14.5 0.03638400000000006
-1.0 14.5 0.039192000000000046
-0.5 14.5 0.04600000000000004
0.0 14.5 0.04319200000000005
0.5 14.5 0.03157600000000007
1.0 14.5 0.028615999999999996
1.5 14.5 0.04138400000000007
2.0 14.5 0.03300000000000003
2.5 14.5 0.03057600000000007
3.0 14.5 0.02200000000000002
3.5 14.5 0.03338400000000006
4.0 14.5 0.026000000000000023
4.5 14.5 0.013576000000000055
5.0 14.5 0.02438400000000005
5.5 14.5 0.02776800000000008
6.0 14.5 0.025576000000000064
6.5 14.5 0.019384000000000047
7.0 14.5 0.023576000000000062
7.5 14.5 0.017576000000000057
8.0 14.5 0.013807999999999997
8.5 14.5 0.012192000000000026
9.0 14.5 0.023576000000000062
9.5 14.5 0.014192000000000028
10.0 14.5 0.012192000000000026
10.5 14.5 0.00996000000000008
11.0 14.5 0.012576000000000054
11.5 14.5 0.011576000000000053
12.0 14.5 0.01438400000000004
12.5 14.5 0.011960000000000082
13.0 14.5 0.012384000000000039
13.5 14.5 0.014960000000000084
14.0 14.5 0.011384000000000038
14.5 14.5 0.008960000000000079
15.0 14.5 0.011576000000000053
15.5 14.5 0.010768000000000066
16.0 14.5 0.009384000000000036
16.5 14.5 0.008384000000000036
17.0 14.5 0.010576000000000052
17.5 14.5 0.013768000000000068
18.0 14.5 0.00996000000000008
18.5 14.5 0.012960000000000083
19.0 14.5 0.008768000000000064
19.5 14.5 0.00996000000000008
20.0 14.5 0.00996000000000008

-10.0 15.0 3.044403999999999
-9.5 15.0 4.037000000000001
-9.0 15.0 2.047808
-8.5 15.0 2.0396159999999997
-8.0 15.0 2.045808
-7.5 15.0 0.059192000000000064
-7.0 15.0 0.05680800000000004
-6.5 15.0 1.0529800000000002
-6.0 15.0 0.04519200000000005
-5.5 15.0 0.05538400000000008
-5.0 15.0 0.04780800000000003
-4.5 15.0 0.04880800000000003
-4.0 15.0 0.047424
-3.5 15.0 0.05619200000000006
-3.0 15.0 0.02819200000000004
-2.5 15.0 0.04538400000000007
-2.0 15.0 0.03738400000000006
-1.5 15.0 0.025384000000000052
-1.0 15.0 0.037576000000000075
-0.5 15.0 0.04480800000000003
0.0 15.0 0.021808000000000004
0.5 15.0 0.029768000000000083
1.0 15.0 0.04257600000000008
1.5 15.0 0.028000000000000025
2.0 15.0 0.03880800000000002
2.5 15.0 0.030808000000000012
3.0 15.0 0.036192000000000044
3.5 15.0 0.03219200000000004
4.0 15.0 0.026576000000000065
4.5 15.0 0.024192000000000036
5.0 15.0 0.02776800000000008
5.5 15.0 0.019384000000000047
6.0 15.0 0.02100000000000002
6.5 15.0 0.01719200000000003
7.0 15.0 0.014192000000000028
7.5 15.0 0.018384000000000046
8.0 15.0 0.014192000000000028
8.5 15.0 0.014576000000000056
9.0 15.0 0.013807999999999997
9.5 15.0 0.017576000000000057
10.0 15.0 0.016384000000000044
10.5 15.0 0.014960000000000084
11.0 15.0 0.008000000000000007
11.5 15.0 0.01576800000000007
12.0 15.0 0.012768000000000067
12.5 15.0 0.014576000000000056
13.0 15.0 0.010576000000000052
13.5 15.0 0.018960000000000088
14.0 15.0 0.010192000000000024
14.5 15.0 0.011960000000000082
15.0 15.0 0.011576000000000053
15.5 15.0 0.012384000000000039
16.0 15.0 0.006576000000000049
16.5 15.0 0.011768000000000067
17.0 15.0 0.011384000000000038
17.5 15.0 0.00996000000000008
18.0 15.0 0.009576000000000051
18.5 15.0 0.008960000000000079
19.0 15.0 0.007768000000000064
19.5 15.0 0.010576000000000052
20.0 15.0 0.01096000000000008

-10.0 15.5 4.039192
-9.5 15.5 7.0155959999999995
-9.0 15.5 2.0451919999999997
-8.5 15.5 1.042404
-8.0 15.5 1.05198
-7.5 15.5 1.049404
-7.0 15.5 2.055
-6.5 15.5 0.05600000000000005
-6.0 15.5 1.0511720000000002
-5.5 15.5 0.05576800000000011
-5.0 15.5 0.05580800000000004
-4.5 15.5 0.036576000000000074
-4.0 15.5 0.041423999999999996
-3.5 15.5 0.06400000000000006
-3.0 15.5 0.060192000000000065
-2.5 15.5 0.030384000000000057
-2.0 15.5 0.04400000000000004
-1.5 15.5 0.03776800000000009
-1.0 15.5 0.04661600000000001
-0.5 15.5 0.030808000000000012
0.0 15.5 0.04657600000000008
0.5 15.5 0.04600000000000004
1.0 15.5 0.02400000000000002
1.5 15.5 0.02719200000000004
2.0 15.5 0.02819200000000004
2.5 15.5 0.026192000000000038
3.0 15.5 0.029576000000000068
3.5 15.5 0.018000000000000016
4.0 15.5 0.023192000000000036
4.5 15.5 0.023576000000000062
5.0 15.5 0.02100000000000002
5.5 15.5 0.017576000000000057
6.0 15.5 0.03238400000000006
6.5 15.5 0.018808000000000002
7.0 15.5 0.010000000000000009
7.5 15.5 0.015384000000000042
8.0 15.5 0.023192000000000036
8.5 15.5 0.012768000000000067
9.0 15.5 0.013192000000000027
9.5 15.5 0.012576000000000054
10.0 15.5 0.01438400000000004
10.5 15.5 0.011768000000000067
11.0 15.5 0.014960000000000084
11.5 15.5 0.011960000000000082
12.0 15.5 0.014576000000000056
12.5 15.5 0.011576000000000053
13.0 15.5 0.009576000000000051
13.5 15.5 0.012768000000000067
14.0 15.5 0.012960000000000083
14.5 15.5 0.012768000000000067
15.0 15.5 0.010192000000000024
15.5 15.5 0.009576000000000051
16.0 15.5 0.012192000000000026
16.5 15.5 0.00857600000000005
17.0 15.5 0.00996000000000008
17.5 15.5 0.011576000000000053
18.0 15.5 0.010768000000000066
18.5 15.5 0.008768000000000064
19.0 15.5 0.008960000000000079
19.5 15.5 0.00857600000000005
20.0 15.5 0.008960000000000079

-10.0 16.0 5.025595999999999
-9.5 16.0 6.024192
-9.0 16.0 3.037212
-8.5 16.0 1.0525959999999999
-8.0 16.0 1.04298
-7.5 16.0 1.0457880000000002
-7.0 16.0 2.039383999999999
-6.5 16.0 1.03502
-6.0 16.0 0.04619200000000005
-5.5 16.0 0.06380800000000005
-5.0 16.0 0.039423999999999994
-4.5 16.0 0.03600000000000003
-4.0 16.0 0.04419200000000005
-3.5 16.0 0.039808000000000024
-3.0 16.0 0.05738400000000008
-2.5 16.0 0.04619200000000005
-2.0 16.0 0.05361600000000002
-1.5 16.0 0.038616000000000004
-1.0 16.0 0.04319200000000005
-0.5 16.0 0.024808000000000007
0.0 16.0 0.03419200000000004
0.5 16.0 0.038576000000000076
1.0 16.0 0.03238400000000006
1.5 16.0 0.02680800000000001
2.0 16.0 0.022192000000000035
2.5 16.0 0.029000000000000026
3.0 16.0 0.029384000000000056
3.5 16.0 0.023192000000000036
4.0 16.0 0.024768000000000078
4.5 16.0 0.017384000000000045
5.0 16.0 0.03057600000000007
5.5 16.0 0.018384000000000046
6.0 16.0 0.018576000000000058
6.5 16.0 0.01338400000000004
7.0 16.0 0.020768000000000075
7.5 16.0 0.013576000000000055
8.0 16.0 0.02100000000000002
8.5 16.0 0.016576000000000056
9.0 16.0 0.017576000000000057
9.5 16.0 0.020192000000000033
10.0 16.0 0.025192000000000037
10.5 16.0 0.010384000000000037
11.0 16.0 0.012384000000000039
11.5 16.0 0.016576000000000056
12.0 16.0 0.012576000000000054
12.5 16.0 0.011576000000000053
13.0 16.0 0.009768000000000065
13.5 16.0 0.010192000000000024
14.0 16.0 0.014576000000000056
14.5 16.0 0.00857600000000005
15.0 16.0 0.011768000000000067
15.5 16.0 0.01096000000000008
16.0 16.0 0.014960000000000084
16.5 16.0 0.009768000000000065
17.0 16.0 0.012768000000000067
17.5 16.0 0.00996000000000008
18.0 16.0 0.008960000000000079
18.5 16.0 0.01096000000000008
19.0 16.0 0.008960000000000079
19.5 16.0 0.00996000000000008
20.0 16.0 0.009768000000000065

-10.0 16.5 4.032384
-9.5 16.5 5.022212
-9.0 16.5 5.034403999999999
-8.5 16.5 4.027807999999999
-8.0 16.5 2.0511919999999995
-7.5 16.5 1.0445960000000003
-7.0 16.5 2.030424
-6.5 16.5 1.050596
-6.0 16.5 0.039384000000000065
-5.5 16.5 0.05819200000000006
-5.0 16.5 0.04519200000000005
-4.5 16.5 0.040000000000000036
-4.0 16.5 0.04480800000000003
-3.5 16.5 0.05419200000000006
-3.0 16.5 0.050384000000000075
-2.5 16.5 0.029000000000000026
-2.0 16.5 0.04319200000000005
-1.5 16.5 0.03238400000000006
-1.0 16.5 0.023192000000000036
-0.5 16.5 0.030000000000000027
0.0 16.5 0.03680800000000002
0.5 16.5 0.035616
1.0 16.5 0.036192000000000044
1.5 16.5 0.029960000000000098
2.0 16.5 0.029576000000000068
2.5 16.5 0.027384000000000054
3.0 16.5 0.025384000000000052
3.5 16.5 0.018000000000000016
4.0 16.5 0.026192000000000038
4.5 16.5 0.02257600000000006
5.0 16.5 0.018423999999999975
5.5 16.5 0.018000000000000016
6.0 16.5 0.024768000000000078
6.5 16.5 0.014576000000000056
7.0 16.5 0.015384000000000042
7.5 16.5 0.017768000000000072
8.0 16.5 0.02676800000000008
8.5 16.5 0.01819200000000003
9.0 16.5 0.01719200000000003
9.5 16.5 0.018576000000000058
10.0 16.5 0.015192000000000028
10.5 16.5 0.013960000000000083
11.0 16.5 0.010192000000000024
11.5 16.5 0.017768000000000072
12.0 16.5 0.013576000000000055
12.5 16.5 0.00719200000000002
13.0 16.5 0.008384000000000036
13.5 16.5 0.010768000000000066
14.0 16.5 0.00857600000000005
14.5 16.5 0.014960000000000084
15.0 16.5 0.010768000000000066
15.5 16.5 0.014960000000000084
16.0 16.5 0.008384000000000036
16.5 16.5 0.008960000000000079
17.0 16.5 0.011768000000000067
17.5 16.5 0.010768000000000066
18.0 16.5 0.008960000000000079
18.5 16.5 0.007960000000000078
19.0 16.5 0.007768000000000064
19.5 16.5 0.00996000000000008
20.0 16.5 0.00996000000000008

-10.0 17.0 5.024212
-9.5 17.0 1.0625959999999997
-9.0 17.0 4.037808
-8.5 17.0 2.0490000000000004
-8.0 17.0 1.068788
-7.5 17.0 3.039788
-7.0 17.0 2.051
-6.5 17.0 1.0425959999999996
-6.0 17.0 1.0344039999999999
-5.5 17.0 0.06000000000000005
-5.0 17.0 0.04438400000000007
-4.5 17.0 0.05519200000000006
-4.0 17.0 0.06000000000000005
-3.5 17.0 0.03380800000000002
-3.0 17.0 0.04138400000000007
-2.5 17.0 0.036192000000000044
-2.0 17.0 0.040000000000000036
-1.5 17.0 0.04461600000000001
-1.0 17.0 0.03680800000000002
-0.5 17.0 0.039000000000000035
0.0 17.0 0.03500000000000003
0.5 17.0 0.04157600000000008
1.0 17.0 0.03700000000000003
1.5 17.0 0.039192000000000046
2.0 17.0 0.04157600000000008
2.5 17.0 0.027384000000000054
3.0 17.0 0.02400000000000002
3.5 17.0 0.03219200000000004
4.0 17.0 0.02338400000000005
4.5 17.0 0.02338400000000005
5.0 17.0 0.016576000000000056
5.5 17.0 0.03238400000000006
6.0 17.0 0.018384000000000046
6.5 17.0 0.012192000000000026
7.0 17.0 0.021192000000000034
7.5 17.0 0.019192000000000032
8.0 17.0 0.012384000000000039
8.5 17.0 0.021768000000000075
9.0 17.0 0.014192000000000028
9.5 17.0 0.015192000000000028
10.0 17.0 0.016576000000000056
10.5 17.0 0.016384000000000044
11.0 17.0 0.015576000000000057
11.5 17.0 0.010192000000000024
12.0 17.0 0.014576000000000056
12.5 17.0 0.012192000000000026
13.0 17.0 0.01476800000000007
13.5 17.0 0.012192000000000026
14.0 17.0 0.013960000000000083
14.5 17.0 0.006768000000000063
15.0 17.0 0.01476800000000007
15.5 17.0 0.009192000000000023
16.0 17.0 0.007384000000000035
16.5 17.0 0.01096000000000008
17.0 17.0 0.01096000000000008
17.5 17.0 0.008768000000000064
18.0 17.0 0.00857600000000005
18.5 17.0 0.013768000000000068
19.0 17.0 0.006768000000000063
19.5 17.0 0.01096000000000008
20.0 17.0 0.01096000000000008

-10.0 17.5 4.035384
-9.5 17.5 5.030404
-9.0 17.5 1.048212
-8.5 17.5 3.0279799999999994
-8.0 17.5 4.026808
-7.5 17.5 2.039
-7.0 17.5 0.05900000000000005
-6.5 17.5 1.064788
-6.0 17.5 0.040616000000000006
-5.5 17.5 1.045404
-5.0 17.5 0.03200000000000003
-4.5 17.5 0.06000000000000005
-4.0 17.5 0.04861600000000001
-3.5 17.5 0.04480800000000003
-3.0 17.5 0.05219200000000006
-2.5 17.5 0.049192000000000055
-2.0 17.5 0.04800000000000004
-1.5 17.5 0.03419200000000004
-1.0 17.5 0.018615999999999987
-0.5 17.5 0.049384000000000074
0.0 17.5 0.02980800000000001
0.5 17.5 0.028615999999999996
1.0 17.5 0.020192000000000033
1.5 17.5 0.04357600000000008
2.0 17.5 0.03219200000000004
2.5 17.5 0.03219200000000004
3.0 17.5 0.03419200000000004
3.5 17.5 0.03057600000000007
4.0 17.5 0.024808000000000007
4.5 17.5 0.022192000000000035
5.0 17.5 0.022192000000000035
5.5 17.5 0.024576000000000063
6.0 17.5 0.013192000000000027
6.5 17.5 0.019384000000000047
7.0 17.5 0.016384000000000044
7.5 17.5 0.030384000000000057
8.0 17.5 0.016384000000000044
8.5 17.5 0.016384000000000044
9.0 17.5 0.012192000000000026
9.5 17.5 0.012192000000000026
10.0 17.5 0.01476800000000007
10.5 17.5 0.012576000000000054
11.0 17.5 0.01576800000000007
11.5 17.5 0.013768000000000068
12.0 17.5 0.01476800000000007
12.5 17.5 0.013576000000000055
13.0 17.5 0.01438400000000004
13.5 17.5 0.010768000000000066
14.0 17.5 0.010576000000000052
14.5 17.5 0.009384000000000036
15.0 17.5 0.01676800000000007
15.5 17.5 0.010192000000000024
16.0 17.5 0.011384000000000038
16.5 17.5 0.007768000000000064
17.0 17.5 0.013960000000000083
17.5 17.5 0.008960000000000079
18.0 17.5 0.007960000000000078
18.5 17.5 0.007768000000000064
19.0 17.5 0.009768000000000065
19.5 17.5 0.00996000000000008
20.0 17.5 0.010768000000000066

-10.0 18.0 4.039
-9.5 18.0 2.041192
-9.0 18.0 2.038808
-8.5 18.0 2.034808
-8.0 18.0 0.059383999999999625
-7.5 18.0 2.053576
-7.0 18.0 1.05302
-6.5 18.0 1.032212
-6.0 18.0 0.041808000000000026
-5.5 18.0 0.05819200000000006
-5.0 18.0 0.053808000000000036
-4.5 18.0 0.050192000000000056
-4.0 18.0 0.04638400000000007
-3.5 18.0 0.052808000000000035
-3.0 18.0 0.02138400000000005
-2.5 18.0 0.06319200000000007
-2.0 18.0 0.049000000000000044
-1.5 18.0 0.04300000000000004
-1.0 18.0 0.029384000000000056
-0.5 18.0 0.04880800000000003
0.0 18.0 0.03180800000000002
0.5 18.0 0.03238400000000006
1.0 18.0 0.03519200000000004
1.5 18.0 0.025192000000000037
2.0 18.0 0.020808000000000004
2.5 18.0 0.027384000000000054
3.0 18.0 0.025384000000000052
3.5 18.0 0.015615999999999986
4.0 18.0 0.020192000000000033
4.5 18.0 0.02057600000000006
5.0 18.0 0.015192000000000028
5.5 18.0 0.027000000000000024
6.0 18.0 0.025192000000000037
6.5 18.0 0.023808000000000006
7.0 18.0 0.016576000000000056
7.5 18.0 0.018384000000000046
8.0 18.0 0.024768000000000078
8.5 18.0 0.020384000000000048
9.0 18.0 0.019768000000000074
9.5 18.0 0.016384000000000044
10.0 18.0 0.01100000000000001
10.5 18.0 0.011384000000000038
11.0 18.0 0.017576000000000057
11.5 18.0 0.012384000000000039
12.0 18.0 0.011576000000000053
12.5 18.0 0.007768000000000064
13.0 18.0 0.007768000000000064
13.5 18.0 0.010576000000000052
14.0 18.0 0.007768000000000064
14.5 18.0 0.009768000000000065
15.0 18.0 0.009576000000000051
15.5 18.0 0.011768000000000067
16.0 18.0 0.009384000000000036
16.5 18.0 0.01096000000000008
17.0 18.0 0.010576000000000052
17.5 18.0 0.009768000000000065
18.0 18.0 0.00857600000000005
18.5 18.0 0.007960000000000078
19.0 18.0 0.008960000000000079
19.5 18.0 0.007960000000000078
20.0 18.0 0.01096000000000008

-10.0 18.5 4.041192
-9.5 18.5 1.05098
-9.0 18.5 2.035
-8.5 18.5 3.0397879999999997
-8.0 18.5 3.0284039999999997
-7.5 18.5 0.051616000000000016
-7.0 18.5 0.05580800000000004
-6.5 18.5 1.044212
-6.0 18.5 0.03338400000000006
-5.5 18.5 0.04700000000000004
-5.0 18.5 0.05980800000000004
-4.5 18.5 1.0484040000000001
-4.0 18.5 0.051616000000000016
-3.5 18.5 0.04700000000000004
-3.0 18.5 0.050192000000000056
-2.5 18.5 0.036616
-2.0 18.5 0.05719200000000006
-1.5 18.5 0.04419200000000005
-1.0 18.5 0.04138400000000007
-0.5 18.5 0.02680800000000001
0.0 18.5 0.03338400000000006
0.5 18.5 0.04019200000000005
1.0 18.5 0.03600000000000003
1.5 18.5 0.04438400000000007
2.0 18.5 0.030384000000000057
2.5 18.5 0.021808000000000004
3.0 18.5 0.05196000000000012
3.5 18.5 0.030000000000000027
4.0 18.5 0.015384000000000042
4.5 18.5 0.023192000000000036
5.0 18.5 0.023192000000000036
5.5 18.5 0.021768000000000075
6.0 18.5 0.012807999999999996
6.5 18.5 0.02200000000000002
7.0 18.5 0.00861599999999998
7.5 18.5 0.025576000000000064
8.0 18.5 0.018615999999999987
8.5 18.5 0.013576000000000055
9.0 18.5 0.023960000000000092
9.5 18.5 0.01338400000000004
10.0 18.5 0.011768000000000067
10.5 18.5 0.009384000000000036
11.0 18.5 0.013768000000000068
11.5 18.5 0.012576000000000054
12.0 18.5 0.012384000000000039
12.5 18.5 0.013576000000000055
13.0 18.5 0.008807999999999993
13.5 18.5 0.012768000000000067
14.0 18.5 0.008768000000000064
14.5 18.5 0.01476800000000007
15.0 18.5 0.010384000000000037
15.5 18.5 0.011768000000000067
16.0 18.5 0.010768000000000066
16.5 18.5 0.010576000000000052
17.0 18.5 0.00996000000000008
17.5 18.5 0.01096000000000008
18.0 18.5 0.011960000000000082
18.5 18.5 0.011576000000000053
19.0 18.5 0.009768000000000065
19.5 18.5 0.006768000000000063
20.0 18.5 0.01096000000000008

-10.0 19.0 0.05600000000000005
-9.5 19.0 3.052596
-9.0 19.0 2.0461919999999996
-8.5 19.0 0.05757599999999957
-8.0 19.0 3.0365960000000003
-7.5 19.0 2.0465760000000004
-7.0 19.0 2.046616
-6.5 19.0 2.036
-6.0 19.0 0.04761600000000001
-5.5 19.0 1.0469800000000002
-5.0 19.0 1.032596
-4.5 19.0 0.039192000000000046
-4.0 19.0 0.05619200000000006
-3.5 19.0 0.06738400000000008
-3.0 19.0 0.02719200000000004
-2.5 19.0 0.05619200000000006
-2.0 19.0 0.04019200000000005
-1.5 19.0 0.036192000000000044
-1.0 19.0 0.040384000000000066
-0.5 19.0 0.020384000000000048
0.0 19.0 0.038000000000000034
0.5 19.0 0.03319200000000004
1.0 19.0 0.030808000000000012
1.5 19.0 0.03138400000000006
2.0 19.0 0.016615999999999985
2.5 19.0 0.03400000000000003
3.0 19.0 0.02400000000000002
3.5 19.0 0.029768000000000083
4.0 19.0 0.02257600000000006
4.5 19.0 0.025384000000000052
5.0 19.0 0.025576000000000064
5.5 19.0 0.024576000000000063
6.0 19.0 0.02400000000000002
6.5 19.0 0.016576000000000056
7.0 19.0 0.016576000000000056
7.5 19.0 0.01338400000000004
8.0 19.0 0.015000000000000013
8.5 19.0 0.015384000000000042
9.0 19.0 0.017000000000000015
9.5 19.0 0.01476800000000007
10.0 19.0 0.011192000000000025
10.5 19.0 0.01476800000000007
11.0 19.0 0.01576800000000007
11.5 19.0 0.01676800000000007
12.0 19.0 0.013576000000000055
12.5 19.0 0.012576000000000054
13.0 19.0 0.013576000000000055
13.5 19.0 0.008384000000000036
14.0 19.0 0.012576000000000054
14.5 19.0 0.013768000000000068
15.0 19.0 0.009384000000000036
15.5 19.0 0.015960000000000085
16.0 19.0 0.011768000000000067
16.5 19.0 0.01096000000000008
17.0 19.0 0.01096000000000008
17.5 19.0 0.009768000000000065
18.0 19.0 0.00996000000000008
18.5 19.0 0.00857600000000005
19.0 19.0 0.01096000000000008
19.5 19.0 0.00996000000000008
20.0 19.0 0.01096000000000008

-10.0 19.5 3.027596
-9.5 19.5 4.039384
-9.0 19.5 2.0478079999999994
-8.5 19.5 0.049384000000000074
-8.0 19.5 1.042212
-7.5 19.5 0.06657600000000011
-7.0 19.5 1.0564040000000001
-6.5 19.5 0.06800000000000006
-6.0 19.5 0.05219200000000006
-5.5 19.5 1.04802
-5.0 19.5 0.052808000000000035
-4.5 19.5 0.04861600000000001
-4.0 19.5 0.042423999999999996
-3.5 19.5 0.038384000000000064
-3.0 19.5 0.04600000000000004
-2.5 19.5 0.03642399999999999
-2.0 19.5 0.037192000000000044
-1.5 19.5 0.04600000000000004
-1.0 19.5 0.04300000000000004
-0.5 19.5 0.04338400000000007
0.0 19.5 0.03019200000000004
0.5 19.5 0.04480800000000003
1.0 19.5 0.031000000000000028
1.5 19.5 0.03357600000000007
2.0 19.5 0.025576000000000064
2.5 19.5 0.024192000000000036
3.0 19.5 0.028384000000000055
3.5 19.5 0.029576000000000068
4.0 19.5 0.02438400000000005
4.5 19.5 0.029384000000000056
5.0 19.5 0.024576000000000063
5.5 19.5 0.015000000000000013
6.0 19.5 0.025576000000000064
6.5 19.5 0.02157600000000006
7.0 19.5 0.025576000000000064
7.5 19.5 0.01719200000000003
8.0 19.5 0.01476800000000007
8.5 19.5 0.021768000000000075
9.0 19.5 0.014576000000000056
9.5 19.5 0.016576000000000056
10.0 19.5 0.01676800000000007
10.5 19.5 0.010384000000000037
11.0 19.5 0.013768000000000068
11.5 19.5 0.012384000000000039
12.0 19.5 0.01338400000000004
12.5 19.5 0.012768000000000067
13.0 19.5 0.013960000000000083
13.5 19.5 0.014192000000000028
14.0 19.5 0.013960000000000083
14.5 19.5 0.011768000000000067
15.0 19.5 0.010384000000000037
15.5 19.5 0.01476800000000007
16.0 19.5 0.011768000000000067
16.5 19.5 0.008768000000000064
17.0 19.5 0.008960000000000079
17.5 19.5 0.012960000000000083
18.0 19.5 0.00996000000000008
18.5 19.5 0.008960000000000079
19.0 19.5 0.009768000000000065
19.5 19.5 0.008960000000000079
20.0 19.5 0.011960000000000082

-10.0 20.0 4.031
-9.5 20.0 1.036212
-9.0 20.0 4.031191999999999
-8.5 20.0 1.0647880000000003
-8.0 20.0 1.049212
-7.5 20.0 2.046192
-7.0 20.0 2.0330000000000004
-6.5 20.0 1.050596
-6.0 20.0 0.04157600000000008
-5.5 20.0 0.048192000000000054
-5.0 20.0 0.04561600000000001
-4.5 20.0 0.0645760000000001
-4.0 20.0 0.05119200000000006
-3.5 20.0 0.040768000000000096
-3.0 20.0 0.04738400000000007
-2.5 20.0 0.052000000000000046
-2.0 20.0 0.036192000000000044
-1.5 20.0 0.052808000000000035
-1.0 20.0 0.04457600000000008
-0.5 20.0 0.04119200000000005
0.0 20.0 0.030808000000000012
0.5 20.0 0.036192000000000044
1.0 20.0 0.02680800000000001
1.5 20.0 0.030000000000000027
2.0 20.0 0.038192000000000045
2.5 20.0 0.025384000000000052
3.0 20.0 0.021192000000000034
3.5 20.0 0.025000000000000022
4.0 20.0 0.029384000000000056
4.5 20.0 0.03600000000000003
5.0 20.0 0.02238400000000005
5.5 20.0 0.027576000000000066
6.0 20.0 0.01619200000000003
6.5 20.0 0.009384000000000036
7.0 20.0 0.025384000000000052
7.5 20.0 0.015192000000000028
8.0 20.0 0.02057600000000006
8.5 20.0 0.014000000000000012
9.0 20.0 0.015576000000000057
9.5 20.0 0.01996000000000009
10.0 20.0 0.014576000000000056
10.5 20.0 0.016960000000000086
11.0 20.0 0.013576000000000055
11.5 20.0 0.012768000000000067
12.0 20.0 0.011192000000000025
12.5 20.0 0.009384000000000036
13.0 20.0 0.011192000000000025
13.5 20.0 0.010384000000000037
14.0 20.0 0.012960000000000083
14.5 20.0 0.013960000000000083
15.0 20.0 0.013960000000000083
15.5 20.0 0.00996000000000008
16.0 20.0 0.010384000000000037
16.5 20.0 0.011768000000000067
17.0 20.0 0.009768000000000065
17.5 20.0 0.01096000000000008
18.0 20.0 0.009576000000000051
18.5 20.0 0.010768000000000066
19.0 20.0 0.008960000000000079
19.5 20.0 0.010768000000000066
20.0 20.0 0.007768000000000064

-10.0 20.5 5.025404
-9.5 20.5 3.042212
-9.0 20.5 5.024404
-8.5 20.5 3.037596
-8.0 20.5 1.046596
-7.5 20.5 0.05861600000000002
-7.0 20.5 0.05819200000000006
-6.5 20.5 1.053788
-6.0 20.5 0.04580800000000003
-5.5 20.5 0.05500000000000005
-5.0 20.5 0.04480800000000003
-4.5 20.5 0.03600000000000003
-4.0 20.5 0.04300000000000004
-3.5 20.5 0.04538400000000007
-3.0 20.5 0.04738400000000007
-2.5 20.5 0.038768000000000094
-2.0 20.5 0.04638400000000007
-1.5 20.5 0.04238400000000007
-1.0 20.5 0.039192000000000046
-0.5 20.5 0.037576000000000075
0.0 20.5 0.04338400000000007
0.5 20.5 0.03400000000000003
1.0 20.5 0.028384000000000055
1.5 20.5 0.03219200000000004
2.0 20.5 0.03257600000000007
2.5 20.5 0.02200000000000002
3.0 20.5 0.02819200000000004
3.5 20.5 0.020000000000000018
4.0 20.5 0.015000000000000013
4.5 20.5 0.020000000000000018
5.0 20.5 0.028384000000000055
5.5 20.5 0.02438400000000005
6.0 20.5 0.02138400000000005
6.5 20.5 0.02057600000000006
7.0 20.5 0.008807999999999993
7.5 20.5 0.02157600000000006
8.0 20.5 0.023768000000000077
8.5 20.5 0.026576000000000065
9.0 20.5 0.016576000000000056
9.5 20.5 0.014807999999999998
10.0 20.5 0.011768000000000067
10.5 20.5 0.011192000000000025
11.0 20.5 0.012768000000000067
11.5 20.5 0.010576000000000052
12.0 20.5 0.013768000000000068
12.5 20.5 0.014576000000000056
13.0 20.5 0.010768000000000066
13.5 20.5 0.013576000000000055
14.0 20.5 0.012768000000000067
14.5 20.5 0.013576000000000055
15.0 20.5 0.008768000000000064
15.5 20.5 0.009768000000000065
16.0 20.5 0.01096000000000008
16.5 20.5 0.010768000000000066
17.0 20.5 0.011576000000000053
17.5 20.5 0.011960000000000082
18.0 20.5 0.00857600000000005
18.5 20.5 0.008768000000000064
19.0 20.5 0.008960000000000079
19.5 20.5 0.011960000000000082
20.0 20.5 0.011960000000000082

-10.0 21.0 2.047192
-9.5 21.0 2.0448079999999997
-9.0 21.0 2.0479999999999996
-8.5 21.0 1.0567879999999996
-8.0 21.0 2.043
-7.5 21.0 0.060616000000000024
-7.0 21.0 1.0535959999999995
-6.5 21.0 2.0358080000000003
-6.0 21.0 0.06000000000000005
-5.5 21.0 1.0519800000000001
-5.0 21.0 0.04800000000000004
-4.5 21.0 0.04261600000000001
-4.0 21.0 0.05780800000000004
-3.5 21.0 0.041000000000000036
-3.0 21.0 0.04019200000000005
-2.5 21.0 0.049192000000000055
-2.0 21.0 0.03238400000000006
-1.5 21.0 0.04600000000000004
-1.0 21.0 0.022192000000000035
-0.5 21.0 0.04300000000000004
0.0 21.0 0.023808000000000006
0.5 21.0 0.02919200000000004
1.0 21.0 0.025192000000000037
1.5 21.0 0.03180800000000002
2.0 21.0 0.04457600000000008
2.5 21.0 0.033616
3.0 21.0 0.024192000000000036
3.5 21.0 0.018384000000000046
4.0 21.0 0.019192000000000032
4.5 21.0 0.01676800000000007
5.0 21.0 0.02338400000000005
5.5 21.0 0.017384000000000045
6.0 21.0 0.017808
6.5 21.0 0.025192000000000037
7.0 21.0 0.01100000000000001
7.5 21.0 0.01957600000000006
8.0 21.0 0.01819200000000003
8.5 21.0 0.02157600000000006
9.0 21.0 0.013768000000000068
9.5 21.0 0.01719200000000003
10.0 21.0 0.014576000000000056
10.5 21.0 0.010384000000000037
11.0 21.0 0.014576000000000056
11.5 21.0 0.017960000000000087
12.0 21.0 0.01996000000000009
12.5 21.0 0.009192000000000023
13.0 21.0 0.010768000000000066
13.5 21.0 0.013960000000000083
14.0 21.0 0.01338400000000004
14.5 21.0 0.008768000000000064
15.0 21.0 0.010384000000000037
15.5 21.0 0.009768000000000065
16.0 21.0 0.010768000000000066
16.5 21.0 0.010768000000000066
17.0 21.0 0.009576000000000051
17.5 21.0 0.007768000000000064
18.0 21.0 0.009768000000000065
18.5 21.0 0.01096000000000008
19.0 21.0 0.01096000000000008
19.5 21.0 0.00996000000000008
20.0 21.0 0.009768000000000065

-10.0 21.5 3.040596
-9.5 21.5 3.0434039999999998
-9.0 21.5 4.024616
-8.5 21.5 3.043596
-8.0 21.5 3.033596
-7.5 21.5 2.048192
-7.0 21.5 0.049384000000000074
-6.5 21.5 2.045616
-6.0 21.5 0.06419200000000007
-5.5 21.5 0.049384000000000074
-5.0 21.5 0.040616000000000006
-4.5 21.5 0.04919199999999972
-4.0 21.5 0.035616
-3.5 21.5 0.049576000000000085
-3.0 21.5 0.048576000000000084
-2.5 21.5 0.030384000000000057
-2.0 21.5 0.03138400000000006
-1.5 21.5 0.049192000000000055
-1.0 21.5 0.05257600000000009
-0.5 21.5 0.04019200000000005
0.0 21.5 0.038192000000000045
0.5 21.5 0.028000000000000025
1.0 21.5 0.02980800000000001
1.5 21.5 0.03419200000000004
2.0 21.5 0.026576000000000065
2.5 21.5 0.031000000000000028
3.0 21.5 0.016000000000000014
3.5 21.5 0.02157600000000006
4.0 21.5 0.030000000000000027
4.5 21.5 0.023192000000000036
5.0 21.5 0.026000000000000023
5.5 21.5 0.025576000000000064
6.0 21.5 0.02200000000000002
6.5 21.5 0.011384000000000038
7.0 21.5 0.02200000000000002
7.5 21.5 0.013768000000000068
8.0 21.5 0.026576000000000065
8.5 21.5 0.020192000000000033
9.0 21.5 0.011192000000000025
9.5 21.5 0.012384000000000039
10.0 21.5 0.013192000000000027
10.5 21.5 0.015192000000000028
11.0 21.5 0.012384000000000039
11.5 21.5 0.010192000000000024
12.0 21.5 0.012384000000000039
12.5 21.5 0.010576000000000052
13.0 21.5 0.010768000000000066
13.5 21.5 0.011192000000000025
14.0 21.5 0.009192000000000023
14.5 21.5 0.011576000000000053
15.0 21.5 0.013576000000000055
15.5 21.5 0.013960000000000083
16.0 21.5 0.007768000000000064
16.5 21.5 0.009384000000000036
17.0 21.5 0.00757600000000005
17.5 21.5 0.009768000000000065
18.0 21.5 0.00857600000000005
18.5 21.5 0.007960000000000078
19.0 21.5 0.00996000000000008
19.5 21.5 0.00996000000000008
20.0 21.5 0.010768000000000066

-10.0 22.0 6.014808
-9.5 22.0 2.0503839999999998
-9.0 22.0 3.0334039999999995
-8.5 22.0 1.0470200000000003
-8.0 22.0 3.046788
-7.5 22.0 0.036616
-7.0 22.0 0.062384000000000085
-6.5 22.0 0.04380799999999986
-6.0 22.0 0.05500000000000005
-5.5 22.0 1.0544040000000001
-5.0 22.0 0.060192000000000065
-4.5 22.0 0.05438400000000008
-4.0 22.0 0.05600000000000005
-3.5 22.0 0.041000000000000036
-3.0 22.0 0.03980799999999988
-2.5 22.0 0.030384000000000057
-2.0 22.0 0.04638400000000007
-1.5 22.0 0.030000000000000027
-1.0 22.0 0.04457600000000008
-0.5 22.0 0.039192000000000046
0.0 22.0 0.03557600000000007
0.5 22.0 0.03280800000000002
1.0 22.0 0.036192000000000044
1.5 22.0 0.03200000000000003
2.0 22.0 0.04380800000000003
2.5 22.0 0.04138400000000007
3.0 22.0 0.02438400000000005
3.5 22.0 0.019192000000000032
4.0 22.0 0.026576000000000065
4.5 22.0 0.016384000000000044
5.0 22.0 0.03238400000000006
5.5 22.0 0.02876800000000008
6.0 22.0 0.01438400000000004
6.5 22.0 0.02257600000000006
7.0 22.0 0.017384000000000045
7.5 22.0 0.021192000000000034
8.0 22.0 0.01957600000000006
8.5 22.0 0.017768000000000072
9.0 22.0 0.018000000000000016
9.5 22.0 0.011384000000000038
10.0 22.0 0.010384000000000037
10.5 22.0 0.011192000000000025
11.0 22.0 0.01338400000000004
11.5 22.0 0.010576000000000052
12.0 22.0 0.013768000000000068
12.5 22.0 0.011192000000000025
13.0 22.0 0.013576000000000055
13.5 22.0 0.00757600000000005
14.0 22.0 0.012576000000000054
14.5 22.0 0.013576000000000055
15.0 22.0 0.013768000000000068
15.5 22.0 0.012768000000000067
16.0 22.0 0.00719200000000002
16.5 22.0 0.010768000000000066
17.0 22.0 0.011768000000000067
17.5 22.0 0.011576000000000053
18.0 22.0 0.012960000000000083
18.5 22.0 0.00996000000000008
19.0 22.0 0.010768000000000066
19.5 22.0 0.008960000000000079
20.0 22.0 0.010768000000000066

-10.0 22.5 3.0360199999999997
-9.5 22.5 1.0695960000000002
-9.0 22.5 2.0451919999999997
-8.5 22.5 4.041384
-8.0 22.5 5.034404
-7.5 22.5 0.030000000000000027
-7.0 22.5 0.03761599999999994
-6.5 22.5 0.06880800000000005
-6.0 22.5 0.051000000000000045
-5.5 22.5 0.040039999999999965
-5.0 22.5 0.04638400000000007
-4.5 22.5 0.04838400000000007
-4.0 22.5 0.041000000000000036
-3.5 22.5 0.04638400000000007
-3.0 22.5 0.04219200000000005
-2.5 22.5 0.036192000000000044
-2.0 22.5 0.04338400000000007
-1.5 22.5 0.036616
-1.0 22.5 0.038000000000000034
-0.5 22.5 0.02138400000000005
0.0 22.5 0.03538400000000006
0.5 22.5 0.028576000000000067
1.0 22.5 0.04457600000000008
1.5 22.5 0.025192000000000037
2.0 22.5 0.03419200000000004
2.5 22.5 0.025192000000000037
3.0 22.5 0.03138400000000006
3.5 22.5 0.024192000000000036
4.0 22.5 0.019384000000000047
4.5 22.5 0.015192000000000028
5.0 22.5 0.022192000000000035
5.5 22.5 0.027384000000000054
6.0 22.5 0.026576000000000065
6.5 22.5 0.02719200000000004
7.0 22.5 0.014807999999999998
7.5 22.5 0.016576000000000056
8.0 22.5 0.010576000000000052
8.5 22.5 0.02819200000000004
9.0 22.5 0.017000000000000015
9.5 22.5 0.02257600000000006
10.0 22.5 0.013576000000000055
10.5 22.5 0.017384000000000045
11.0 22.5 0.010192000000000024
11.5 22.5 0.010000000000000009
12.0 22.5 0.011384000000000038
12.5 22.5 0.014576000000000056
13.0 22.5 0.008000000000000007
13.5 22.5 0.016576000000000056
14.0 22.5 0.01576800000000007
14.5 22.5 0.009576000000000051
15.0 22.5 0.012576000000000054
15.5 22.5 0.009768000000000065
16.0 22.5 0.010768000000000066
16.5 22.5 0.00996000000000008
17.0 22.5 0.011768000000000067
17.5 22.5 0.007768000000000064
18.0 22.5 0.013768000000000068
18.5 22.5 0.01096000000000008
19.0 22.5 0.01096000000000008
19.5 22.5 0.011960000000000082
20.0 22.5 0.011960000000000082

-10.0 23.0 4.029999999999999
-9.5 23.0 3.042212
-9.0 23.0 6.021000000000001
-8.5 23.0 2.0578079999999996
-8.0 23.0 1.0487880000000003
-7.5 23.0 0.04780800000000003
-7.0 23.0 0.06857600000000011
-6.5 23.0 1.051212
-6.0 23.0 0.04780800000000003
-5.5 23.0 0.05480800000000004
-5.0 23.0 1.0324039999999999
-4.5 23.0 0.039192000000000046
-4.0 23.0 0.05500000000000005
-3.5 23.0 0.04700000000000004
-3.0 23.0 0.040000000000000036
-2.5 23.0 0.03519200000000004
-2.0 23.0 0.038192000000000045
-1.5 23.0 0.03219200000000004
-1.0 23.0 0.04261600000000001
-0.5 23.0 0.05357600000000009
0.0 23.0 0.037192000000000044
0.5 23.0 0.02880800000000001
1.0 23.0 0.03738400000000006
1.5 23.0 0.027000000000000024
2.0 23.0 0.03319200000000004
2.5 23.0 0.022808000000000005
3.0 23.0 0.02438400000000005
3.5 23.0 0.02719200000000004
4.0 23.0 0.02157600000000006
4.5 23.0 0.023768000000000077
5.0 23.0 0.02338400000000005
5.5 23.0 0.023192000000000036
6.0 23.0 0.023960000000000092
6.5 23.0 0.026576000000000065
7.0 23.0 0.01338400000000004
7.5 23.0 0.017000000000000015
8.0 23.0 0.022192000000000035
8.5 23.0 0.015576000000000057
9.0 23.0 0.015384000000000042
9.5 23.0 0.008384000000000036
10.0 23.0 0.013576000000000055
10.5 23.0 0.014192000000000028
11.0 23.0 0.010384000000000037
11.5 23.0 0.01438400000000004
12.0 23.0 0.010576000000000052
12.5 23.0 0.012768000000000067
13.0 23.0 0.00857600000000005
13.5 23.0 0.011576000000000053
14.0 23.0 0.016960000000000086
14.5 23.0 0.009576000000000051
15.0 23.0 0.012576000000000054
15.5 23.0 0.012576000000000054
16.0 23.0 0.00996000000000008
16.5 23.0 0.009768000000000065
17.0 23.0 0.013576000000000055
17.5 23.0 0.008768000000000064
18.0 23.0 0.01096000000000008
18.5 23.0 0.007960000000000078
19.0 23.0 0.00996000000000008
19.5 23.0 0.008960000000000079
20.0 23.0 0.008960000000000079

-10.0 23.5 4.039
-9.5 23.5 4.033999999999999
-9.0 23.5 4.032192
-8.5 23.5 2.048616
-8.0 23.5 1.058788
-7.5 23.5 4.022
-7.0 23.5 1.045404
-6.5 23.5 0.06419200000000007
-6.0 23.5 0.0625760000000001
-5.5 23.5 0.059576000000000094
-5.0 23.5 0.06538400000000008
-4.5 23.5 0.04880800000000003
-4.0 23.5 0.04461600000000001
-3.5 23.5 0.04380800000000003
-3.0 23.5 0.04680800000000003
-2.5 23.5 0.04300000000000004
-2.0 23.5 0.03280800000000002
-1.5 23.5 0.04600000000000004
-1.0 23.5 0.039000000000000035
-0.5 23.5 0.02980800000000001
0.0 23.5 0.025192000000000037
0.5 23.5 0.03138400000000006
1.0 23.5 0.039384000000000065
1.5 23.5 0.04338400000000007
2.0 23.5 0.036192000000000044
2.5 23.5 0.019192000000000032
3.0 23.5 0.021192000000000034
3.5 23.5 0.021808000000000004
4.0 23.5 0.02200000000000002
4.5 23.5 0.018576000000000058
5.0 23.5 0.01338400000000004
5.5 23.5 0.02338400000000005
6.0 23.5 0.023768000000000077
6.5 23.5 0.019192000000000032
7.0 23.5 0.017384000000000045
7.5 23.5 0.013807999999999997
8.0 23.5 0.016000000000000014
8.5 23.5 0.02338400000000005
9.0 23.5 0.016384000000000044
9.5 23.5 0.013192000000000027
10.0 23.5 0.013000000000000012
10.5 23.5 0.015960000000000085
11.0 23.5 0.014576000000000056
11.5 23.5 0.011768000000000067
12.0 23.5 0.013576000000000055
12.5 23.5 0.01576800000000007
13.0 23.5 0.007384000000000035
13.5 23.5 0.00857600000000005
14.0 23.5 0.011768000000000067
14.5 23.5 0.011768000000000067
15.0 23.5 0.008768000000000064
15.5 23.5 0.008960000000000079
16.0 23.5 0.009768000000000065
16.5 23.5 0.012960000000000083
17.0 23.5 0.010768000000000066
17.5 23.5 0.011768000000000067
18.0 23.5 0.012960000000000083
18.5 23.5 0.010576000000000052
19.0 23.5 0.009768000000000065
19.5 23.5 0.010768000000000066
20.0 23.5 0.006768000000000063

-10.0 24.0 4.036
-9.5 24.0 2.0509999999999997
-9.0 24.0 3.0425959999999996
-8.5 24.0 3.043596
-8.0 24.0 1.0539800000000004
-7.5 24.0 1.0485959999999996
-7.0 24.0 2.039808
-6.5 24.0 0.05819200000000006
-6.0 24.0 0.048424
-5.5 24.0 0.05676800000000011
-5.0 24.0 0.04480800000000003
-4.5 24.0 0.04880800000000003
-4.0 24.0 0.05661600000000002
-3.5 24.0 0.04638400000000007
-3.0 24.0 0.03519200000000004
-2.5 24.0 0.030808000000000012
-2.0 24.0 0.033616
-1.5 24.0 0.04300000000000004
-1.0 24.0 0.031616
-0.5 24.0 0.02819200000000004
0.0 24.0 0.050192000000000056
0.5 24.0 0.028615999999999996
1.0 24.0 0.023192000000000036
1.5 24.0 0.03338400000000006
2.0 24.0 0.02819200000000004
2.5 24.0 0.037192000000000044
3.0 24.0 0.018808000000000002
3.5 24.0 0.03019200000000004
4.0 24.0 0.021423999999999978
4.5 24.0 0.02338400000000005
5.0 24.0 0.03538400000000006
5.5 24.0 0.02100000000000002
6.0 24.0 0.017384000000000045
6.5 24.0 0.02819200000000004
7.0 24.0 0.017576000000000057
7.5 24.0 0.017384000000000045
8.0 24.0 0.020384000000000048
8.5 24.0 0.018960000000000088
9.0 24.0 0.011192000000000025
9.5 24.0 0.012192000000000026
10.0 24.0 0.015000000000000013
10.5 24.0 0.01619200000000003
11.0 24.0 0.012192000000000026
11.5 24.0 0.013192000000000027
12.0 24.0 0.012960000000000083
12.5 24.0 0.009192000000000023
13.0 24.0 0.008192000000000022
13.5 24.0 0.007768000000000064
14.0 24.0 0.013576000000000055
14.5 24.0 0.011576000000000053
15.0 24.0 0.012384000000000039
15.5 24.0 0.010768000000000066
16.0 24.0 0.007384000000000035
16.5 24.0 0.008768000000000064
17.0 24.0 0.011768000000000067
17.5 24.0 0.010768000000000066
18.0 24.0 0.008768000000000064
18.5 24.0 0.01096000000000008
19.0 24.0 0.00996000000000008
19.5 24.0 0.008960000000000079
20.0 24.0 0.008960000000000079

-10.0 24.5 7.004403999999999
-9.5 24.5 1.050212
-9.0 24.5 2.0349999999999997
-8.5 24.5 3.0384040000000003
-8.0 24.5 0.053424000000000006
-7.5 24.5 3.028212
-7.0 24.5 0.052000000000000046
-6.5 24.5 1.048404
-6.0 24.5 0.054807999999999815
-5.5 24.5 0.04519200000000005
-5.0 24.5 0.04861600000000001
-4.5 24.5 0.06600000000000006
-4.0 24.5 0.04119200000000005
-3.5 24.5 0.043424
-3.0 24.5 0.04200000000000004
-2.5 24.5 0.03180800000000002
-2.0 24.5 0.04638400000000007
-1.5 24.5 0.04319200000000005
-1.0 24.5 0.03442399999999999
-0.5 24.5 0.038576000000000076
0.0 24.5 0.04200000000000004
0.5 24.5 0.03180800000000002
1.0 24.5 0.04419200000000005
1.5 24.5 0.019192000000000032
2.0 24.5 0.036192000000000044
2.5 24.5 0.03276800000000009
3.0 24.5 0.019192000000000032
3.5 24.5 0.026192000000000038
4.0 24.5 0.02919200000000004
4.5 24.5 0.027960000000000096
5.0 24.5 0.023192000000000036
5.5 24.5 0.020192000000000033
6.0 24.5 0.026576000000000065
6.5 24.5 0.01719200000000003
7.0 24.5 0.014192000000000028
7.5 24.5 0.02057600000000006
8.0 24.5 0.014192000000000028
8.5 24.5 0.017576000000000057
9.0 24.5 0.017576000000000057
9.5 24.5 0.013807999999999997
10.0 24.5 0.016000000000000014
10.5 24.5 0.015384000000000042
11.0 24.5 0.010576000000000052
11.5 24.5 0.016576000000000056
12.0 24.5 0.01476800000000007
12.5 24.5 0.01676800000000007
13.0 24.5 0.010384000000000037
13.5 24.5 0.009384000000000036
14.0 24.5 0.011384000000000038
14.5 24.5 0.008768000000000064
15.0 24.5 0.012960000000000083
15.5 24.5 0.010768000000000066
16.0 24.5 0.00857600000000005
16.5 24.5 0.008960000000000079
17.0 24.5 0.008768000000000064
17.5 24.5 0.007960000000000078
18.0 24.5 0.008768000000000064
18.5 24.5 0.006960000000000077
19.0 24.5 0.008768000000000064
19.5 24.5 0.006960000000000077
20.0 24.5 0.008960000000000079

-10.0 25.0 3.030596
-9.5 25.0 3.0327879999999996
-9.0 25.0 1.0529799999999996
-8.5 25.0 3.0499800000000006
-8.0 25.0 2.0471920000000003
-7.5 25.0 2.047384
-7.0 25.0 1.0557880000000002
-6.5 25.0 0.061999999999999736
-6.0 25.0 0.04461600000000001
-5.5 25.0 0.047576000000000084
-5.0 25.0 0.06280800000000004
-4.5 25.0 0.060576000000000095
-4.0 25.0 0.0459999999999998
-3.5 25.0 0.04200000000000004
-3.0 25.0 0.050000000000000044
-2.5 25.0 0.03700000000000003
-2.0 25.0 0.036192000000000044
-1.5 25.0 0.022192000000000035
-1.0 25.0 0.03480800000000002
-0.5 25.0 0.04157600000000008
0.0 25.0 0.05757600000000009
0.5 25.0 0.030000000000000027
1.0 25.0 0.03357600000000007
1.5 25.0 0.022808000000000005
2.0 25.0 0.030384000000000057
2.5 25.0 0.01719200000000003
3.0 25.0 0.03538400000000006
3.5 25.0 0.019000000000000017
4.0 25.0 0.030000000000000027
4.5 25.0 0.018808000000000002
5.0 25.0 0.024808000000000007
5.5 25.0 0.025384000000000052
6.0 25.0 0.021808000000000004
6.5 25.0 0.01438400000000004
7.0 25.0 0.021768000000000075
7.5 25.0 0.013000000000000012
8.0 25.0 0.01438400000000004
8.5 25.0 0.01438400000000004
9.0 25.0 0.017576000000000057
9.5 25.0 0.011576000000000053
10.0 25.0 0.01438400000000004
10.5 25.0 0.014192000000000028
11.0 25.0 0.014576000000000056
11.5 25.0 0.012768000000000067
12.0 25.0 0.00857600000000005
12.5 25.0 0.01100000000000001
13.0 25.0 0.01476800000000007
13.5 25.0 0.012768000000000067
14.0 25.0 0.012768000000000067
14.5 25.0 0.012768000000000067
15.0 25.0 0.011576000000000053
15.5 25.0 0.01096000000000008
16.0 25.0 0.011960000000000082
16.5 25.0 0.010768000000000066
17.0 25.0 0.00996000000000008
17.5 25.0 0.009768000000000065
18.0 25.0 0.00996000000000008
18.5 25.0 0.010768000000000066
19.0 25.0 0.00857600000000005
19.5 25.0 0.01096000000000008
20.0 25.0 0.011960000000000082

-10.0 25.5 2.052
-9.5 25.5 2.044
-9.0 25.5 2.041576
-8.5 25.5 0.07319200000000008
-8.0 25.5 0.050576000000000086
-7.5 25.5 3.01602
-7.0 25.5 0.052808000000000035
-6.5 25.5 2.0399999999999996
-6.0 25.5 0.037192000000000044
-5.5 25.5 0.051384000000000075
-5.0 25.5 0.060576000000000095
-4.5 25.5 0.05538400000000008
-4.0 25.5 0.04380800000000003
-3.5 25.5 0.039000000000000035
-3.0 25.5 0.04619200000000005
-2.5 25.5 0.041000000000000036
-2.0 25.5 0.050000000000000044
-1.5 25.5 0.04680800000000003
-1.0 25.5 0.03480800000000002
-0.5 25.5 0.038384000000000064
0.0 25.5 0.030384000000000057
0.5 25.5 0.031000000000000028
1.0 25.5 0.03138400000000006
1.5 25.5 0.027576000000000066
2.0 25.5 0.027615999999999995
2.5 25.5 0.027576000000000066
3.0 25.5 0.023808000000000006
3.5 25.5 0.031192000000000043
4.0 25.5 0.03057600000000007
4.5 25.5 0.020192000000000033
5.0 25.5 0.02300000000000002
5.5 25.5 0.019192000000000032
6.0 25.5 0.017576000000000057
6.5 25.5 0.02057600000000006
7.0 25.5 0.02138400000000005
7.5 25.5 0.014192000000000028
8.0 25.5 0.012576000000000054
8.5 25.5 0.012384000000000039
9.0 25.5 0.022768000000000076
9.5 25.5 0.012192000000000026
10.0 25.5 0.012384000000000039
10.5 25.5 0.014960000000000084
11.0 25.5 0.010192000000000024
11.5 25.5 0.012576000000000054
12.0 25.5 0.012384000000000039
12.5 25.5 0.012384000000000039
13.0 25.5 0.012576000000000054
13.5 25.5 0.012384000000000039
14.0 25.5 0.010768000000000066
14.5 25.5 0.011960000000000082
15.0 25.5 0.00719200000000002
15.5 25.5 0.011960000000000082
16.0 25.5 0.01096000000000008
16.5 25.5 0.012960000000000083
17.0 25.5 0.01096000000000008
17.5 25.5 0.00857600000000005
18.0 25.5 0.01096000000000008
18.5 25.5 0.007960000000000078
19.0 25.5 0.007768000000000064
19.5 25.5 0.01096000000000008
20.0 25.5 0.01096000000000008

-10.0 26.0 3.0415959999999997
-9.5 26.0 2.0478080000000003
-9.0 26.0 2.037384
-8.5 26.0 2.0446159999999995
-8.0 26.0 2.0358080000000003
-7.5 26.0 1.0544040000000003
-7.0 26.0 0.050424000000000004
-6.5 26.0 0.05619200000000006
-6.0 26.0 1.0435959999999995
-5.5 26.0 0.06400000000000006
-5.0 26.0 0.051384000000000075
-4.5 26.0 0.06500000000000006
-4.0 26.0 0.039192000000000046
-3.5 26.0 0.050192000000000056
-3.0 26.0 0.049192000000000055
-2.5 26.0 0.038768000000000094
-2.0 26.0 0.03438400000000006
-1.5 26.0 0.048576000000000084
-1.0 26.0 0.050384000000000075
-0.5 26.0 0.03138400000000006
0.0 26.0 0.03600000000000003
0.5 26.0 0.04600000000000004
1.0 26.0 0.039576000000000076
1.5 26.0 0.04019200000000005
2.0 26.0 0.03557600000000007
2.5 26.0 0.03219200000000004
3.0 26.0 0.03238400000000006
3.5 26.0 0.03157600000000007
4.0 26.0 0.021192000000000034
4.5 26.0 0.025384000000000052
5.0 26.0 0.023192000000000036
5.5 26.0 0.03557600000000007
6.0 26.0 0.016384000000000044
6.5 26.0 0.016576000000000056
7.0 26.0 0.017576000000000057
7.5 26.0 0.016384000000000044
8.0 26.0 0.01957600000000006
8.5 26.0 0.012807999999999996
9.0 26.0 0.025576000000000064
9.5 26.0 0.011576000000000053
10.0 26.0 0.012384000000000039
10.5 26.0 0.011807999999999996
11.0 26.0 0.007768000000000064
11.5 26.0 0.014576000000000056
12.0 26.0 0.012384000000000039
12.5 26.0 0.015576000000000057
13.0 26.0 0.012192000000000026
13.5 26.0 0.00857600000000005
14.0 26.0 0.010576000000000052
14.5 26.0 0.012576000000000054
15.0 26.0 0.013960000000000083
15.5 26.0 0.010768000000000066
16.0 26.0 0.008960000000000079
16.5 26.0 0.011768000000000067
17.0 26.0 0.013960000000000083
17.5 26.0 0.006768000000000063
18.0 26.0 0.012960000000000083
18.5 26.0 0.012960000000000083
19.0 26.0 0.011960000000000082
19.5 26.0 0.008768000000000064
20.0 26.0 0.008960000000000079

-10.0 26.5 3.0384040000000003
-9.5 26.5 2.048384
-9.0 26.5 4.032
-8.5 26.5 2.0398080000000003
-8.0 26.5 1.0621720000000001
-7.5 26.5 3.032788
-7.0 26.5 0.042423999999999996
-6.5 26.5 2.0509999999999997
-6.0 26.5 0.05857600000000009
-5.5 26.5 0.04738400000000007
-5.0 26.5 0.05400000000000005
-4.5 26.5 1.046404
-4.0 26.5 0.04780800000000003
-3.5 26.5 0.03680800000000002
-3.0 26.5 0.04500000000000004
-2.5 26.5 0.05419200000000006
-2.0 26.5 0.03480800000000002
-1.5 26.5 0.04700000000000004
-1.0 26.5 0.03219200000000004
-0.5 26.5 0.041808000000000026
0.0 26.5 0.02719200000000004
0.5 26.5 0.025576000000000064
1.0 26.5 0.03257600000000007
1.5 26.5 0.026576000000000065
2.0 26.5 0.015615999999999986
2.5 26.5 0.03600000000000003
3.0 26.5 0.030000000000000027
3.5 26.5 0.03357600000000007
4.0 26.5 0.015808
4.5 26.5 0.03219200000000004
5.0 26.5 0.022192000000000035
5.5 26.5 0.016576000000000056
6.0 26.5 0.02338400000000005
6.5 26.5 0.020000000000000018
7.0 26.5 0.019384000000000047
7.5 26.5 0.012384000000000039
8.0 26.5 0.015576000000000057
8.5 26.5 0.017576000000000057
9.0 26.5 0.010192000000000024
9.5 26.5 0.013960000000000083
10.0 26.5 0.009384000000000036
10.5 26.5 0.013576000000000055
11.0 26.5 0.013000000000000012
11.5 26.5 0.012192000000000026
12.0 26.5 0.01338400000000004
12.5 26.5 0.010576000000000052
13.0 26.5 0.012768000000000067
13.5 26.5 0.012768000000000067
14.0 26.5 0.010768000000000066
14.5 26.5 0.011576000000000053
15.0 26.5 0.012576000000000054
15.5 26.5 0.010768000000000066
16.0 26.5 0.010576000000000052
16.5 26.5 0.010384000000000037
17.0 26.5 0.012768000000000067
17.5 26.5 0.007960000000000078
18.0 26.5 0.011768000000000067
18.5 26.5 0.012768000000000067
19.0 26.5 0.01096000000000008
19.5 26.5 0.01476800000000007
20.0 26.5 0.01096000000000008

-10.0 27.0 2.0401920000000002
-9.5 27.0 3.03802
-9.0 27.0 1.0425959999999996
-8.5 27.0 2.0446160000000004
-8.0 27.0 0.06361600000000003
-7.5 27.0 0.05519200000000006
-7.0 27.0 1.0424039999999999
-6.5 27.0 1.062596
-6.0 27.0 0.04980800000000003
-5.5 27.0 0.0574239999999999
-5.0 27.0 0.03680799999999988
-4.5 27.0 0.04438400000000007
-4.0 27.0 0.049576000000000085
-3.5 27.0 0.040000000000000036
-3.0 27.0 0.04600000000000004
-2.5 27.0 0.04480800000000003
-2.0 27.0 0.04661600000000001
-1.5 27.0 0.042423999999999996
-1.0 27.0 0.03700000000000003
-0.5 27.0 0.03280800000000002
0.0 27.0 0.025192000000000037
0.5 27.0 0.030615999999999997
1.0 27.0 0.0477680000000001
1.5 27.0 0.030000000000000027
2.0 27.0 0.025192000000000037
2.5 27.0 0.017000000000000015
3.0 27.0 0.018384000000000046
3.5 27.0 0.014576000000000056
4.0 27.0 0.02438400000000005
4.5 27.0 0.03519200000000004
5.0 27.0 0.024576000000000063
5.5 27.0 0.024576000000000063
6.0 27.0 0.020000000000000018
6.5 27.0 0.016808
7.0 27.0 0.024576000000000063
7.5 27.0 0.018808000000000002
8.0 27.0 0.01438400000000004
8.5 27.0 0.015808
9.0 27.0 0.017768000000000072
9.5 27.0 0.015000000000000013
10.0 27.0 0.016000000000000014
10.5 27.0 0.01476800000000007
11.0 27.0 0.012768000000000067
11.5 27.0 0.012384000000000039
12.0 27.0 0.015576000000000057
12.5 27.0 0.01096000000000008
13.0 27.0 0.009576000000000051
13.5 27.0 0.008384000000000036
14.0 27.0 0.009768000000000065
14.5 27.0 0.01676800000000007
15.0 27.0 0.013960000000000083
15.5 27.0 0.011576000000000053
16.0 27.0 0.011576000000000053
16.5 27.0 0.013576000000000055
17.0 27.0 0.00857600000000005
17.5 27.0 0.00757600000000005
18.0 27.0 0.009768000000000065
18.5 27.0 0.007768000000000064
19.0 27.0 0.011768000000000067
19.5 27.0 0.008960000000000079
20.0 27.0 0.012960000000000083

-10.0 27.5 4.029
-9.5 27.5 1.0469799999999996
-9.0 27.5 3.045404
-8.5 27.5 1.048212
-8.0 27.5 3.04698
-7.5 27.5 1.045596
-7.0 27.5 0.054615999999999866
-6.5 27.5 0.05576800000000011
-6.0 27.5 1.04898
-5.5 27.5 0.03219200000000004
-5.0 27.5 0.04438400000000007
-4.5 27.5 0.038000000000000034
-4.0 27.5 0.03423199999999997
-3.5 27.5 0.05657600000000009
-3.0 27.5 0.04380800000000003
-2.5 27.5 0.049384000000000074
-2.0 27.5 0.04400000000000004
-1.5 27.5 0.037192000000000044
-1.0 27.5 0.039616000000000005
-0.5 27.5 0.04357600000000008
0.0 27.5 0.030000000000000027
0.5 27.5 0.036192000000000044
1.0 27.5 0.03180800000000002
1.5 27.5 0.029384000000000056
2.0 27.5 0.03180800000000002
2.5 27.5 0.018423999999999975
3.0 27.5 0.018000000000000016
3.5 27.5 0.031192000000000043
4.0 27.5 0.023808000000000006
4.5 27.5 0.02438400000000005
5.0 27.5 0.026384000000000053
5.5 27.5 0.027000000000000024
6.0 27.5 0.016576000000000056
6.5 27.5 0.019384000000000047
7.0 27.5 0.024576000000000063
7.5 27.5 0.015192000000000028
8.0 27.5 0.016576000000000056
8.5 27.5 0.01619200000000003
9.0 27.5 0.012384000000000039
9.5 27.5 0.01200000000000001
10.0 27.5 0.019192000000000032
10.5 27.5 0.01576800000000007
11.0 27.5 0.009384000000000036
11.5 27.5 0.01576800000000007
12.0 27.5 0.015384000000000042
12.5 27.5 0.013192000000000027
13.0 27.5 0.010576000000000052
13.5 27.5 0.010384000000000037
14.0 27.5 0.011960000000000082
14.5 27.5 0.01096000000000008
15.0 27.5 0.011768000000000067
15.5 27.5 0.007768000000000064
16.0 27.5 0.011768000000000067
16.5 27.5 0.00996000000000008
17.0 27.5 0.010576000000000052
17.5 27.5 0.011768000000000067
18.0 27.5 0.009768000000000065
18.5 27.5 0.010768000000000066
19.0 27.5 0.01096000000000008
19.5 27.5 0.013960000000000083
20.0 27.5 0.008960000000000079

-10.0 28.0 3.0340200000000004
-9.5 28.0 1.056596
-9.0 28.0 1.054596
-8.5 28.0 4.041192
-8.0 28.0 3.0295959999999997
-7.5 28.0 0.04361600000000001
-7.0 28.0 0.05557600000000009
-6.5 28.0 0.05419200000000006
-6.0 28.0 0.04438400000000007
-5.5 28.0 1.054596
-5.0 28.0 0.06000000000000005
-4.5 28.0 0.07176800000000012
-4.0 28.0 0.051000000000000045
-3.5 28.0 0.04219200000000005
-3.0 28.0 0.049384000000000074
-2.5 28.0 0.04680800000000003
-2.0 28.0 0.03519200000000004
-1.5 28.0 0.059576000000000094
-1.0 28.0 0.050192000000000056
-0.5 28.0 0.037192000000000044
0.0 28.0 0.03138400000000006
0.5 28.0 0.04319200000000005
1.0 28.0 0.04138400000000007
1.5 28.0 0.040384000000000066
2.0 28.0 0.02780800000000001
2.5 28.0 0.03176800000000009
3.0 28.0 0.026384000000000053
3.5 28.0 0.02780800000000001
4.0 28.0 0.019000000000000017
4.5 28.0 0.018000000000000016
5.0 28.0 0.02100000000000002
5.5 28.0 0.02138400000000005
6.0 28.0 0.018768000000000073
6.5 28.0 0.018000000000000016
7.0 28.0 0.020000000000000018
7.5 28.0 0.017576000000000057
8.0 28.0 0.013768000000000068
8.5 28.0 0.012192000000000026
9.0 28.0 0.011192000000000025
9.5 28.0 0.014000000000000012
10.0 28.0 0.015192000000000028
10.5 28.0 0.013576000000000055
11.0 28.0 0.018384000000000046
11.5 28.0 0.013768000000000068
12.0 28.0 0.009192000000000023
12.5 28.0 0.009192000000000023
13.0 28.0 0.011576000000000053
13.5 28.0 0.010384000000000037
14.0 28.0 0.013768000000000068
14.5 28.0 0.009384000000000036
15.0 28.0 0.010768000000000066
15.5 28.0 0.012768000000000067
16.0 28.0 0.011960000000000082
16.5 28.0 0.012768000000000067
17.0 28.0 0.012960000000000083
17.5 28.0 0.008960000000000079
18.0 28.0 0.008768000000000064
18.5 28.0 0.008960000000000079
19.0 28.0 0.007768000000000064
19.5 28.0 0.011960000000000082
20.0 28.0 0.010768000000000066

-10.0 28.5 2.053192
-9.5 28.5 3.0272119999999996
-9.0 28.5 0.060191999999999676
-8.5 28.5 2.0509999999999997
-8.0 28.5 0.059192000000000064
-7.5 28.5 1.045404
-7.0 28.5 2.0551920000000004
-6.5 28.5 0.05500000000000005
-6.0 28.5 0.05719200000000006
-5.5 28.5 0.04419200000000005
-5.0 28.5 0.05500000000000005
-4.5 28.5 0.03880800000000002
-4.0 28.5 0.06038400000000008
-3.5 28.5 0.04300000000000004
-3.0 28.5 0.05300000000000005
-2.5 28.5 0.05600000000000005
-2.0 28.5 0.03600000000000003
-1.5 28.5 0.03680800000000002
-1.0 28.5 0.03500000000000003
-0.5 28.5 0.04600000000000004
0.0 28.5 0.03600000000000003
0.5 28.5 0.03538400000000006
1.0 28.5 0.019808000000000003
1.5 28.5 0.030615999999999997
2.0 28.5 0.032616
2.5 28.5 0.03019200000000004
3.0 28.5 0.01719200000000003
3.5 28.5 0.02919200000000004
4.0 28.5 0.019384000000000047
4.5 28.5 0.020192000000000033
5.0 28.5 0.020768000000000075
5.5 28.5 0.026192000000000038
6.0 28.5 0.03219200000000004
6.5 28.5 0.028384000000000055
7.0 28.5 0.02138400000000005
7.5 28.5 0.01338400000000004
8.0 28.5 0.018000000000000016
8.5 28.5 0.019384000000000047
9.0 28.5 0.017384000000000045
9.5 28.5 0.011576000000000053
10.0 28.5 0.019384000000000047
10.5 28.5 0.01096000000000008
11.0 28.5 0.016576000000000056
11.5 28.5 0.016576000000000056
12.0 28.5 0.012576000000000054
12.5 28.5 0.01438400000000004
13.0 28.5 0.009576000000000051
13.5 28.5 0.009768000000000065
14.0 28.5 0.011960000000000082
14.5 28.5 0.012768000000000067
15.0 28.5 0.00757600000000005
15.5 28.5 0.010768000000000066
16.0 28.5 0.00857600000000005
16.5 28.5 0.009384000000000036
17.0 28.5 0.008960000000000079
17.5 28.5 0.00857600000000005
18.0 28.5 0.01096000000000008
18.5 28.5 0.00996000000000008
19.0 28.5 0.006768000000000063
19.5 28.5 0.007960000000000078
20.0 28.5 0.009768000000000065

-10.0 29.0 4.036999999999999
-9.5 29.0 2.0441920000000002
-9.0 29.0 3.0427880000000003
-8.5 29.0 0.05561600000000002
-8.0 29.0 3.051596
-7.5 29.0 1.039596
-7.0 29.0 1.054788
-6.5 29.0 0.061384000000000084
-6.0 29.0 1.048596
-5.5 29.0 0.05438400000000008
-5.0 29.0 0.05157600000000009
-4.5 29.0 0.04300000000000004
-4.0 29.0 0.06219200000000007
-3.5 29.0 0.04380800000000003
-3.0 29.0 0.0457680000000001
-2.5 29.0 0.04380800000000003
-2.0 29.0 0.03300000000000003
-1.5 29.0 0.04219200000000005
-1.0 29.0 0.04338400000000007
-0.5 29.0 0.040616000000000006
0.0 29.0 0.04357600000000008
0.5 29.0 0.06338400000000008
1.0 29.0 0.03519200000000004
1.5 29.0 0.017384000000000045
2.0 29.0 0.026192000000000038
2.5 29.0 0.029384000000000056
3.0 29.0 0.04319200000000005
3.5 29.0 0.018576000000000058
4.0 29.0 0.02057600000000006
4.5 29.0 0.018384000000000046
5.0 29.0 0.024808000000000007
5.5 29.0 0.021192000000000034
6.0 29.0 0.021808000000000004
6.5 29.0 0.01819200000000003
7.0 29.0 0.02196000000000009
7.5 29.0 0.019384000000000047
8.0 29.0 0.012807999999999996
8.5 29.0 0.011576000000000053
9.0 29.0 0.012576000000000054
9.5 29.0 0.011576000000000053
10.0 29.0 0.01338400000000004
10.5 29.0 0.01676800000000007
11.0 29.0 0.016384000000000044
11.5 29.0 0.009192000000000023
12.0 29.0 0.011384000000000038
12.5 29.0 0.013807999999999997
13.0 29.0 0.009384000000000036
13.5 29.0 0.014960000000000084
14.0 29.0 0.008384000000000036
14.5 29.0 0.011192000000000025
15.0 29.0 0.006960000000000077
15.5 29.0 0.011768000000000067
16.0 29.0 0.00996000000000008
16.5 29.0 0.00757600000000005
17.0 29.0 0.009768000000000065
17.5 29.0 0.01096000000000008
18.0 29.0 0.010768000000000066
18.5 29.0 0.010576000000000052
19.0 29.0 0.008960000000000079
19.5 29.0 0.008960000000000079
20.0 29.0 0.011960000000000082

-10.0 29.5 4.042192
-9.5 29.5 3.035596
-9.0 29.5 3.0474040000000002
-8.5 29.5 3.036404
-8.0 29.5 1.0502120000000001
-7.5 29.5 1.0497879999999995
-7.0 29.5 0.07100000000000006
-6.5 29.5 0.05761600000000002
-6.0 29.5 1.0357880000000002
-5.5 29.5 0.04880800000000003
-5.0 29.5 0.031999999999999855
-4.5 29.5 0.04800000000000004
-4.0 29.5 0.05900000000000005
-3.5 29.5 0.04500000000000004
-3.0 29.5 0.040808000000000025
-2.5 29.5 0.04419200000000005
-2.0 29.5 0.039000000000000035
-1.5 29.5 0.050000000000000044
-1.0 29.5 0.026615999999999994
-0.5 29.5 0.03638400000000006
0.0 29.5 0.02100000000000002
0.5 29.5 0.03219200000000004
1.0 29.5 0.01819200000000003
1.5 29.5 0.027000000000000024
2.0 29.5 0.039192000000000046
2.5 29.5 0.026384000000000053
3.0 29.5 0.023192000000000036
3.5 29.5 0.03357600000000007
4.0 29.5 0.017576000000000057
4.5 29.5 0.021192000000000034
5.0 29.5 0.03219200000000004
5.5 29.5 0.027384000000000054
6.0 29.5 0.017384000000000045
6.5 29.5 0.012192000000000026
7.0 29.5 0.02200000000000002
7.5 29.5 0.02338400000000005
8.0 29.5 0.012192000000000026
8.5 29.5 0.01200000000000001
9.0 29.5 0.012384000000000039
9.5 29.5 0.01719200000000003
10.0 29.5 0.019192000000000032
10.5 29.5 0.011192000000000025
11.0 29.5 0.015384000000000042
11.5 29.5 0.011768000000000067
12.0 29.5 0.01338400000000004
12.5 29.5 0.011384000000000038
13.0 29.5 0.010192000000000024
13.5 29.5 0.011384000000000038
14.0 29.5 0.01576800000000007
14.5 29.5 0.00757600000000005
15.0 29.5 0.00996000000000008
15.5 29.5 0.006576000000000049
16.0 29.5 0.01096000000000008
16.5 29.5 0.01096000000000008
17.0 29.5 0.013768000000000068
17.5 29.5 0.008768000000000064
18.0 29.5 0.00996000000000008
18.5 29.5 0.011960000000000082
19.0 29.5 0.011960000000000082
19.5 29.5 0.01096000000000008
20.0 29.5 0.00719200000000002

-10.0 30.0 1.0544039999999997
-9.5 30.0 2.054
-9.0 30.0 1.057404
-8.5 30.0 0.06219200000000007
-8.0 30.0 1.0699800000000002
-7.5 30.0 0.05719200000000006
-7.0 30.0 0.05619200000000006
-6.5 30.0 0.05799999999999973
-6.0 30.0 0.04200000000000004
-5.5 30.0 1.0434040000000002
-5.0 30.0 0.04480800000000003
-4.5 30.0 0.05319200000000006
-4.0 30.0 0.04880800000000003
-3.5 30.0 0.039616000000000005
-3.0 30.0 0.03438400000000006
-2.5 30.0 0.05319200000000006
-2.0 30.0 0.052808000000000035
-1.5 30.0 0.050192000000000056
-1.0 30.0 0.04980800000000003
-0.5 30.0 0.03257600000000007
0.0 30.0 0.04680800000000003
0.5 30.0 0.04300000000000004
1.0 30.0 0.04257600000000008
1.5 30.0 0.04057600000000008
2.0 30.0 0.02980800000000001
2.5 30.0 0.03238400000000006
3.0 30.0 0.026384000000000053
3.5 30.0 0.021192000000000034
4.0 30.0 0.03019200000000004
4.5 30.0 0.026192000000000038
5.0 30.0 0.025576000000000064
5.5 30.0 0.024192000000000036
6.0 30.0 0.02719200000000004
6.5 30.0 0.02138400000000005
7.0 30.0 0.024960000000000093
7.5 30.0 0.016384000000000044
8.0 30.0 0.02096000000000009
8.5 30.0 0.021768000000000075
9.0 30.0 0.012615999999999983
9.5 30.0 0.012384000000000039
10.0 30.0 0.013576000000000055
10.5 30.0 0.011384000000000038
11.0 30.0 0.01096000000000008
11.5 30.0 0.01576800000000007
12.0 30.0 0.010384000000000037
12.5 30.0 0.011768000000000067
13.0 30.0 0.011576000000000053
13.5 30.0 0.010384000000000037
14.0 30.0 0.012384000000000039
14.5 30.0 0.013192000000000027
15.0 30.0 0.01096000000000008
15.5 30.0 0.007768000000000064
16.0 30.0 0.007384000000000035
16.5 30.0 0.009384000000000036
17.0 30.0 0.009576000000000051
17.5 30.0 0.008960000000000079
18.0 30.0 0.011960000000000082
18.5 30.0 0.011960000000000082
19.0 30.0 0.009768000000000065
19.5 30.0 0.01096000000000008
20.0 30.0 0.011960000000000082



==> figtexfiles/DisMetRSMEdoppler.dat <==
-10.0 0.0 10.0
-9.5 0.0 10.0
-9.0 0.0 10.0
-8.5 0.0 10.0
-8.0 0.0 10.0
-7.5 0.0 10.0
-7.0 0.0 10.0
-6.5 0.0 10.0
-6.0 0.0 10.0
-5.5 0.0 10.0
-5.0 0.0 10.0
-4.5 0.0 10.0
-4.0 0.0 10.0
-3.5 0.0 10.0
-3.0 0.0 10.0
-2.5 0.0 10.0
-2.0 0.0 10.0
-1.5 0.0 10.0
-1.0 0.0 10.0
-0.5 0.0 10.0
0.0 0.0 10.0
0.5 0.0 10.0
1.0 0.0 10.0
1.5 0.0 10.0
2.0 0.0 10.0
2.5 0.0 10.0
3.0 0.0 10.0
3.5 0.0 10.0
4.0 0.0 10.0
4.5 0.0 10.0
5.0 0.0 10.0
5.5 0.0 10.0
6.0 0.0 10.0
6.5 0.0 10.0
7.0 0.0 10.0
7.5 0.0 10.0
8.0 0.0 10.0
8.5 0.0 10.0
9.0 0.0 10.0
9.5 0.0 10.0
10.0 0.0 10.0
10.5 0.0 10.0
11.0 0.0 10.0
11.5 0.0 10.0
12.0 0.0 10.0
12.5 0.0 10.0
13.0 0.0 10.0
13.5 0.0 10.0
14.0 0.0 10.0
14.5 0.0 10.0
15.0 0.0 10.0
15.5 0.0 10.0
16.0 0.0 10.0
16.5 0.0 10.0
17.0 0.0 10.0
17.5 0.0 10.0
18.0 0.0 10.0
18.5 0.0 10.0
19.0 0.0 10.0
19.5 0.0 10.0
20.0 0.0 10.0

-10.0 0.5 10.0
-9.5 0.5 10.0
-9.0 0.5 10.0
-8.5 0.5 10.0
-8.0 0.5 10.0
-7.5 0.5 10.0
-7.0 0.5 10.0
-6.5 0.5 10.0
-6.0 0.5 10.0
-5.5 0.5 10.0
-5.0 0.5 10.0
-4.5 0.5 10.0
-4.0 0.5 10.0
-3.5 0.5 10.0
-3.0 0.5 10.0
-2.5 0.5 10.0
-2.0 0.5 10.0
-1.5 0.5 10.0
-1.0 0.5 10.0
-0.5 0.5 10.0
0.0 0.5 10.0
0.5 0.5 10.0
1.0 0.5 10.0
1.5 0.5 10.0
2.0 0.5 10.0
2.5 0.5 10.0
3.0 0.5 10.0
3.5 0.5 10.0
4.0 0.5 10.0
4.5 0.5 10.0
5.0 0.5 10.0
5.5 0.5 10.0
6.0 0.5 10.0
6.5 0.5 10.0
7.0 0.5 10.0
7.5 0.5 10.0
8.0 0.5 10.0
8.5 0.5 10.0
9.0 0.5 10.0
9.5 0.5 10.0
10.0 0.5 10.0
10.5 0.5 10.0
11.0 0.5 10.0
11.5 0.5 10.0
12.0 0.5 10.0
12.5 0.5 10.0
13.0 0.5 10.0
13.5 0.5 10.0
14.0 0.5 10.0
14.5 0.5 10.0
15.0 0.5 10.0
15.5 0.5 10.0
16.0 0.5 10.0
16.5 0.5 10.0
17.0 0.5 10.0
17.5 0.5 10.0
18.0 0.5 10.0
18.5 0.5 10.0
19.0 0.5 10.0
19.5 0.5 10.0
20.0 0.5 10.0

-10.0 1.0 10.0
-9.5 1.0 10.0
-9.0 1.0 10.0
-8.5 1.0 10.0
-8.0 1.0 10.0
-7.5 1.0 10.0
-7.0 1.0 10.0
-6.5 1.0 10.0
-6.0 1.0 10.0
-5.5 1.0 10.0
-5.0 1.0 10.0
-4.5 1.0 10.0
-4.0 1.0 10.0
-3.5 1.0 10.0
-3.0 1.0 10.0
-2.5 1.0 10.0
-2.0 1.0 10.0
-1.5 1.0 10.0
-1.0 1.0 10.0
-0.5 1.0 10.0
0.0 1.0 10.0
0.5 1.0 10.0
1.0 1.0 10.0
1.5 1.0 10.0
2.0 1.0 10.0
2.5 1.0 10.0
3.0 1.0 10.0
3.5 1.0 10.0
4.0 1.0 10.0
4.5 1.0 10.0
5.0 1.0 10.0
5.5 1.0 10.0
6.0 1.0 10.0
6.5 1.0 10.0
7.0 1.0 10.0
7.5 1.0 10.0
8.0 1.0 10.0
8.5 1.0 10.0
9.0 1.0 10.0
9.5 1.0 10.0
10.0 1.0 10.0
10.5 1.0 10.0
11.0 1.0 10.0
11.5 1.0 10.0
12.0 1.0 10.0
12.5 1.0 10.0
13.0 1.0 10.0
13.5 1.0 10.0
14.0 1.0 10.0
14.5 1.0 10.0
15.0 1.0 10.0
15.5 1.0 10.0
16.0 1.0 10.0
16.5 1.0 10.0
17.0 1.0 10.0
17.5 1.0 10.0
18.0 1.0 10.0
18.5 1.0 10.0
19.0 1.0 10.0
19.5 1.0 10.0
20.0 1.0 10.0

-10.0 1.5 10.0
-9.5 1.5 10.0
-9.0 1.5 10.0
-8.5 1.5 10.0
-8.0 1.5 10.0
-7.5 1.5 10.0
-7.0 1.5 10.0
-6.5 1.5 10.0
-6.0 1.5 10.0
-5.5 1.5 10.0
-5.0 1.5 10.0
-4.5 1.5 10.0
-4.0 1.5 10.0
-3.5 1.5 10.0
-3.0 1.5 10.0
-2.5 1.5 10.0
-2.0 1.5 10.0
-1.5 1.5 10.0
-1.0 1.5 10.0
-0.5 1.5 10.0
0.0 1.5 10.0
0.5 1.5 10.0
1.0 1.5 10.0
1.5 1.5 10.0
2.0 1.5 10.0
2.5 1.5 10.0
3.0 1.5 10.0
3.5 1.5 10.0
4.0 1.5 10.0
4.5 1.5 10.0
5.0 1.5 10.0
5.5 1.5 10.0
6.0 1.5 10.0
6.5 1.5 10.0
7.0 1.5 10.0
7.5 1.5 10.0
8.0 1.5 10.0
8.5 1.5 10.0
9.0 1.5 10.0
9.5 1.5 10.0
10.0 1.5 10.0
10.5 1.5 10.0
11.0 1.5 10.0
11.5 1.5 10.0
12.0 1.5 10.0
12.5 1.5 10.0
13.0 1.5 10.0
13.5 1.5 10.0
14.0 1.5 10.0
14.5 1.5 10.0
15.0 1.5 10.0
15.5 1.5 10.0
16.0 1.5 10.0
16.5 1.5 10.0
17.0 1.5 10.0
17.5 1.5 10.0
18.0 1.5 10.0
18.5 1.5 10.0
19.0 1.5 10.0
19.5 1.5 10.0
20.0 1.5 10.0

-10.0 2.0 10.0
-9.5 2.0 10.0
-9.0 2.0 10.0
-8.5 2.0 10.0
-8.0 2.0 10.0
-7.5 2.0 10.0
-7.0 2.0 10.0
-6.5 2.0 10.0
-6.0 2.0 10.0
-5.5 2.0 10.0
-5.0 2.0 10.0
-4.5 2.0 10.0
-4.0 2.0 10.0
-3.5 2.0 10.0
-3.0 2.0 10.0
-2.5 2.0 10.0
-2.0 2.0 10.0
-1.5 2.0 10.0
-1.0 2.0 10.0
-0.5 2.0 10.0
0.0 2.0 10.0
0.5 2.0 10.0
1.0 2.0 10.0
1.5 2.0 10.0
2.0 2.0 10.0
2.5 2.0 10.0
3.0 2.0 10.0
3.5 2.0 10.0
4.0 2.0 10.0
4.5 2.0 10.0
5.0 2.0 10.0
5.5 2.0 10.0
6.0 2.0 10.0
6.5 2.0 10.0
7.0 2.0 10.0
7.5 2.0 10.0
8.0 2.0 10.0
8.5 2.0 10.0
9.0 2.0 10.0
9.5 2.0 10.0
10.0 2.0 10.0
10.5 2.0 10.0
11.0 2.0 10.0
11.5 2.0 10.0
12.0 2.0 10.0
12.5 2.0 10.0
13.0 2.0 10.0
13.5 2.0 10.0
14.0 2.0 10.0
14.5 2.0 10.0
15.0 2.0 10.0
15.5 2.0 10.0
16.0 2.0 10.0
16.5 2.0 10.0
17.0 2.0 10.0
17.5 2.0 10.0
18.0 2.0 10.0
18.5 2.0 10.0
19.0 2.0 10.0
19.5 2.0 10.0
20.0 2.0 10.0

-10.0 2.5 10.0
-9.5 2.5 10.0
-9.0 2.5 10.0
-8.5 2.5 10.0
-8.0 2.5 10.0
-7.5 2.5 10.0
-7.0 2.5 10.0
-6.5 2.5 10.0
-6.0 2.5 10.0
-5.5 2.5 10.0
-5.0 2.5 10.0
-4.5 2.5 10.0
-4.0 2.5 10.0
-3.5 2.5 10.0
-3.0 2.5 10.0
-2.5 2.5 10.0
-2.0 2.5 10.0
-1.5 2.5 10.0
-1.0 2.5 10.0
-0.5 2.5 10.0
0.0 2.5 10.0
0.5 2.5 10.0
1.0 2.5 10.0
1.5 2.5 10.0
2.0 2.5 10.0
2.5 2.5 10.0
3.0 2.5 10.0
3.5 2.5 10.0
4.0 2.5 10.0
4.5 2.5 10.0
5.0 2.5 10.0
5.5 2.5 10.0
6.0 2.5 10.0
6.5 2.5 10.0
7.0 2.5 10.0
7.5 2.5 10.0
8.0 2.5 10.0
8.5 2.5 10.0
9.0 2.5 10.0
9.5 2.5 10.0
10.0 2.5 10.0
10.5 2.5 10.0
11.0 2.5 10.0
11.5 2.5 10.0
12.0 2.5 10.0
12.5 2.5 10.0
13.0 2.5 10.0
13.5 2.5 10.0
14.0 2.5 10.0
14.5 2.5 10.0
15.0 2.5 10.0
15.5 2.5 10.0
16.0 2.5 10.0
16.5 2.5 10.0
17.0 2.5 10.0
17.5 2.5 10.0
18.0 2.5 10.0
18.5 2.5 10.0
19.0 2.5 10.0
19.5 2.5 10.0
20.0 2.5 10.0

-10.0 3.0 10.0
-9.5 3.0 10.0
-9.0 3.0 10.0
-8.5 3.0 10.0
-8.0 3.0 10.0
-7.5 3.0 10.0
-7.0 3.0 10.0
-6.5 3.0 10.0
-6.0 3.0 10.0
-5.5 3.0 10.0
-5.0 3.0 10.0
-4.5 3.0 10.0
-4.0 3.0 10.0
-3.5 3.0 10.0
-3.0 3.0 10.0
-2.5 3.0 10.0
-2.0 3.0 9.096655
-1.5 3.0 10.0
-1.0 3.0 10.0
-0.5 3.0 10.0
0.0 3.0 10.0
0.5 3.0 10.0
1.0 3.0 10.0
1.5 3.0 9.087655000000002
2.0 3.0 10.0
2.5 3.0 10.0
3.0 3.0 10.0
3.5 3.0 10.0
4.0 3.0 10.0
4.5 3.0 10.0
5.0 3.0 10.0
5.5 3.0 10.0
6.0 3.0 10.0
6.5 3.0 10.0
7.0 3.0 10.0
7.5 3.0 10.0
8.0 3.0 10.0
8.5 3.0 10.0
9.0 3.0 10.0
9.5 3.0 10.0
10.0 3.0 10.0
10.5 3.0 10.0
11.0 3.0 10.0
11.5 3.0 10.0
12.0 3.0 10.0
12.5 3.0 10.0
13.0 3.0 10.0
13.5 3.0 10.0
14.0 3.0 10.0
14.5 3.0 10.0
15.0 3.0 10.0
15.5 3.0 10.0
16.0 3.0 10.0
16.5 3.0 10.0
17.0 3.0 10.0
17.5 3.0 10.0
18.0 3.0 10.0
18.5 3.0 10.0
19.0 3.0 10.0
19.5 3.0 10.0
20.0 3.0 10.0

-10.0 3.5 10.0
-9.5 3.5 9.041655
-9.0 3.5 8.145309999999998
-8.5 3.5 6.26462
-8.0 3.5 7.140965
-7.5 3.5 9.073654999999999
-7.0 3.5 6.24662
-6.5 3.5 3.4345849999999998
-6.0 3.5 9.065655
-5.5 3.5 8.12331
-5.0 3.5 7.248965
-4.5 3.5 6.216620000000001
-4.0 3.5 6.30262
-3.5 3.5 3.5175849999999995
-3.0 3.5 7.179965000000001
-2.5 3.5 6.2666200000000005
-2.0 3.5 5.368275
-1.5 3.5 5.368275000000001
-1.0 3.5 4.367929999999999
-0.5 3.5 6.29062
0.0 3.5 4.399930000000001
0.5 3.5 3.5265850000000016
1.0 3.5 5.403275000000001
1.5 3.5 5.368275
2.0 3.5 4.47393
2.5 3.5 4.47793
3.0 3.5 3.5205850000000005
3.5 3.5 4.483930000000001
4.0 3.5 4.4799299999999995
4.5 3.5 4.45593
5.0 3.5 6.316620000000001
5.5 3.5 2.613240000000002
6.0 3.5 5.388275
6.5 3.5 4.4399299999999995
7.0 3.5 3.4905849999999994
7.5 3.5 1.6308949999999995
8.0 3.5 3.487585
8.5 3.5 3.470584999999999
9.0 3.5 2.5412399999999997
9.5 3.5 3.5305850000000008
10.0 3.5 2.55724
10.5 3.5 1.5888949999999997
11.0 3.5 1.6868950000000003
11.5 3.5 2.6252400000000007
12.0 3.5 6.280620000000001
12.5 3.5 2.62524
13.0 3.5 3.577585
13.5 3.5 3.539585
14.0 3.5 1.5388950000000001
14.5 3.5 2.6452400000000007
15.0 3.5 3.513585
15.5 3.5 3.540585
16.0 3.5 1.6068949999999993
16.5 3.5 4.45193
17.0 3.5 1.6448949999999996
17.5 3.5 0.7765500000000009
18.0 3.5 2.6992399999999996
18.5 3.5 3.5235849999999997
19.0 3.5 3.5855850000000005
19.5 3.5 3.539585000000001
20.0 3.5 1.725895

-10.0 4.0 9.043655
-9.5 4.0 6.116620000000001
-9.0 4.0 8.040000000000001
-8.5 4.0 4.21262
-8.0 4.0 4.22193
-7.5 4.0 2.31793
-7.0 4.0 3.208965
-6.5 4.0 2.22062
-6.0 4.0 1.3408950000000002
-5.5 4.0 2.2939300000000005
-5.0 4.0 2.3279300000000007
-4.5 4.0 2.3212400000000004
-4.0 4.0 1.296895
-3.5 4.0 3.2489649999999997
-3.0 4.0 0.37654999999999994
-2.5 4.0 2.4092400000000014
-2.0 4.0 1.3335849999999998
-1.5 4.0 1.4738950000000004
-1.0 4.0 2.3872400000000003
-0.5 4.0 1.4198950000000017
0.0 4.0 0.46655000000000013
0.5 4.0 0.37924000000000013
1.0 4.0 0.3465499999999996
1.5 4.0 2.3352399999999998
2.0 4.0 0.41655000000000175
2.5 4.0 0.28655000000000114
3.0 4.0 0.3465500000000003
3.5 4.0 0.40655
4.0 4.0 0.4065500000000005
4.5 4.0 0.4265500000000005
5.0 4.0 0.5065500000000003
5.5 4.0 0.4965500000000003
6.0 4.0 0.40655000000000036
6.5 4.0 0.40654999999999974
7.0 4.0 0.39923999999999993
7.5 4.0 0.3665499999999999
8.0 4.0 0.42654999999999976
8.5 4.0 1.3508949999999997
9.0 4.0 0.4465500000000011
9.5 4.0 0.466550000000002
10.0 4.0 0.3765500000000003
10.5 4.0 0.3865500000000006
11.0 4.0 0.4265500000000012
11.5 4.0 0.3565500000000011
12.0 4.0 0.3965500000000011
12.5 4.0 0.3965499999999997
13.0 4.0 0.4165499999999998
13.5 4.0 0.35654999999999976
14.0 4.0 0.39655000000000024
14.5 4.0 0.33654999999999974
15.0 4.0 0.40654999999999974
15.5 4.0 0.38655000000000017
16.0 4.0 0.4265500000000011
16.5 4.0 0.3665499999999998
17.0 4.0 0.3565499999999998
17.5 4.0 0.3665500000000018
18.0 4.0 0.46655000000000013
18.5 4.0 0.42654999999999993
19.0 4.0 0.42654999999999965
19.5 4.0 0.49655000000000193
20.0 4.0 0.4465499999999999

-10.0 4.5 5.205655
-9.5 4.5 4.19062
-9.0 4.5 6.06
-8.5 4.5 3.1549650000000002
-8.0 4.5 1.1469650000000002
-7.5 4.5 0.27193000000000006
-7.0 4.5 1.202655
-6.5 4.5 1.148275
-6.0 4.5 0.30193000000000036
-5.5 4.5 0.12793000000000046
-5.0 4.5 0.18331000000000025
-4.5 4.5 0.2779300000000002
-4.0 4.5 0.17193000000000006
-3.5 4.5 0.14193000000000017
-3.0 4.5 0.17662000000000094
-2.5 4.5 0.17124000000000042
-2.0 4.5 0.1693100000000002
-1.5 4.5 0.17862000000000017
-1.0 4.5 0.17324000000000161
-0.5 4.5 0.13731000000000018
0.0 4.5 0.15654999999999966
0.5 4.5 0.1866200000000009
1.0 4.5 0.16062000000000012
1.5 4.5 0.20324000000000025
2.0 4.5 0.14000000000000012
2.5 4.5 0.20924000000000015
3.0 4.5 0.13462000000000013
3.5 4.5 0.09392999999999958
4.0 4.5 0.16124000000000055
4.5 4.5 0.11924000000000019
5.0 4.5 0.14793000000000056
5.5 4.5 0.14393000000000092
6.0 4.5 0.11193000000000027
6.5 4.5 0.10462000000000016
7.0 4.5 0.12323999999999984
7.5 4.5 0.11593000000000027
8.0 4.5 0.1799300000000012
8.5 4.5 0.11324000000000156
9.0 4.5 0.12655000000000038
9.5 4.5 0.13261999999999974
10.0 4.5 0.09931000000000019
10.5 4.5 0.1406200000000002
11.0 4.5 0.13393000000000085
11.5 4.5 0.13124000000000038
12.0 4.5 0.10993000000000039
12.5 4.5 0.1532400000000016
13.0 4.5 0.12324000000000161
13.5 4.5 0.1252400000000012
14.0 4.5 0.10992999999999994
14.5 4.5 0.13655000000000045
15.0 4.5 0.14655000000000032
15.5 4.5 0.12524000000000016
16.0 4.5 0.11924000000000019
16.5 4.5 0.11655000000000068
17.0 4.5 0.15124000000000004
17.5 4.5 0.1839299999999998
18.0 4.5 0.11655000000000033
18.5 4.5 0.09324000000000048
19.0 4.5 0.15655000000000135
19.5 4.5 0.09593000000000015
20.0 4.5 0.14524000000000115

-10.0 5.0 2.21069
-9.5 5.0 3.206345
-9.0 5.0 2.21269
-8.5 5.0 1.1867249999999998
-8.0 5.0 5.147655
-7.5 5.0 2.1520699999999997
-7.0 5.0 1.2396550000000002
-6.5 5.0 1.2324149999999998
-6.0 5.0 0.20275999999999977
-5.5 5.0 2.15
-5.0 5.0 0.16206999999999985
-4.5 5.0 0.21738000000000018
-4.0 5.0 0.1820699999999998
-3.5 5.0 0.17337999999999987
-3.0 5.0 0.13999999999999985
-2.5 5.0 0.19737999999999953
-2.0 5.0 0.14344999999999963
-1.5 5.0 0.1580699999999992
-1.0 5.0 0.19206999999999974
-0.5 5.0 0.11344999999999965
0.0 5.0 0.1747600000000002
0.5 5.0 0.1767599999999998
1.0 5.0 0.2280699999999997
1.5 5.0 0.18275999999999967
2.0 5.0 0.24275999999999964
2.5 5.0 0.1260699999999993
3.0 5.0 0.16206999999999958
3.5 5.0 0.10337999999999985
4.0 5.0 0.09607000000000002
4.5 5.0 0.1834500000000001
5.0 5.0 0.1060699999999997
5.5 5.0 0.1333799999999993
6.0 5.0 0.13607000000000014
6.5 5.0 0.15344999999999995
7.0 5.0 0.08344999999999825
7.5 5.0 0.1460699999999992
8.0 5.0 0.17345000000000024
8.5 5.0 0.12476000000000012
9.0 5.0 0.10475999999999912
9.5 5.0 0.16807000000000008
10.0 5.0 0.12006999999999994
10.5 5.0 0.12345000000000014
11.0 5.0 0.1434499999999998
11.5 5.0 0.14345000000000008
12.0 5.0 0.14344999999999813
12.5 5.0 0.11737999999999973
13.0 5.0 0.16344999999999948
13.5 5.0 0.14345000000000016
14.0 5.0 0.13275999999999977
14.5 5.0 0.18344999999999995
15.0 5.0 0.06345000000000027
15.5 5.0 0.14344999999999813
16.0 5.0 0.1534499999999987
16.5 5.0 0.12337999999999978
17.0 5.0 0.13806999999999955
17.5 5.0 0.12000000000000002
18.0 5.0 0.14344999999999955
18.5 5.0 0.13344999999999985
19.0 5.0 0.09345000000000007
19.5 5.0 0.1534499999999995
20.0 5.0 0.12345000000000024

-10.0 5.5 5.107035
-9.5 5.5 5.118035000000001
-9.0 5.5 4.258069999999999
-8.5 5.5 2.20607
-8.0 5.5 1.1524149999999995
-7.5 5.5 1.2634149999999997
-7.0 5.5 0.3307599999999997
-6.5 5.5 0.4034499999999996
-6.0 5.5 0.43344999999999995
-5.5 5.5 0.2334499999999995
-5.0 5.5 2.1493800000000003
-4.5 5.5 1.2931049999999997
-4.0 5.5 0.3007600000000002
-3.5 5.5 0.2534500000000003
-3.0 5.5 2.2787600000000006
-2.5 5.5 0.25475999999999893
-2.0 5.5 0.25876
-1.5 5.5 1.221725
-1.0 5.5 0.39344999999999974
-0.5 5.5 0.3834499999999995
0.0 5.5 0.31344999999999856
0.5 5.5 0.27344999999999997
1.0 5.5 0.3034500000000001
1.5 5.5 0.3334499999999997
2.0 5.5 0.3634499999999994
2.5 5.5 0.2534499999999986
3.0 5.5 0.2734500000000005
3.5 5.5 0.24344999999999944
4.0 5.5 0.3034499999999987
4.5 5.5 0.2734499999999994
5.0 5.5 0.3234499999999999
5.5 5.5 0.32344999999999946
6.0 5.5 0.3034499999999998
6.5 5.5 0.36345
7.0 5.5 0.34344999999999964
7.5 5.5 0.35344999999999993
8.0 5.5 0.3334499999999986
8.5 5.5 0.3234499999999997
9.0 5.5 0.37345000000000017
9.5 5.5 0.3134499999999999
10.0 5.5 0.28345000000000004
10.5 5.5 0.29344999999999966
11.0 5.5 0.30344999999999966
11.5 5.5 0.31344999999999945
12.0 5.5 0.2734499999999998
12.5 5.5 0.27344999999999986
13.0 5.5 0.3234499999999999
13.5 5.5 0.3034499999999986
14.0 5.5 0.2834499999999992
14.5 5.5 0.2834499999999987
15.0 5.5 0.29344999999999966
15.5 5.5 0.29344999999999954
16.0 5.5 0.32344999999999924
16.5 5.5 0.3034499999999999
17.0 5.5 0.30344999999999994
17.5 5.5 0.3134499999999997
18.0 5.5 0.27344999999999864
18.5 5.5 0.3334499999999988
19.0 5.5 0.33344999999999986
19.5 5.5 0.35344999999999993
20.0 5.5 0.2934499999999998

-10.0 6.0 6.11
-9.5 6.0 5.191725
-9.0 6.0 4.180070000000001
-8.5 6.0 3.252415
-8.0 6.0 5.281725
-7.5 6.0 0.34075999999999895
-7.0 6.0 3.215415
-6.5 6.0 3.3564149999999997
-6.0 6.0 1.4241049999999995
-5.5 6.0 1.355105
-5.0 6.0 2.3987600000000002
-4.5 6.0 2.3007599999999995
-4.0 6.0 1.316415
-3.5 6.0 0.41344999999999954
-3.0 6.0 0.3734499999999996
-2.5 6.0 0.35344999999999976
-2.0 6.0 0.36345
-1.5 6.0 0.45345000000000013
-1.0 6.0 1.3211050000000004
-0.5 6.0 1.3131049999999997
0.0 6.0 0.4034499999999996
0.5 6.0 0.38344999999999957
1.0 6.0 0.4434499999999999
1.5 6.0 0.39344999999999974
2.0 6.0 1.431105
2.5 6.0 0.4434499999999996
3.0 6.0 0.3334499999999997
3.5 6.0 0.48344999999999977
4.0 6.0 0.4234500000000002
4.5 6.0 0.4634499999999999
5.0 6.0 0.4234499999999996
5.5 6.0 0.43344999999999956
6.0 6.0 0.42344999999999977
6.5 6.0 0.4134500000000001
7.0 6.0 0.41344999999999954
7.5 6.0 0.39344999999999974
8.0 6.0 0.3934499999999999
8.5 6.0 0.40345000000000003
9.0 6.0 0.4334499999999998
9.5 6.0 0.43344999999999956
10.0 6.0 0.4534499999999985
10.5 6.0 0.4234499999999996
11.0 6.0 0.42345000000000005
11.5 6.0 0.41344999999999965
12.0 6.0 0.40345000000000003
12.5 6.0 0.4334499999999994
13.0 6.0 0.47344999999999865
13.5 6.0 0.4234500000000002
14.0 6.0 0.37344999999999995
14.5 6.0 0.42344999999999855
15.0 6.0 0.44344999999999973
15.5 6.0 0.44345000000000007
16.0 6.0 0.40345000000000003
16.5 6.0 0.43344999999999995
17.0 6.0 0.4134499999999998
17.5 6.0 0.43344999999999967
18.0 6.0 0.45345000000000024
18.5 6.0 0.43344999999999967
19.0 6.0 0.45344999999999863
19.5 6.0 0.47344999999999865
20.0 6.0 0.43344999999999995

-10.0 6.5 5.166725
-9.5 6.5 2.30276
-9.0 6.5 3.338415
-8.5 6.5 0.37275999999999965
-8.0 6.5 0.43344999999999956
-7.5 6.5 2.26207
-7.0 6.5 2.28207
-6.5 6.5 2.2787599999999992
-6.0 6.5 2.3727599999999995
-5.5 6.5 2.3147599999999997
-5.0 6.5 3.342415
-4.5 6.5 0.53345
-4.0 6.5 0.5034499999999995
-3.5 6.5 2.40276
-3.0 6.5 0.43344999999999984
-2.5 6.5 1.434105
-2.0 6.5 0.5034500000000001
-1.5 6.5 1.4641049999999995
-1.0 6.5 0.5034499999999996
-0.5 6.5 1.493105
0.0 6.5 0.5834499999999998
0.5 6.5 0.46345000000000003
1.0 6.5 0.47344999999999954
1.5 6.5 0.48344999999999994
2.0 6.5 0.51345
2.5 6.5 0.4734499999999998
3.0 6.5 0.4934499999999999
3.5 6.5 0.4934499999999997
4.0 6.5 0.5034499999999997
4.5 6.5 0.5034499999999996
5.0 6.5 0.4934499999999999
5.5 6.5 0.48345000000000005
6.0 6.5 0.5334499999999999
6.5 6.5 0.5134499999999999
7.0 6.5 0.5734499999999999
7.5 6.5 0.49344999999999983
8.0 6.5 0.5034499999999998
8.5 6.5 0.5134499999999999
9.0 6.5 0.5034499999999997
9.5 6.5 0.4934499999999999
10.0 6.5 0.5134499999999999
10.5 6.5 0.5034499999999998
11.0 6.5 0.5034499999999998
11.5 6.5 0.5034499999999998
12.0 6.5 0.4934499999999999
12.5 6.5 0.50345
13.0 6.5 0.5034499999999998
13.5 6.5 0.5034499999999998
14.0 6.5 0.4934499999999999
14.5 6.5 0.50345
15.0 6.5 0.4934499999999999
15.5 6.5 0.50345
16.0 6.5 0.50345
16.5 6.5 0.49345000000000017
17.0 6.5 0.50345
17.5 6.5 0.50345
18.0 6.5 0.49345000000000017
18.5 6.5 0.49345000000000017
19.0 6.5 0.50345
19.5 6.5 0.49345000000000017
20.0 6.5 0.5034500000000002

-10.0 7.0 2.2820699999999996
-9.5 7.0 3.242415
-9.0 7.0 7.121035000000001
-8.5 7.0 2.2733800000000004
-8.0 7.0 4.29007
-7.5 7.0 3.242415
-7.0 7.0 3.268415
-6.5 7.0 2.3647599999999995
-6.0 7.0 0.5034499999999996
-5.5 7.0 1.4641049999999995
-5.0 7.0 3.2784150000000003
-4.5 7.0 2.40476
-4.0 7.0 2.4327599999999996
-3.5 7.0 2.3227599999999997
-3.0 7.0 0.4034499999999997
-2.5 7.0 0.5234499999999995
-2.0 7.0 1.5131049999999995
-1.5 7.0 1.4531049999999996
-1.0 7.0 1.4731049999999997
-0.5 7.0 0.5334499999999996
0.0 7.0 1.434105
0.5 7.0 0.5534499999999998
1.0 7.0 0.51345
1.5 7.0 0.5634499999999998
2.0 7.0 0.5334499999999996
2.5 7.0 0.5134499999999999
3.0 7.0 0.5134500000000002
3.5 7.0 1.4451050000000003
4.0 7.0 0.4734499999999996
4.5 7.0 0.5134499999999997
5.0 7.0 0.5634499999999996
5.5 7.0 0.4934499999999997
6.0 7.0 0.52345
6.5 7.0 0.47344999999999854
7.0 7.0 0.5234499999999997
7.5 7.0 0.5034499999999998
8.0 7.0 0.49345
8.5 7.0 0.48344999999999977
9.0 7.0 0.5234499999999999
9.5 7.0 0.5034499999999997
10.0 7.0 0.54345
10.5 7.0 0.5134499999999999
11.0 7.0 0.5634499999999998
11.5 7.0 0.5034499999999998
12.0 7.0 0.5234499999999997
12.5 7.0 0.5234500000000002
13.0 7.0 0.5234499999999999
13.5 7.0 0.5234500000000001
14.0 7.0 0.5234500000000002
14.5 7.0 0.5334499999999986
15.0 7.0 0.5134499999999999
15.5 7.0 0.53345
16.0 7.0 0.54345
16.5 7.0 0.5234499999999999
17.0 7.0 0.5034499999999998
17.5 7.0 0.5134500000000001
18.0 7.0 0.5234499999999989
18.5 7.0 0.5234499999999997
19.0 7.0 0.4834500000000004
19.5 7.0 0.51345
20.0 7.0 0.5434499999999998

-10.0 7.5 4.19138
-9.5 7.5 2.19669
-9.0 7.5 6.1066899999999995
-8.5 7.5 5.251725
-8.0 7.5 3.271725
-7.5 7.5 3.2824149999999994
-7.0 7.5 2.3400700000000003
-6.5 7.5 3.308415
-6.0 7.5 1.311105
-5.5 7.5 4.246069999999999
-5.0 7.5 1.4224149999999995
-4.5 7.5 1.4384149999999998
-4.0 7.5 0.4834499999999995
-3.5 7.5 0.4467600000000001
-3.0 7.5 1.3821049999999981
-2.5 7.5 2.40476
-2.0 7.5 0.4734499999999996
-1.5 7.5 1.4151049999999998
-1.0 7.5 0.5534499999999996
-0.5 7.5 0.5534500000000001
0.0 7.5 0.5234499999999981
0.5 7.5 0.4834500000000001
1.0 7.5 0.4634499999999983
1.5 7.5 0.4934499999999996
2.0 7.5 0.4834499999999994
2.5 7.5 0.5034499999999997
3.0 7.5 0.42344999999999977
3.5 7.5 0.52345
4.0 7.5 0.4734499999999996
4.5 7.5 0.5134500000000006
5.0 7.5 0.4434499999999996
5.5 7.5 0.44344999999999957
6.0 7.5 0.4434499999999998
6.5 7.5 0.49345000000000017
7.0 7.5 0.4534499999999997
7.5 7.5 0.4634499999999984
8.0 7.5 0.47345000000000004
8.5 7.5 0.5134500000000001
9.0 7.5 0.45345
9.5 7.5 0.4634499999999999
10.0 7.5 0.4634500000000002
10.5 7.5 0.48344999999999994
11.0 7.5 0.47345
11.5 7.5 0.49345
12.0 7.5 0.5134499999999995
12.5 7.5 0.45345000000000013
13.0 7.5 0.49345000000000017
13.5 7.5 0.5034500000000001
14.0 7.5 0.4734499999999997
14.5 7.5 0.4534499999999997
15.0 7.5 0.45344999999999996
15.5 7.5 0.49345000000000006
16.0 7.5 0.45344999999999996
16.5 7.5 0.4634499999999983
17.0 7.5 0.41344999999999843
17.5 7.5 0.5034499999999996
18.0 7.5 0.5134500000000001
18.5 7.5 0.45345000000000013
19.0 7.5 0.47345
19.5 7.5 0.4434499999999996
20.0 7.5 0.5334499999999995

-10.0 8.0 3.271725
-9.5 8.0 3.231725
-9.0 8.0 1.2893450000000004
-8.5 8.0 1.2824150000000003
-8.0 8.0 2.3727599999999995
-7.5 8.0 3.2017250000000006
-7.0 8.0 2.31676
-6.5 8.0 2.34407
-6.0 8.0 1.3031049999999997
-5.5 8.0 2.26207
-5.0 8.0 0.29344999999999954
-4.5 8.0 0.4027599999999996
-4.0 8.0 0.3567600000000001
-3.5 8.0 1.2754149999999997
-3.0 8.0 0.3527599999999995
-2.5 8.0 1.3661049999999997
-2.0 8.0 1.3171049999999995
-1.5 8.0 0.4534499999999998
-1.0 8.0 0.3734499999999983
-0.5 8.0 0.3334499999999999
0.0 8.0 0.4334500000000001
0.5 8.0 0.3734499999999997
1.0 8.0 0.39344999999999997
1.5 8.0 1.4081049999999997
2.0 8.0 0.39344999999999974
2.5 8.0 0.3734499999999996
3.0 8.0 0.43344999999999956
3.5 8.0 0.39344999999999974
4.0 8.0 0.45344999999999996
4.5 8.0 0.39344999999999947
5.0 8.0 0.3734499999999996
5.5 8.0 0.4834499999999994
6.0 8.0 0.483449999999998
6.5 8.0 0.4434499999999996
7.0 8.0 0.42345000000000077
7.5 8.0 0.4834499999999995
8.0 8.0 0.3834500000000001
8.5 8.0 0.38345
9.0 8.0 0.4034499999999997
9.5 8.0 0.39344999999999936
10.0 8.0 0.41344999999999976
10.5 8.0 0.4634500000000001
11.0 8.0 0.35344999999999976
11.5 8.0 0.4334500000000007
12.0 8.0 0.40344999999999986
12.5 8.0 0.2834499999999984
13.0 8.0 0.42345000000000005
13.5 8.0 0.5134499999999996
14.0 8.0 0.35345000000000015
14.5 8.0 0.40345000000000003
15.0 8.0 0.36344999999999966
15.5 8.0 0.36344999999999955
16.0 8.0 0.36344999999999955
16.5 8.0 0.42345
17.0 8.0 0.40345000000000003
17.5 8.0 0.42344999999999955
18.0 8.0 0.43345
18.5 8.0 0.45345000000000024
19.0 8.0 0.4334500000000001
19.5 8.0 0.39344999999999963
20.0 8.0 0.3434500000000001

-10.0 8.5 1.3083450000000003
-9.5 8.5 5.181725
-9.0 8.5 2.2907599999999997
-8.5 8.5 2.25138
-8.0 8.5 2.19876
-7.5 8.5 2.2280699999999998
-7.0 8.5 2.24538
-6.5 8.5 0.3667599999999993
-6.0 8.5 2.23138
-5.5 8.5 0.31476000000000093
-5.0 8.5 0.36006999999999956
-4.5 8.5 0.3407599999999996
-4.0 8.5 0.24876000000000004
-3.5 8.5 0.2567599999999993
-3.0 8.5 0.1800699999999992
-2.5 8.5 0.30276000000000025
-2.0 8.5 0.35344999999999993
-1.5 8.5 1.2467249999999996
-1.0 8.5 0.2947599999999991
-0.5 8.5 0.31206999999999996
0.0 8.5 0.3034500000000001
0.5 8.5 0.3707599999999994
1.0 8.5 0.3734499999999995
1.5 8.5 0.3034499999999996
2.0 8.5 0.21276000000000028
2.5 8.5 0.2587600000000002
3.0 8.5 0.32345000000000096
3.5 8.5 0.3140699999999999
4.0 8.5 0.3134500000000001
4.5 8.5 0.3134499999999999
5.0 8.5 0.29345000000000054
5.5 8.5 0.2634499999999992
6.0 8.5 0.27344999999999897
6.5 8.5 0.2934499999999973
7.0 8.5 0.23344999999999985
7.5 8.5 0.3534499999999996
8.0 8.5 0.33344999999999947
8.5 8.5 0.3234499999999988
9.0 8.5 0.3434499999999995
9.5 8.5 0.2534499999999996
10.0 8.5 0.30345000000000033
10.5 8.5 0.30344999999999944
11.0 8.5 0.4034499999999969
11.5 8.5 0.3734500000000004
12.0 8.5 0.34345000000000053
12.5 8.5 0.3434500000000007
13.0 8.5 0.32345000000000007
13.5 8.5 0.30344999999999905
14.0 8.5 0.24345000000000033
14.5 8.5 0.34344999999999964
15.0 8.5 0.3134499999999994
15.5 8.5 0.2334499999999995
16.0 8.5 0.28345000000000053
16.5 8.5 0.27344999999999986
17.0 8.5 0.31344999999999884
17.5 8.5 0.2634499999999992
18.0 8.5 0.24344999999999875
18.5 8.5 0.36344999999999994
19.0 8.5 0.35344999999999943
19.5 8.5 0.38344999999999985
20.0 8.5 0.30344999999999944

-10.0 9.0 3.2310350000000008
-9.5 9.0 5.1523449999999995
-9.0 9.0 2.10407
-8.5 9.0 2.2013800000000003
-8.0 9.0 0.17207000000000044
-7.5 9.0 4.16
-7.0 9.0 0.2613800000000001
-6.5 9.0 1.3417249999999994
-6.0 9.0 1.2717249999999993
-5.5 9.0 1.1532750000000003
-5.0 9.0 0.17068999999999993
-4.5 9.0 0.20068999999999998
-4.0 9.0 0.30806999999999984
-3.5 9.0 0.1620700000000003
-3.0 9.0 0.2040700000000001
-2.5 9.0 0.25475999999999815
-2.0 9.0 0.19806999999999952
-1.5 9.0 0.24407000000000015
-1.0 9.0 0.2700699999999994
-0.5 9.0 0.14737999999999918
0.0 9.0 0.3640700000000002
0.5 9.0 0.2100699999999991
1.0 9.0 0.25344999999999746
1.5 9.0 0.1334499999999988
2.0 9.0 0.11344999999999868
2.5 9.0 0.21344999999999867
3.0 9.0 0.23075999999999972
3.5 9.0 0.21875999999999945
4.0 9.0 0.15738000000000057
4.5 9.0 0.21875999999999998
5.0 9.0 0.26675999999999933
5.5 9.0 0.23344999999999985
6.0 9.0 0.23345000000000038
6.5 9.0 0.2407599999999995
7.0 9.0 0.23606999999999925
7.5 9.0 0.17675999999999908
8.0 9.0 0.24275999999999928
8.5 9.0 0.22344999999999865
9.0 9.0 0.20675999999999917
9.5 9.0 0.27875999999999995
10.0 9.0 0.3034499999999973
10.5 9.0 0.16345000000000026
11.0 9.0 0.1534500000000003
11.5 9.0 0.25345000000000084
12.0 9.0 0.2734499999999997
12.5 9.0 0.21675999999999931
13.0 9.0 0.14345000000000052
13.5 9.0 0.16344999999999993
14.0 9.0 0.19344999999999982
14.5 9.0 0.13737999999999922
15.0 9.0 0.14345
15.5 9.0 0.2034500000000005
16.0 9.0 0.2347599999999991
16.5 9.0 0.2334499999999986
17.0 9.0 0.27344999999999936
17.5 9.0 0.2000699999999993
18.0 9.0 0.26344999999999885
18.5 9.0 0.283449999999999
19.0 9.0 0.2434499999999998
19.5 9.0 0.263449999999999
20.0 9.0 0.19344999999999998

-10.0 9.5 3.291035
-9.5 9.5 3.1023450000000006
-9.0 9.5 5.161725
-8.5 9.5 3.1763450000000004
-8.0 9.5 1.2117249999999997
-7.5 9.5 0.1946900000000003
-7.0 9.5 0.20938000000000018
-6.5 9.5 1.2317250000000004
-6.0 9.5 0.2020700000000005
-5.5 9.5 1.246655
-5.0 9.5 0.16869000000000015
-4.5 9.5 1.1890349999999998
-4.0 9.5 0.2040700000000001
-3.5 9.5 0.1993800000000002
-3.0 9.5 0.22006999999999993
-2.5 9.5 0.19207000000000035
-2.0 9.5 0.18007000000000026
-1.5 9.5 1.1934149999999997
-1.0 9.5 0.20607000000000078
-0.5 9.5 0.09876000000000022
0.0 9.5 0.14207000000000053
0.5 9.5 0.19476000000000085
1.0 9.5 0.13806999999999903
1.5 9.5 0.09207000000000054
2.0 9.5 0.18275999999999967
2.5 9.5 0.17475999999999772
3.0 9.5 0.20006999999999983
3.5 9.5 0.11537999999999933
4.0 9.5 0.1620699999999994
4.5 9.5 0.09806999999999899
5.0 9.5 0.2034500000000003
5.5 9.5 0.24207000000000017
6.0 9.5 0.16344999999999993
6.5 9.5 0.1520700000000005
7.0 9.5 0.1434499999999989
7.5 9.5 0.15344999999999995
8.0 9.5 0.14806999999999934
8.5 9.5 0.17006999999999906
9.0 9.5 0.11345000000000063
9.5 9.5 0.13675999999999994
10.0 9.5 0.12207000000000043
10.5 9.5 0.10999999999999979
11.0 9.5 0.11337999999999937
11.5 9.5 0.16344999999999993
12.0 9.5 0.1460700000000008
12.5 9.5 0.12276000000000042
13.0 9.5 0.07868999999999957
13.5 9.5 0.11868999999999943
14.0 9.5 0.1399999999999995
14.5 9.5 0.14344999999999858
15.0 9.5 0.08868999999999953
15.5 9.5 0.12276000000000042
16.0 9.5 0.09668999999999954
16.5 9.5 0.13607000000000066
17.0 9.5 0.1333799999999993
17.5 9.5 0.08607000000000013
18.0 9.5 0.07999999999999971
18.5 9.5 0.06668999999999965
19.0 9.5 0.11876000000000016
19.5 9.5 0.09345000000000052
20.0 9.5 0.07075999999999887

-10.0 10.0 4.140690000000001
-9.5 10.0 4.213379999999999
-9.0 10.0 4.121379999999999
-8.5 10.0 0.21537999999999968
-8.0 10.0 1.2216550000000002
-7.5 10.0 0.24131000000000052
-7.0 10.0 0.23468999999999998
-6.5 10.0 0.1906900000000002
-6.0 10.0 0.1606900000000003
-5.5 10.0 0.2713100000000003
-5.0 10.0 0.14268999999999962
-4.5 10.0 0.26337999999999917
-4.0 10.0 0.16268999999999992
-3.5 10.0 0.1900000000000004
-3.0 10.0 0.18331000000000017
-2.5 10.0 0.13330999999999998
-2.0 10.0 0.11668999999999966
-1.5 10.0 0.10869000000000036
-1.0 10.0 0.15337999999999924
-0.5 10.0 0.15669000000000005
0.0 10.0 0.09131000000000018
0.5 10.0 0.09876000000000022
1.0 10.0 0.17875999999999995
1.5 10.0 0.10537999999999936
2.0 10.0 0.08999999999999968
2.5 10.0 0.12876000000000012
3.0 10.0 0.09407000000000032
3.5 10.0 0.11207000000000047
4.0 10.0 0.0533100000000001
4.5 10.0 0.07331000000000021
5.0 10.0 0.07331000000000021
5.5 10.0 0.06662000000000053
6.0 10.0 0.10007000000000019
6.5 10.0 0.0787600000000003
7.0 10.0 0.053450000000000664
7.5 10.0 0.07999999999999989
8.0 10.0 0.1033799999999994
8.5 10.0 0.0787600000000003
9.0 10.0 0.0933799999999998
9.5 10.0 0.08276000000000057
10.0 10.0 0.06668999999999983
10.5 10.0 0.10668999999999987
11.0 10.0 0.042620000000000144
11.5 10.0 0.04207000000000072
12.0 10.0 0.06345000000000063
12.5 10.0 0.06668999999999965
13.0 10.0 0.08276000000000057
13.5 10.0 0.053450000000000664
14.0 10.0 0.14006999999999917
14.5 10.0 0.09668999999999954
15.0 10.0 0.06876000000000033
15.5 10.0 0.1033799999999994
16.0 10.0 0.08338000000000037
16.5 10.0 0.04207000000000072
17.0 10.0 0.08345000000000055
17.5 10.0 0.11806999999999893
18.0 10.0 0.056620000000000024
18.5 10.0 0.05330999999999993
19.0 10.0 0.09806999999999952
19.5 10.0 0.05075999999999894
20.0 10.0 0.08468999999999963

-10.0 10.5 5.175965
-9.5 10.5 2.2600000000000002
-9.0 10.5 6.16069
-8.5 10.5 5.0896550000000005
-8.0 10.5 2.2293100000000003
-7.5 10.5 2.2046900000000003
-7.0 10.5 1.2182750000000007
-6.5 10.5 1.1617250000000001
-6.0 10.5 0.22069000000000027
-5.5 10.5 0.14931000000000036
-5.0 10.5 0.26462000000000074
-4.5 10.5 0.15069000000000035
-4.0 10.5 0.19862000000000019
-3.5 10.5 0.06262000000000043
-3.0 10.5 0.16337999999999936
-2.5 10.5 0.1133100000000006
-2.0 10.5 0.12138000000000045
-1.5 10.5 0.10662000000000038
-1.0 10.5 0.10069000000000053
-0.5 10.5 0.08138000000000059
0.0 10.5 0.09276000000000054
0.5 10.5 0.08138000000000059
1.0 10.5 0.1733799999999997
1.5 10.5 0.10999999999999996
2.0 10.5 0.08668999999999993
2.5 10.5 0.09937999999999966
3.0 10.5 0.061380000000000656
3.5 10.5 0.07931000000000062
4.0 10.5 0.11668999999999982
4.5 10.5 0.09138000000000054
5.0 10.5 0.05138000000000069
5.5 10.5 0.06999999999999992
6.0 10.5 0.05999999999999996
6.5 10.5 0.06537999999999969
7.0 10.5 0.0753100000000007
7.5 10.5 0.03138000000000076
8.0 10.5 0.03276000000000075
8.5 10.5 0.04207000000000072
9.0 10.5 0.061380000000000656
9.5 10.5 0.06662000000000017
10.0 10.5 0.06331000000000024
10.5 10.5 0.028760000000000473
11.0 10.5 0.06938000000000048
11.5 10.5 0.04207000000000072
12.0 10.5 0.056689999999999685
12.5 10.5 0.0366200000000001
13.0 10.5 0.06268999999999973
13.5 10.5 0.04662000000000024
14.0 10.5 0.0800000000000006
14.5 10.5 0.04469000000000065
15.0 10.5 0.059379999999999634
15.5 10.5 0.06730999999999998
16.0 10.5 0.0487600000000004
16.5 10.5 0.012760000000000816
17.0 10.5 0.032620000000000184
17.5 10.5 0.049380000000000555
18.0 10.5 0.04999999999999982
18.5 10.5 0.02655000000000065
19.0 10.5 0.029930000000000234
19.5 10.5 0.059379999999999634
20.0 10.5 0.0380699999999992

-10.0 11.0 5.159654999999999
-9.5 11.0 3.167345
-9.0 11.0 5.170345
-8.5 11.0 2.2500699999999996
-8.0 11.0 0.2700000000000003
-7.5 11.0 0.29069
-7.0 11.0 1.1803450000000002
-6.5 11.0 0.21069000000000013
-6.0 11.0 0.20000000000000018
-5.5 11.0 0.14131000000000035
-5.0 11.0 1.188345
-4.5 11.0 0.1613800000000003
-4.0 11.0 0.20000000000000034
-3.5 11.0 0.17138000000000025
-3.0 11.0 0.061380000000000656
-2.5 11.0 0.15931000000000034
-2.0 11.0 0.10537999999999954
-1.5 11.0 0.10000000000000053
-1.0 11.0 0.1299999999999999
-0.5 11.0 0.08524000000000118
0.0 11.0 0.08138000000000059
0.5 11.0 0.1100000000000005
1.0 11.0 0.061380000000000656
1.5 11.0 0.0720700000000006
2.0 11.0 0.07524000000000122
2.5 11.0 0.0453799999999994
3.0 11.0 0.05393000000000079
3.5 11.0 0.10000000000000053
4.0 11.0 0.07262000000000057
4.5 11.0 0.0800000000000006
5.0 11.0 0.02276000000000078
5.5 11.0 0.05931000000000068
6.0 11.0 0.052070000000000685
6.5 11.0 0.03138000000000076
7.0 11.0 0.04138000000000073
7.5 11.0 0.04207000000000072
8.0 11.0 0.04069000000000074
8.5 11.0 0.0506900000000007
9.0 11.0 0.04138000000000073
9.5 11.0 0.02207000000000079
10.0 11.0 0.05524000000000111
10.5 11.0 0.04655000000000129
11.0 11.0 0.016550000000000863
11.5 11.0 0.0034500000000008413
12.0 11.0 0.05000000000000071
12.5 11.0 0.01655000000000051
13.0 11.0 0.05931000000000068
13.5 11.0 0.02207000000000079
14.0 11.0 0.026550000000001007
14.5 11.0 0.012760000000000816
15.0 11.0 0.0034500000000008413
15.5 11.0 0.0034500000000008413
16.0 11.0 0.006550000000000722
16.5 11.0 0.03138000000000076
17.0 11.0 0.012760000000000816
17.5 11.0 0.020759999999999047
18.0 11.0 0.01655000000000051
18.5 11.0 0.02207000000000079
19.0 11.0 0.012760000000000816
19.5 11.0 0.012760000000000816
20.0 11.0 0.0034500000000008413

-10.0 11.5 7.051654999999999
-9.5 11.5 4.1993100000000005
-9.0 11.5 0.40069
-8.5 11.5 1.261725
-8.0 11.5 1.2267249999999994
-7.5 11.5 0.20000000000000034
-7.0 11.5 1.2396550000000004
-6.5 11.5 0.2999999999999998
-6.0 11.5 1.190655
-5.5 11.5 0.2027600000000005
-5.0 11.5 0.14207000000000036
-4.5 11.5 0.16000000000000014
-4.0 11.5 0.1400000000000004
-3.5 11.5 0.10069000000000053
-3.0 11.5 0.1326200000000007
-2.5 11.5 0.15138000000000035
-2.0 11.5 0.1100000000000005
-1.5 11.5 0.08999999999999986
-1.0 11.5 0.10000000000000053
-0.5 11.5 0.0806900000000006
0.0 11.5 0.08138000000000059
0.5 11.5 0.11138000000000048
1.0 11.5 0.10524000000000111
1.5 11.5 0.07138000000000062
2.0 11.5 0.07138000000000062
2.5 11.5 0.08931000000000058
3.0 11.5 0.07862000000000062
3.5 11.5 0.04138000000000073
4.0 11.5 0.05931000000000068
4.5 11.5 0.04138000000000073
5.0 11.5 0.04138000000000073
5.5 11.5 0.0506900000000007
6.0 11.5 0.061380000000000656
6.5 11.5 0.04655000000000129
7.0 11.5 0.06069000000000067
7.5 11.5 0.08655000000000186
8.0 11.5 0.04207000000000072
8.5 11.5 0.02207000000000079
9.0 11.5 0.04069000000000074
9.5 11.5 0.03138000000000076
10.0 11.5 0.05000000000000071
10.5 11.5 0.02207000000000079
11.0 11.5 0.03138000000000076
11.5 11.5 0.04069000000000074
12.0 11.5 0.04069000000000074
12.5 11.5 0.03138000000000076
13.0 11.5 0.02207000000000079
13.5 11.5 0.02207000000000079
14.0 11.5 0.05000000000000071
14.5 11.5 0.03138000000000076
15.0 11.5 0.05000000000000071
15.5 11.5 0.03138000000000076
16.0 11.5 0.012760000000000816
16.5 11.5 0.02207000000000079
17.0 11.5 0.03138000000000076
17.5 11.5 0.012760000000000816
18.0 11.5 0.0034500000000008413
18.5 11.5 0.02207000000000079
19.0 11.5 0.0034500000000008413
19.5 11.5 0.012760000000000816
20.0 11.5 0.04069000000000074

-10.0 12.0 9.010345000000001
-9.5 12.0 4.262689999999999
-9.0 12.0 2.1993099999999997
-8.5 12.0 5.099655
-8.0 12.0 2.16
-7.5 12.0 1.1703450000000002
-7.0 12.0 1.2396550000000002
-6.5 12.0 1.1803450000000002
-6.0 12.0 0.12262000000000058
-5.5 12.0 0.20000000000000034
-5.0 12.0 0.18393000000000068
-4.5 12.0 0.1700000000000003
-4.0 12.0 0.23862000000000005
-3.5 12.0 0.17069000000000029
-3.0 12.0 0.1686200000000003
-2.5 12.0 0.12000000000000047
-2.0 12.0 0.15931000000000034
-1.5 12.0 0.1093100000000005
-1.0 12.0 0.0806900000000006
-0.5 12.0 0.07662000000000031
0.0 12.0 0.046620000000000064
0.5 12.0 0.09138000000000054
1.0 12.0 0.06662000000000035
1.5 12.0 0.08138000000000059
2.0 12.0 0.10393000000000097
2.5 12.0 0.04069000000000074
3.0 12.0 0.09000000000000057
3.5 12.0 0.10069000000000053
4.0 12.0 0.07069000000000063
4.5 12.0 0.04524000000000079
5.0 12.0 0.05000000000000071
5.5 12.0 0.04138000000000073
6.0 12.0 0.05655000000000143
6.5 12.0 0.02207000000000079
7.0 12.0 0.06069000000000067
7.5 12.0 0.035240000000000826
8.0 12.0 0.03655000000000115
8.5 12.0 0.03138000000000076
9.0 12.0 0.049930000000000516
9.5 12.0 0.06862000000000065
10.0 12.0 0.03655000000000115
10.5 12.0 0.03655000000000115
11.0 12.0 0.02207000000000079
11.5 12.0 0.02207000000000079
12.0 12.0 0.03138000000000076
12.5 12.0 0.02655000000000065
13.0 12.0 0.02655000000000065
13.5 12.0 0.02207000000000079
14.0 12.0 0.05731000000000108
14.5 12.0 0.03138000000000076
15.0 12.0 0.026550000000001007
15.5 12.0 0.03138000000000076
16.0 12.0 0.006550000000000722
16.5 12.0 0.006550000000000722
17.0 12.0 0.016550000000000863
17.5 12.0 0.012760000000000816
18.0 12.0 0.01655000000000051
18.5 12.0 0.016550000000000863
19.0 12.0 0.012760000000000816
19.5 12.0 0.03537999999999997
20.0 12.0 0.0034500000000008413

-10.0 12.5 3.141035
-9.5 12.5 1.1896550000000004
-9.0 12.5 3.169345
-8.5 12.5 2.2699999999999996
-8.0 12.5 2.17
-7.5 12.5 1.1880349999999993
-7.0 12.5 1.2166550000000003
-6.5 12.5 0.2873799999999996
-6.0 12.5 0.15069000000000035
-5.5 12.5 0.1353799999999996
-5.0 12.5 0.2066200000000004
-4.5 12.5 0.12531000000000053
-4.0 12.5 0.1700000000000001
-3.5 12.5 1.2050349999999996
-3.0 12.5 0.09931000000000054
-2.5 12.5 0.14069000000000037
-2.0 12.5 0.15931000000000034
-1.5 12.5 0.13524000000000136
-1.0 12.5 0.08938000000000042
-0.5 12.5 0.12668999999999997
0.0 12.5 0.11462000000000128
0.5 12.5 0.10324000000000133
1.0 12.5 0.055379999999999895
1.5 12.5 0.053450000000000664
2.0 12.5 0.11593000000000106
2.5 12.5 0.09000000000000057
3.0 12.5 0.05531000000000006
3.5 12.5 0.06731000000000105
4.0 12.5 0.10262000000000082
4.5 12.5 0.07000000000000065
5.0 12.5 0.07062000000000043
5.5 12.5 0.045379999999999934
6.0 12.5 0.07993000000000076
6.5 12.5 0.05993000000000066
7.0 12.5 0.0533100000000001
7.5 12.5 0.04662000000000024
8.0 12.5 0.07000000000000065
8.5 12.5 0.02207000000000079
9.0 12.5 0.05000000000000071
9.5 12.5 0.03655000000000115
10.0 12.5 0.03324000000000051
10.5 12.5 0.02207000000000079
11.0 12.5 0.02207000000000079
11.5 12.5 0.02207000000000079
12.0 12.5 0.006550000000000722
12.5 12.5 0.01655000000000051
13.0 12.5 0.03138000000000076
13.5 12.5 0.02276000000000078
14.0 12.5 0.025240000000000685
14.5 12.5 0.0792400000000022
15.0 12.5 0.012760000000000816
15.5 12.5 0.012760000000000816
16.0 12.5 0.03537999999999997
16.5 12.5 0.006550000000000722
17.0 12.5 0.01655000000000051
17.5 12.5 0.012760000000000816
18.0 12.5 0.006550000000000722
18.5 12.5 0.0034500000000008413
19.0 12.5 0.05000000000000071
19.5 12.5 0.01655000000000051
20.0 12.5 0.01655000000000051

-10.0 13.0 3.230655
-9.5 13.0 4.17
-9.0 13.0 4.11138
-8.5 13.0 1.2932750000000008
-8.0 13.0 2.14
-7.5 13.0 1.2033450000000003
-7.0 13.0 0.22000000000000028
-6.5 13.0 1.1996550000000001
-6.0 13.0 0.23468999999999998
-5.5 13.0 0.07331000000000003
-5.0 13.0 0.19000000000000022
-4.5 13.0 0.14393000000000084
-4.0 13.0 0.1613800000000003
-3.5 13.0 0.06668999999999983
-3.0 13.0 0.17931000000000025
-2.5 13.0 0.1100000000000005
-2.0 13.0 0.08468999999999997
-1.5 13.0 0.08000000000000007
-1.0 13.0 0.08075999999999954
-0.5 13.0 0.0806900000000006
0.0 13.0 0.10593000000000075
0.5 13.0 0.10138000000000051
1.0 13.0 0.12000000000000047
1.5 13.0 0.07469000000000055
2.0 13.0 0.05130999999999997
2.5 13.0 0.08062000000000022
3.0 13.0 0.04999999999999982
3.5 13.0 0.04655000000000094
4.0 13.0 0.09468999999999994
4.5 13.0 0.04655000000000094
5.0 13.0 0.07000000000000065
5.5 13.0 0.0506900000000007
6.0 13.0 0.0506900000000007
6.5 13.0 0.028069999999999595
7.0 13.0 0.04524000000000097
7.5 13.0 0.0653100000000002
8.0 13.0 0.04207000000000072
8.5 13.0 0.039380000000000595
9.0 13.0 0.049930000000000516
9.5 13.0 0.039380000000000595
10.0 13.0 0.04662000000000024
10.5 13.0 0.060620000000000826
11.0 13.0 0.012760000000000816
11.5 13.0 0.036550000000000436
12.0 13.0 0.04469000000000065
12.5 13.0 0.04069000000000074
13.0 13.0 0.0312400000000002
13.5 13.0 0.03924000000000003
14.0 13.0 0.026550000000001007
14.5 13.0 0.012760000000000816
15.0 13.0 0.012760000000000816
15.5 13.0 0.012760000000000816
16.0 13.0 0.020759999999999224
16.5 13.0 0.006550000000000722
17.0 13.0 0.04469000000000065
17.5 13.0 0.012760000000000816
18.0 13.0 0.006550000000000722
18.5 13.0 0.0034500000000008413
19.0 13.0 0.01655000000000051
19.5 13.0 0.03407000000000053
20.0 13.0 0.006550000000000722

-10.0 13.5 4.11538
-9.5 13.5 4.17069
-9.0 13.5 3.1516550000000003
-8.5 13.5 2.2
-8.0 13.5 0.20138000000000017
-7.5 13.5 0.20069000000000034
-7.0 13.5 0.2113800000000003
-6.5 13.5 0.18138000000000024
-6.0 13.5 0.1540700000000001
-5.5 13.5 0.2173100000000007
-5.0 13.5 1.1223450000000004
-4.5 13.5 0.10069000000000053
-4.0 13.5 1.0767249999999995
-3.5 13.5 0.18000000000000024
-3.0 13.5 0.15000000000000036
-2.5 13.5 0.12931000000000042
-2.0 13.5 0.1373099999999999
-1.5 13.5 0.13131000000000057
-1.0 13.5 0.13668999999999976
-0.5 13.5 0.09531000000000063
0.0 13.5 0.10469000000000044
0.5 13.5 0.1073100000000002
1.0 13.5 0.09531000000000063
1.5 13.5 0.08524000000000101
2.0 13.5 0.10331000000000046
2.5 13.5 0.055379999999999895
3.0 13.5 0.09331000000000067
3.5 13.5 0.06469000000000058
4.0 13.5 0.052070000000000685
4.5 13.5 0.06662000000000053
5.0 13.5 0.06668999999999983
5.5 13.5 0.06324000000000093
6.0 13.5 0.05662000000000038
6.5 13.5 0.04662000000000024
7.0 13.5 0.02276000000000078
7.5 13.5 0.04593000000000025
8.0 13.5 0.04276000000000071
8.5 13.5 0.05655000000000108
9.0 13.5 0.03207000000000075
9.5 13.5 0.028760000000000473
10.0 13.5 0.02655000000000065
10.5 13.5 0.03407000000000053
11.0 13.5 0.04999999999999982
11.5 13.5 0.013449999999998852
12.0 13.5 0.05000000000000071
12.5 13.5 0.041240000000000346
13.0 13.5 0.03324000000000051
13.5 13.5 0.03324000000000051
14.0 13.5 0.04723999999999986
14.5 13.5 0.03924000000000003
15.0 13.5 0.01655000000000051
15.5 13.5 0.006550000000000722
16.0 13.5 0.006550000000000722
16.5 13.5 0.0034500000000008413
17.0 13.5 0.013449999999998852
17.5 13.5 0.006550000000000722
18.0 13.5 0.0034500000000008413
18.5 13.5 0.0513100000000005
19.0 13.5 0.026550000000000296
19.5 13.5 0.046690000000000606
20.0 13.5 0.04338000000000051

-10.0 14.0 4.1273100000000005
-9.5 14.0 3.210035
-9.0 14.0 6.08469
-8.5 14.0 1.1349650000000002
-8.0 14.0 4.17
-7.5 14.0 1.2306549999999998
-7.0 14.0 1.2103450000000002
-6.5 14.0 0.2806900000000002
-6.0 14.0 1.1420349999999997
-5.5 14.0 0.11662000000000053
-5.0 14.0 1.1949650000000005
-4.5 14.0 0.20331000000000046
-4.0 14.0 0.1827600000000004
-3.5 14.0 0.16000000000000014
-3.0 14.0 0.17331000000000038
-2.5 14.0 0.1419300000000007
-2.0 14.0 0.08662000000000045
-1.5 14.0 0.09938000000000038
-1.0 14.0 0.07806999999999853
-0.5 14.0 0.08138000000000059
0.0 14.0 0.12062000000000009
0.5 14.0 0.09069000000000056
1.0 14.0 0.08000000000000007
1.5 14.0 0.07000000000000065
2.0 14.0 0.06069000000000067
2.5 14.0 0.09207000000000054
3.0 14.0 0.04138000000000073
3.5 14.0 0.06407000000000043
4.0 14.0 0.056620000000000205
4.5 14.0 0.06268999999999939
5.0 14.0 0.035240000000000826
5.5 14.0 0.029930000000000234
6.0 14.0 0.052070000000000685
6.5 14.0 0.05993000000000066
7.0 14.0 0.05999999999999996
7.5 14.0 0.05462000000000007
8.0 14.0 0.053310000000000815
8.5 14.0 0.02207000000000079
9.0 14.0 0.03324000000000051
9.5 14.0 0.02207000000000079
10.0 14.0 0.012760000000000816
10.5 14.0 0.046690000000000606
11.0 14.0 0.02655000000000065
11.5 14.0 0.029930000000000234
12.0 14.0 0.039380000000000595
12.5 14.0 0.02276000000000078
13.0 14.0 0.02345000000000077
13.5 14.0 0.013449999999997075
14.0 14.0 0.02324000000000037
14.5 14.0 0.0034500000000008413
15.0 14.0 0.03593000000000011
15.5 14.0 0.02324000000000037
16.0 14.0 0.023450000000000415
16.5 14.0 0.0034500000000008413
17.0 14.0 0.01655000000000051
17.5 14.0 0.028760000000000473
18.0 14.0 0.0034500000000008413
18.5 14.0 0.023450000000000415
19.0 14.0 0.020759999999997624
19.5 14.0 0.028760000000000473
20.0 14.0 0.023450000000000415

-10.0 14.5 4.113930000000001
-9.5 14.5 2.3113799999999998
-9.0 14.5 1.1917250000000004
-8.5 14.5 3.2510350000000003
-8.0 14.5 1.1817250000000001
-7.5 14.5 1.1703450000000002
-7.0 14.5 0.19000000000000003
-6.5 14.5 1.1186550000000002
-6.0 14.5 0.2413800000000002
-5.5 14.5 0.1733799999999997
-5.0 14.5 0.13069000000000042
-4.5 14.5 0.16268999999999956
-4.0 14.5 0.1600000000000003
-3.5 14.5 0.19276000000000018
-3.0 14.5 0.17268999999999934
-2.5 14.5 0.19124000000000052
-2.0 14.5 0.15593000000000057
-1.5 14.5 0.17069000000000029
-1.0 14.5 0.14138000000000037
-0.5 14.5 0.1073100000000002
0.0 14.5 0.09407000000000032
0.5 14.5 0.1
1.0 14.5 0.11331000000000024
1.5 14.5 0.09276000000000054
2.0 14.5 0.09000000000000057
2.5 14.5 0.07131000000000007
3.0 14.5 0.08938000000000042
3.5 14.5 0.062070000000000645
4.0 14.5 0.09337999999999962
4.5 14.5 0.054070000000000465
5.0 14.5 0.03207000000000075
5.5 14.5 0.0533100000000001
6.0 14.5 0.03207000000000075
6.5 14.5 0.03655000000000115
7.0 14.5 0.06069000000000067
7.5 14.5 0.04138000000000073
8.0 14.5 0.03407000000000053
8.5 14.5 0.04999999999999982
9.0 14.5 0.039380000000000595
9.5 14.5 0.03075999999999777
10.0 14.5 0.0533100000000001
10.5 14.5 0.023449999999997216
11.0 14.5 0.015240000000000541
11.5 14.5 0.028760000000000473
12.0 14.5 0.029930000000000234
12.5 14.5 0.03324000000000051
13.0 14.5 0.04530999999999992
13.5 14.5 0.012760000000000816
14.0 14.5 0.0034500000000008413
14.5 14.5 0.029930000000000234
15.0 14.5 0.01655000000000051
15.5 14.5 0.0034500000000008413
16.0 14.5 0.04469000000000065
16.5 14.5 0.023450000000000415
17.0 14.5 0.01655000000000051
17.5 14.5 0.0034500000000008413
18.0 14.5 0.006550000000000722
18.5 14.5 0.0034500000000008413
19.0 14.5 0.0034500000000008413
19.5 14.5 0.013449999999997075
20.0 14.5 0.023450000000000415

-10.0 15.0 3.1906550000000005
-9.5 15.0 4.19738
-9.0 15.0 2.2713100000000006
-8.5 15.0 2.2033799999999992
-8.0 15.0 2.1300000000000003
-7.5 15.0 0.10069000000000053
-7.0 15.0 0.2
-6.5 15.0 1.1745850000000009
-6.0 15.0 0.25337999999999977
-5.5 15.0 0.25999999999999995
-5.0 15.0 0.16462000000000093
-4.5 15.0 0.1933799999999996
-4.0 15.0 0.16131000000000045
-3.5 15.0 0.11537999999999915
-3.0 15.0 0.10407000000000029
-2.5 15.0 0.10000000000000053
-2.0 15.0 0.1493800000000002
-1.5 15.0 0.11069000000000048
-1.0 15.0 0.14531000000000044
-0.5 15.0 0.0720700000000006
0.0 15.0 0.12337999999999968
0.5 15.0 0.07138000000000062
1.0 15.0 0.05993000000000066
1.5 15.0 0.04138000000000073
2.0 15.0 0.07138000000000062
2.5 15.0 0.06938000000000048
3.0 15.0 0.09000000000000057
3.5 15.0 0.06268999999999955
4.0 15.0 0.05938000000000052
4.5 15.0 0.04207000000000072
5.0 15.0 0.0533100000000001
5.5 15.0 0.052070000000000685
6.0 15.0 0.052620000000000465
6.5 15.0 0.052760000000000674
7.0 15.0 0.061380000000000656
7.5 15.0 0.04138000000000073
8.0 15.0 0.05662000000000038
8.5 15.0 0.052760000000000674
9.0 15.0 0.02324000000000037
9.5 15.0 0.04999999999999982
10.0 15.0 0.020759999999997624
10.5 15.0 0.012760000000000816
11.0 15.0 0.03075999999999777
11.5 15.0 0.012760000000000816
12.0 15.0 0.012760000000000816
12.5 15.0 0.02207000000000079
13.0 15.0 0.020759999999997624
13.5 15.0 0.026550000000000296
14.0 15.0 0.0034500000000008413
14.5 15.0 0.01655000000000051
15.0 15.0 0.02324000000000037
15.5 15.0 0.013449999999997075
16.0 15.0 0.01655000000000051
16.5 15.0 0.0034500000000008413
17.0 15.0 0.0034500000000008413
17.5 15.0 0.006550000000000722
18.0 15.0 0.0034500000000008413
18.5 15.0 0.0034500000000008413
19.0 15.0 0.01655000000000051
19.5 15.0 0.0034500000000008413
20.0 15.0 0.023450000000000415

-10.0 15.5 4.09069
-9.5 15.5 7.079655
-9.0 15.5 2.2400000000000007
-8.5 15.5 1.2489650000000005
-8.0 15.5 1.1589650000000005
-7.5 15.5 1.329655
-7.0 15.5 2.1513800000000005
-6.5 15.5 0.1613800000000003
-6.0 15.5 1.1617250000000001
-5.5 15.5 0.13000000000000042
-5.0 15.5 0.1900000000000004
-4.5 15.5 0.17069000000000029
-4.0 15.5 0.12138000000000045
-3.5 15.5 0.10000000000000053
-3.0 15.5 0.15000000000000036
-2.5 15.5 0.09138000000000054
-2.0 15.5 0.16868999999999995
-1.5 15.5 0.10475999999999903
-1.0 15.5 0.08207000000000057
-0.5 15.5 0.09138000000000054
0.0 15.5 0.0720700000000006
0.5 15.5 0.10138000000000051
1.0 15.5 0.10000000000000053
1.5 15.5 0.09069000000000056
2.0 15.5 0.11069000000000048
2.5 15.5 0.10069000000000053
3.0 15.5 0.08662000000000063
3.5 15.5 0.06000000000000068
4.0 15.5 0.04207000000000072
4.5 15.5 0.06069000000000067
5.0 15.5 0.02276000000000078
5.5 15.5 0.06000000000000068
6.0 15.5 0.06131000000000029
6.5 15.5 0.0727600000000006
7.0 15.5 0.02276000000000078
7.5 15.5 0.06331000000000024
8.0 15.5 0.03138000000000076
8.5 15.5 0.013450000000000805
9.0 15.5 0.04138000000000073
9.5 15.5 0.0339300000000005
10.0 15.5 0.006550000000000722
10.5 15.5 0.042620000000000324
11.0 15.5 0.0034500000000008413
11.5 15.5 0.0034500000000008413
12.0 15.5 0.012760000000000816
12.5 15.5 0.02324000000000037
13.0 15.5 0.015240000000000541
13.5 15.5 0.0034500000000008413
14.0 15.5 0.013450000000000805
14.5 15.5 0.028069999999998173
15.0 15.5 0.0034500000000008413
15.5 15.5 0.0034500000000008413
16.0 15.5 0.0034500000000008413
16.5 15.5 0.0034500000000008413
17.0 15.5 0.0034500000000008413
17.5 15.5 0.006550000000000722
18.0 15.5 0.0034500000000008413
18.5 15.5 0.0034500000000008413
19.0 15.5 0.0034500000000008413
19.5 15.5 0.0034500000000008413
20.0 15.5 0.01655000000000051

-10.0 16.0 5.121034999999999
-9.5 16.0 6.12069
-9.0 16.0 3.1306549999999995
-8.5 16.0 1.2003450000000002
-8.0 16.0 1.2310349999999999
-7.5 16.0 1.128655
-7.0 16.0 2.131379999999999
-6.5 16.0 1.2217249999999993
-6.0 16.0 0.2200000000000008
-5.5 16.0 0.24206999999999929
-5.0 16.0 0.17262000000000038
-4.5 16.0 0.17000000000000065
-4.0 16.0 0.18931000000000076
-3.5 16.0 0.11069000000000014
-3.0 16.0 0.1620699999999994
-2.5 16.0 0.129999999999999
-2.0 16.0 0.09068999999999967
-1.5 16.0 0.12931000000000098
-1.0 16.0 0.10069000000000017
-0.5 16.0 0.0927599999999984
0.0 16.0 0.1213799999999999
0.5 16.0 0.09206999999999876
1.0 16.0 0.08275999999999843
1.5 16.0 0.09130999999999911
2.0 16.0 0.07130999999999954
2.5 16.0 0.08000000000000078
3.0 16.0 0.052759999999998544
3.5 16.0 0.0320699999999988
4.0 16.0 0.06393000000000057
4.5 16.0 0.042759999999998397
5.0 16.0 0.08000000000000043
5.5 16.0 0.05206999999999908
6.0 16.0 0.05068999999999981
6.5 16.0 0.012759999999997973
7.0 16.0 0.06000000000000085
7.5 16.0 0.022759999999998115
8.0 16.0 0.0320699999999988
8.5 16.0 0.04206999999999894
9.0 16.0 0.0327599999999979
9.5 16.0 0.042759999999998397
10.0 16.0 0.023449999999997573
10.5 16.0 0.022069999999998657
11.0 16.0 0.012759999999997973
11.5 16.0 0.006550000000000722
12.0 16.0 0.0034499999999972886
12.5 16.0 0.012759999999997973
13.0 16.0 0.012759999999997973
13.5 16.0 0.013449999999997431
14.0 16.0 0.013449999999997431
14.5 16.0 0.0034499999999972886
15.0 16.0 0.0034499999999972886
15.5 16.0 0.0034499999999972886
16.0 16.0 0.0034499999999972886
16.5 16.0 0.0034499999999972886
17.0 16.0 0.0034499999999972886
17.5 16.0 0.0034499999999972886
18.0 16.0 0.0034499999999972886
18.5 16.0 0.0034499999999972886
19.0 16.0 0.0034499999999972886
19.5 16.0 0.0034499999999972886
20.0 16.0 0.0034499999999972886

-10.0 16.5 4.21
-9.5 16.5 5.258275000000002
-9.0 16.5 5.150345
-8.5 16.5 4.140000000000001
-8.0 16.5 2.1706899999999996
-7.5 16.5 1.1703449999999993
-7.0 16.5 2.17131
-6.5 16.5 1.1319650000000003
-6.0 16.5 0.19000000000000022
-5.5 16.5 0.12275999999999669
-5.0 16.5 0.16068999999999925
-4.5 16.5 0.22275999999999704
-4.0 16.5 0.09275999999999733
-3.5 16.5 0.161379999999998
-3.0 16.5 0.1400000000000002
-2.5 16.5 0.11931000000000047
-2.0 16.5 0.06261999999999972
-1.5 16.5 0.0713799999999992
-1.0 16.5 0.08137999999999863
-0.5 16.5 0.11131000000000028
0.0 16.5 0.09130999999999964
0.5 16.5 0.10793000000000212
1.0 16.5 0.07261999999999987
1.5 16.5 0.09130999999999964
2.0 16.5 0.06206999999999816
2.5 16.5 0.03275999999999755
3.0 16.5 0.022069999999998657
3.5 16.5 0.06206999999999781
4.0 16.5 0.03344999999999665
4.5 16.5 0.05206999999999802
5.0 16.5 0.07068999999999974
5.5 16.5 0.0600000000000005
6.0 16.5 0.0613799999999987
6.5 16.5 0.03393000000000015
7.0 16.5 0.04393000000000029
7.5 16.5 0.03206999999999845
8.0 16.5 0.02275999999999776
8.5 16.5 0.006550000000000722
9.0 16.5 0.0034499999999972886
9.5 16.5 0.04261999999999979
10.0 16.5 0.042069999999998234
10.5 16.5 0.02275999999999776
11.0 16.5 0.02275999999999776
11.5 16.5 0.023449999999996862
12.0 16.5 0.006550000000000722
12.5 16.5 0.012759999999997973
13.0 16.5 0.006550000000000722
13.5 16.5 0.013449999999997075
14.0 16.5 0.0034499999999972886
14.5 16.5 0.015240000000000364
15.0 16.5 0.0034499999999972886
15.5 16.5 0.006550000000000722
16.0 16.5 0.0034499999999972886
16.5 16.5 0.0034499999999972886
17.0 16.5 0.0034499999999972886
17.5 16.5 0.0034499999999972886
18.0 16.5 0.006550000000000722
18.5 16.5 0.006550000000000722
19.0 16.5 0.0034499999999972886
19.5 16.5 0.0034499999999972886
20.0 16.5 0.006550000000000722

-10.0 17.0 5.181345
-9.5 17.0 1.181655
-9.0 17.0 4.21869
-8.5 17.0 2.1133100000000002
-8.0 17.0 1.1917249999999981
-7.5 17.0 3.1710349999999994
-7.0 17.0 2.1160699999999983
-6.5 17.0 1.2810349999999986
-6.0 17.0 1.1503450000000002
-5.5 17.0 0.16068999999999925
-5.0 17.0 0.1893100000000004
-4.5 17.0 0.1506899999999991
-4.0 17.0 0.11862000000000102
-3.5 17.0 0.20068999999999876
-3.0 17.0 0.10068999999999946
-2.5 17.0 0.15130999999999978
-2.0 17.0 0.136620000000001
-1.5 17.0 0.11268999999999955
-1.0 17.0 0.1506899999999991
-0.5 17.0 0.1220699999999983
0.0 17.0 0.1
0.5 17.0 0.07262000000000021
1.0 17.0 0.07068999999999939
1.5 17.0 0.09268999999999998
2.0 17.0 0.09393000000000029
2.5 17.0 0.07137999999999849
3.0 17.0 0.08999999999999986
3.5 17.0 0.08206999999999738
4.0 17.0 0.053309999999999746
4.5 17.0 0.07993000000000165
5.0 17.0 0.042759999999997335
5.5 17.0 0.059999999999999075
6.0 17.0 0.0432400000000019
6.5 17.0 0.04268999999999963
7.0 17.0 0.0606899999999996
7.5 17.0 0.022069999999998657
8.0 17.0 0.049999999999998934
8.5 17.0 0.03137999999999934
9.0 17.0 0.023449999999996862
9.5 17.0 0.025240000000000505
10.0 17.0 0.016550000000002285
10.5 17.0 0.038069999999997606
11.0 17.0 0.012759999999997973
11.5 17.0 0.012759999999997973
12.0 17.0 0.023240000000001614
12.5 17.0 0.013449999999997075
13.0 17.0 0.02275999999999776
13.5 17.0 0.013449999999997075
14.0 17.0 0.006550000000000722
14.5 17.0 0.006550000000000722
15.0 17.0 0.013449999999995299
15.5 17.0 0.0034499999999972886
16.0 17.0 0.0034499999999972886
16.5 17.0 0.0034499999999972886
17.0 17.0 0.006550000000000722
17.5 17.0 0.0034499999999972886
18.0 17.0 0.023240000000001614
18.5 17.0 0.0034499999999972886
19.0 17.0 0.006550000000000722
19.5 17.0 0.013449999999995299
20.0 17.0 0.016550000000002285

-10.0 17.5 4.080689999999999
-9.5 17.5 5.141035
-9.0 17.5 1.1896550000000006
-8.5 17.5 3.201345
-8.0 17.5 4.058069999999998
-7.5 17.5 2.1206899999999993
-7.0 17.5 0.1513799999999982
-6.5 17.5 1.1696550000000006
-6.0 17.5 0.27931000000000095
-5.5 17.5 1.0810349999999989
-5.0 17.5 0.12000000000000029
-4.5 17.5 0.23331000000000018
-4.0 17.5 0.11006999999999749
-3.5 17.5 0.11331000000000024
-3.0 17.5 0.11393000000000057
-2.5 17.5 0.06137999999999906
-2.0 17.5 0.08268999999999949
-1.5 17.5 0.10668999999999898
-1.0 17.5 0.12999999999999973
-0.5 17.5 0.1613799999999987
0.0 17.5 0.09331000000000031
0.5 17.5 0.06275999999999762
1.0 17.5 0.08593000000000046
1.5 17.5 0.10462000000000274
2.0 17.5 0.05662000000000056
2.5 17.5 0.09268999999999998
3.0 17.5 0.04993000000000123
3.5 17.5 0.06261999999999972
4.0 17.5 0.11537999999999862
4.5 17.5 0.07137999999999849
5.0 17.5 0.0726899999999997
5.5 17.5 0.059999999999999075
6.0 17.5 0.06937999999999853
6.5 17.5 0.07137999999999849
7.0 17.5 0.03275999999999755
7.5 17.5 0.04993000000000123
8.0 17.5 0.042069999999998234
8.5 17.5 0.04261999999999979
9.0 17.5 0.038069999999997606
9.5 17.5 0.0034499999999972886
10.0 17.5 0.02275999999999776
10.5 17.5 0.03393000000000015
11.0 17.5 0.03206999999999845
11.5 17.5 0.038069999999997606
12.0 17.5 0.026550000000001007
12.5 17.5 0.015240000000000364
13.0 17.5 0.006550000000000722
13.5 17.5 0.012759999999997973
14.0 17.5 0.0034499999999972886
14.5 17.5 0.0034499999999972886
15.0 17.5 0.029930000000000945
15.5 17.5 0.0034499999999972886
16.0 17.5 0.016550000000002285
16.5 17.5 0.02875999999999763
17.0 17.5 0.0340699999999984
17.5 17.5 0.006550000000000722
18.0 17.5 0.013449999999995299
18.5 17.5 0.016550000000002285
19.0 17.5 0.016550000000002285
19.5 17.5 0.006550000000000722
20.0 17.5 0.0034499999999972886

-10.0 18.0 4.13
-9.5 18.0 2.2593799999999984
-9.0 18.0 2.182689999999999
-8.5 18.0 2.0766200000000006
-8.0 18.0 0.2893100000000004
-7.5 18.0 2.1306899999999986
-7.0 18.0 1.1410349999999987
-6.5 18.0 1.227585000000002
-6.0 18.0 0.18130999999999986
-5.5 18.0 0.21731000000000159
-5.0 18.0 0.14524000000000079
-4.5 18.0 0.20137999999999892
-4.0 18.0 0.15931000000000103
-3.5 18.0 0.17137999999999848
-3.0 18.0 0.11262000000000008
-2.5 18.0 0.11130999999999958
-2.0 18.0 0.13068999999999917
-1.5 18.0 0.10130999999999943
-1.0 18.0 0.12999999999999937
-0.5 18.0 0.10668999999999898
0.0 18.0 0.10137999999999892
0.5 18.0 0.11999999999999958
1.0 18.0 0.08330999999999981
1.5 18.0 0.08262000000000036
2.0 18.0 0.13206999999999666
2.5 18.0 0.08206999999999809
3.0 18.0 0.07937999999999867
3.5 18.0 0.10862000000000158
4.0 18.0 0.06993000000000152
4.5 18.0 0.05531000000000148
5.0 18.0 0.08000000000000007
5.5 18.0 0.04261999999999979
6.0 18.0 0.042069999999998234
6.5 18.0 0.03206999999999845
7.0 18.0 0.049999999999998934
7.5 18.0 0.02275999999999776
8.0 18.0 0.07331000000000003
8.5 18.0 0.015240000000000364
9.0 18.0 0.025240000000000505
9.5 18.0 0.03137999999999934
10.0 18.0 0.035240000000000646
10.5 18.0 0.02275999999999776
11.0 18.0 0.013449999999997075
11.5 18.0 0.04937999999999896
12.0 18.0 0.023240000000001614
12.5 18.0 0.029930000000000945
13.0 18.0 0.023930000000000007
13.5 18.0 0.012759999999997973
14.0 18.0 0.03662000000000028
14.5 18.0 0.016550000000002285
15.0 18.0 0.0034499999999972886
15.5 18.0 0.023449999999996862
16.0 18.0 0.023449999999996862
16.5 18.0 0.023240000000001614
17.0 18.0 0.0034499999999972886
17.5 18.0 0.016550000000002285
18.0 18.0 0.0034499999999972886
18.5 18.0 0.0034499999999972886
19.0 18.0 0.016550000000002285
19.5 18.0 0.006550000000000722
20.0 18.0 0.016550000000002285

-10.0 18.5 4.17869
-9.5 18.5 1.1196550000000005
-9.0 18.5 2.2600000000000002
-8.5 18.5 3.110655
-8.0 18.5 3.1659650000000013
-7.5 18.5 0.25737999999999917
-7.0 18.5 0.23262
-6.5 18.5 1.1416549999999996
-6.0 18.5 0.18206999999999773
-5.5 18.5 0.22268999999999933
-5.0 18.5 0.19531000000000026
-4.5 18.5 1.0849650000000008
-4.0 18.5 0.08000000000000078
-3.5 18.5 0.06206999999999781
-3.0 18.5 0.10931000000000105
-2.5 18.5 0.1700000000000003
-2.0 18.5 0.10731000000000143
-1.5 18.5 0.08068999999999953
-1.0 18.5 0.11268999999999992
-0.5 18.5 0.11206999999999781
0.0 18.5 0.1
0.5 18.5 0.0666200000000007
1.0 18.5 0.05993000000000137
1.5 18.5 0.11806999999999768
2.0 18.5 0.07537999999999875
2.5 18.5 0.042759999999997335
3.0 18.5 0.08000000000000043
3.5 18.5 0.07524000000000086
4.0 18.5 0.08206999999999738
4.5 18.5 0.0720699999999976
5.0 18.5 0.06344999999999637
5.5 18.5 0.09468999999999887
6.0 18.5 0.03275999999999755
6.5 18.5 0.05324000000000204
7.0 18.5 0.015240000000000364
7.5 18.5 0.0034499999999972886
8.0 18.5 0.012759999999997973
8.5 18.5 0.023240000000001614
9.0 18.5 0.020759999999996382
9.5 18.5 0.023240000000001614
10.0 18.5 0.028069999999997465
10.5 18.5 0.03275999999999755
11.0 18.5 0.020759999999996382
11.5 18.5 0.026550000000002426
12.0 18.5 0.012759999999997973
12.5 18.5 0.02275999999999776
13.0 18.5 0.029930000000000945
13.5 18.5 0.012759999999997973
14.0 18.5 0.023240000000001614
14.5 18.5 0.016550000000002285
15.0 18.5 0.023240000000001614
15.5 18.5 0.029930000000000945
16.0 18.5 0.023240000000001614
16.5 18.5 0.02875999999999763
17.0 18.5 0.020759999999996382
17.5 18.5 0.013449999999995299
18.0 18.5 0.016550000000002285
18.5 18.5 0.016550000000002285
19.0 18.5 0.016550000000002285
19.5 18.5 0.006550000000000722
20.0 18.5 0.0034499999999972886

-10.0 19.0 0.15662000000000126
-9.5 19.0 3.147034999999999
-9.0 19.0 2.1553100000000014
-8.5 19.0 0.3286899999999999
-8.0 19.0 3.1383449999999997
-7.5 19.0 2.2400000000000007
-7.0 19.0 2.15131
-6.5 19.0 2.14
-6.0 19.0 0.12344999999999651
-5.5 19.0 1.1710349999999992
-5.0 19.0 1.1783449999999995
-4.5 19.0 0.1480699999999981
-4.0 19.0 0.16793000000000333
-3.5 19.0 0.16462000000000215
-3.0 19.0 0.16462000000000182
-2.5 19.0 0.15000000000000036
-2.0 19.0 0.09262000000000051
-1.5 19.0 0.0846899999999998
-1.0 19.0 0.08206999999999773
-0.5 19.0 0.09993000000000193
0.0 19.0 0.09662000000000077
0.5 19.0 0.0720699999999983
1.0 19.0 0.08130999999999985
1.5 19.0 0.09131
2.0 19.0 0.08137999999999898
2.5 19.0 0.03275999999999755
3.0 19.0 0.0666200000000007
3.5 19.0 0.08000000000000078
4.0 19.0 0.06999999999999922
4.5 19.0 0.059999999999999075
5.0 19.0 0.05206999999999802
5.5 19.0 0.03137999999999934
6.0 19.0 0.0432400000000019
6.5 19.0 0.04344999999999573
7.0 19.0 0.04655000000000129
7.5 19.0 0.06993000000000152
8.0 19.0 0.03662000000000028
8.5 19.0 0.05137999999999891
9.0 19.0 0.012759999999997973
9.5 19.0 0.04393000000000029
10.0 19.0 0.029930000000000945
10.5 19.0 0.020759999999996382
11.0 19.0 0.006550000000000722
11.5 19.0 0.0034499999999972886
12.0 19.0 0.059379999999998746
12.5 19.0 0.0034499999999972886
13.0 19.0 0.0034499999999972886
13.5 19.0 0.023240000000001614
14.0 19.0 0.023449999999996862
14.5 19.0 0.029930000000000945
15.0 19.0 0.0034499999999972886
15.5 19.0 0.0034499999999972886
16.0 19.0 0.0034499999999972886
16.5 19.0 0.0034499999999972886
17.0 19.0 0.023240000000001614
17.5 19.0 0.015240000000000364
18.0 19.0 0.016550000000002285
18.5 19.0 0.013449999999995299
19.0 19.0 0.006550000000000722
19.5 19.0 0.023449999999996862
20.0 19.0 0.023449999999996862

-10.0 19.5 3.2513449999999993
-9.5 19.5 4.171379999999997
-9.0 19.5 2.1533799999999985
-8.5 19.5 0.2186200000000021
-8.0 19.5 1.279345
-7.5 19.5 0.17206999999999795
-7.0 19.5 1.1410349999999991
-6.5 19.5 0.24137999999999912
-6.0 19.5 0.18524000000000101
-5.5 19.5 1.2303449999999998
-5.0 19.5 0.10537999999999777
-4.5 19.5 0.08137999999999827
-4.0 19.5 0.17068999999999904
-3.5 19.5 0.20000000000000034
-3.0 19.5 0.16999999999999993
-2.5 19.5 0.15931000000000103
-2.0 19.5 0.19662000000000113
-1.5 19.5 0.11206999999999852
-1.0 19.5 0.08137999999999863
-0.5 19.5 0.11206999999999816
0.0 19.5 0.12537999999999877
0.5 19.5 0.11206999999999745
1.0 19.5 0.13131000000000057
1.5 19.5 0.043449999999996436
2.0 19.5 0.07137999999999885
2.5 19.5 0.09068999999999967
3.0 19.5 0.07999999999999936
3.5 19.5 0.06262000000000008
4.0 19.5 0.013449999999997075
4.5 19.5 0.05662000000000056
5.0 19.5 0.04524000000000079
5.5 19.5 0.042069999999998234
6.0 19.5 0.028069999999997465
6.5 19.5 0.029930000000000945
7.0 19.5 0.038069999999997606
7.5 19.5 0.03206999999999845
8.0 19.5 0.03137999999999934
8.5 19.5 0.03993000000000109
9.0 19.5 0.03275999999999755
9.5 19.5 0.012759999999997973
10.0 19.5 0.05137999999999891
10.5 19.5 0.05206999999999802
11.0 19.5 0.03993000000000109
11.5 19.5 0.041379999999999126
12.0 19.5 0.029930000000000945
12.5 19.5 0.026550000000002426
13.0 19.5 0.0034499999999972886
13.5 19.5 0.006550000000000722
14.0 19.5 0.0034499999999972886
14.5 19.5 0.015240000000000364
15.0 19.5 0.0034499999999972886
15.5 19.5 0.0034499999999972886
16.0 19.5 0.0034499999999972886
16.5 19.5 0.0034499999999972886
17.0 19.5 0.020759999999996382
17.5 19.5 0.015240000000000364
18.0 19.5 0.006550000000000722
18.5 19.5 0.023449999999996862
19.0 19.5 0.0034499999999972886
19.5 19.5 0.016550000000002285
20.0 19.5 0.006550000000000722

-10.0 20.0 4.10531
-9.5 20.0 1.3803449999999997
-9.0 20.0 4.15069
-8.5 20.0 1.2090349999999987
-8.0 20.0 1.1916550000000004
-7.5 20.0 2.1486899999999993
-7.0 20.0 2.1013799999999985
-6.5 20.0 1.1323450000000002
-6.0 20.0 0.1213799999999992
-5.5 20.0 0.22000000000000028
-5.0 20.0 0.1513100000000005
-4.5 20.0 0.23137999999999828
-4.0 20.0 0.17862000000000186
-3.5 20.0 0.1313100000000002
-3.0 20.0 0.1606899999999996
-2.5 20.0 0.08000000000000043
-2.0 20.0 0.1620699999999971
-1.5 20.0 0.12999999999999937
-1.0 20.0 0.12137999999999885
-0.5 20.0 0.10393000000000115
0.0 20.0 0.08330999999999981
0.5 20.0 0.0899999999999995
1.0 20.0 0.12000000000000029
1.5 20.0 0.08137999999999827
2.0 20.0 0.07275999999999776
2.5 20.0 0.03206999999999845
3.0 20.0 0.040690000000000025
3.5 20.0 0.035240000000000646
4.0 20.0 0.03206999999999845
4.5 20.0 0.048069999999997746
5.0 20.0 0.07275999999999669
5.5 20.0 0.07137999999999849
6.0 20.0 0.022069999999998657
6.5 20.0 0.05261999999999993
7.0 20.0 0.042069999999998234
7.5 20.0 0.03206999999999845
8.0 20.0 0.040690000000000025
8.5 20.0 0.03275999999999755
9.0 20.0 0.03275999999999755
9.5 20.0 0.05137999999999891
10.0 20.0 0.02275999999999776
10.5 20.0 0.03137999999999934
11.0 20.0 0.04261999999999979
11.5 20.0 0.026550000000002426
12.0 20.0 0.023930000000000007
12.5 20.0 0.0034499999999972886
13.0 20.0 0.03344999999999558
13.5 20.0 0.0034499999999972886
14.0 20.0 0.013449999999997075
14.5 20.0 0.0034499999999972886
15.0 20.0 0.0034499999999972886
15.5 20.0 0.012759999999997973
16.0 20.0 0.0034499999999972886
16.5 20.0 0.0034499999999972886
17.0 20.0 0.0034499999999972886
17.5 20.0 0.0034499999999972886
18.0 20.0 0.0034499999999972886
18.5 20.0 0.0034499999999972886
19.0 20.0 0.0034499999999972886
19.5 20.0 0.013449999999995299
20.0 20.0 0.0034499999999972886

-10.0 20.5 5.181034999999999
-9.5 20.5 3.1396550000000003
-9.0 20.5 5.181034999999999
-8.5 20.5 3.120345
-8.0 20.5 1.1015850000000025
-7.5 20.5 0.18068999999999918
-7.0 20.5 0.3066200000000013
-6.5 20.5 1.1431049999999967
-6.0 20.5 0.19000000000000022
-5.5 20.5 0.1706899999999994
-5.0 20.5 0.20262000000000063
-4.5 20.5 0.17999999999999972
-4.0 20.5 0.1906899999999993
-3.5 20.5 0.11393000000000093
-3.0 20.5 0.17068999999999904
-2.5 20.5 0.131379999999999
-2.0 20.5 0.14137999999999878
-1.5 20.5 0.1113799999999987
-1.0 20.5 0.15393000000000115
-0.5 20.5 0.09344999999999644
0.0 20.5 0.1206900000000001
0.5 20.5 0.10524000000000164
1.0 20.5 0.052759999999997476
1.5 20.5 0.06262000000000008
2.0 20.5 0.06262000000000008
2.5 20.5 0.06068999999999995
3.0 20.5 0.0606899999999996
3.5 20.5 0.10262000000000064
4.0 20.5 0.0979300000000027
4.5 20.5 0.05206999999999802
5.0 20.5 0.042759999999997335
5.5 20.5 0.0600000000000005
6.0 20.5 0.04393000000000029
6.5 20.5 0.041379999999999126
7.0 20.5 0.013449999999997075
7.5 20.5 0.0606899999999996
8.0 20.5 0.041379999999999126
8.5 20.5 0.0034499999999972886
9.0 20.5 0.042069999999998234
9.5 20.5 0.03275999999999755
10.0 20.5 0.022069999999998657
10.5 20.5 0.02275999999999776
11.0 20.5 0.012759999999997973
11.5 20.5 0.022069999999998657
12.0 20.5 0.013449999999997075
12.5 20.5 0.03206999999999845
13.0 20.5 0.0034499999999972886
13.5 20.5 0.0034499999999972886
14.0 20.5 0.013449999999997075
14.5 20.5 0.006550000000000722
15.0 20.5 0.0034499999999972886
15.5 20.5 0.0034499999999972886
16.0 20.5 0.0034499999999972886
16.5 20.5 0.0034499999999972886
17.0 20.5 0.006550000000000722
17.5 20.5 0.006550000000000722
18.0 20.5 0.0034499999999972886
18.5 20.5 0.0034499999999972886
19.0 20.5 0.0034499999999972886
19.5 20.5 0.0034499999999972886
20.0 20.5 0.0034499999999972886

-10.0 21.0 2.198620000000002
-9.5 21.0 2.2539300000000013
-9.0 21.0 2.2413799999999986
-8.5 21.0 1.222414999999997
-8.0 21.0 2.2713100000000006
-7.5 21.0 0.1700000000000003
-7.0 21.0 1.2903449999999999
-6.5 21.0 2.1593100000000005
-6.0 21.0 0.1700000000000003
-5.5 21.0 1.1996550000000004
-5.0 21.0 0.12862000000000223
-4.5 21.0 0.18662000000000134
-4.0 21.0 0.14137999999999878
-3.5 21.0 0.11262000000000079
-3.0 21.0 0.12131000000000007
-2.5 21.0 0.12068999999999974
-2.0 21.0 0.12068999999999938
-1.5 21.0 0.11000000000000014
-1.0 21.0 0.11206999999999816
-0.5 21.0 0.12931000000000062
0.0 21.0 0.06137999999999906
0.5 21.0 0.08000000000000043
1.0 21.0 0.10931000000000105
1.5 21.0 0.10137999999999855
2.0 21.0 0.08137999999999898
2.5 21.0 0.06393000000000057
3.0 21.0 0.03275999999999755
3.5 21.0 0.06068999999999995
4.0 21.0 0.05000000000000071
4.5 21.0 0.03206999999999845
5.0 21.0 0.042759999999997335
5.5 21.0 0.05137999999999891
6.0 21.0 0.02275999999999776
6.5 21.0 0.042069999999998234
7.0 21.0 0.0606899999999996
7.5 21.0 0.03137999999999934
8.0 21.0 0.042069999999998234
8.5 21.0 0.05068999999999981
9.0 21.0 0.03275999999999755
9.5 21.0 0.022069999999998657
10.0 21.0 0.03344999999999665
10.5 21.0 0.0034499999999972886
11.0 21.0 0.0034499999999972886
11.5 21.0 0.013449999999997075
12.0 21.0 0.013449999999997075
12.5 21.0 0.023449999999996862
13.0 21.0 0.012759999999997973
13.5 21.0 0.0034499999999972886
14.0 21.0 0.0034499999999972886
14.5 21.0 0.012759999999997973
15.0 21.0 0.0034499999999972886
15.5 21.0 0.0034499999999972886
16.0 21.0 0.0034499999999972886
16.5 21.0 0.0034499999999972886
17.0 21.0 0.0034499999999972886
17.5 21.0 0.0034499999999972886
18.0 21.0 0.0034499999999972886
18.5 21.0 0.006550000000000722
19.0 21.0 0.0034499999999972886
19.5 21.0 0.0034499999999972886
20.0 21.0 0.0034499999999972886

-10.0 21.5 3.1196550000000007
-9.5 21.5 3.152414999999997
-9.0 21.5 4.12738
-8.5 21.5 3.130655
-8.0 21.5 3.1019650000000007
-7.5 21.5 2.1420699999999977
-7.0 21.5 0.14069000000000004
-6.5 21.5 2.2026899999999983
-6.0 21.5 0.26137999999999834
-5.5 21.5 0.15868999999999964
-5.0 21.5 0.11793000000000298
-4.5 21.5 0.0720699999999983
-4.0 21.5 0.1386200000000027
-3.5 21.5 0.19206999999999788
-3.0 21.5 0.18131000000000058
-2.5 21.5 0.18000000000000044
-2.0 21.5 0.13000000000000006
-1.5 21.5 0.18068999999999918
-1.0 21.5 0.11931000000000118
-0.5 21.5 0.09137999999999913
0.0 21.5 0.0606899999999996
0.5 21.5 0.08262000000000036
1.0 21.5 0.1106899999999996
1.5 21.5 0.05130999999999943
2.0 21.5 0.07137999999999885
2.5 21.5 0.0720699999999983
3.0 21.5 0.07344999999999473
3.5 21.5 0.07862000000000222
4.0 21.5 0.03275999999999755
4.5 21.5 0.026550000000001007
5.0 21.5 0.053930000000000436
5.5 21.5 0.042759999999997335
6.0 21.5 0.03275999999999755
6.5 21.5 0.05068999999999981
7.0 21.5 0.03344999999999665
7.5 21.5 0.0627599999999969
8.0 21.5 0.03206999999999845
8.5 21.5 0.06130999999999957
9.0 21.5 0.006550000000000722
9.5 21.5 0.03137999999999934
10.0 21.5 0.02275999999999776
10.5 21.5 0.023449999999996862
11.0 21.5 0.015240000000000364
11.5 21.5 0.0034499999999972886
12.0 21.5 0.015240000000000364
12.5 21.5 0.023449999999996862
13.0 21.5 0.012759999999997973
13.5 21.5 0.0034499999999972886
14.0 21.5 0.013449999999997075
14.5 21.5 0.016550000000002285
15.0 21.5 0.0034499999999972886
15.5 21.5 0.0034499999999972886
16.0 21.5 0.006550000000000722
16.5 21.5 0.006550000000000722
17.0 21.5 0.0034499999999972886
17.5 21.5 0.013449999999995299
18.0 21.5 0.006550000000000722
18.5 21.5 0.006550000000000722
19.0 21.5 0.0034499999999972886
19.5 21.5 0.006550000000000722
20.0 21.5 0.0034499999999972886

-10.0 22.0 6.13
-9.5 22.0 2.082069999999998
-9.0 22.0 3.170655
-8.5 22.0 1.2517249999999975
-8.0 22.0 3.1789650000000016
-7.5 22.0 0.16868999999999906
-7.0 22.0 0.19275999999999663
-6.5 22.0 0.16731000000000124
-6.0 22.0 0.1580699999999961
-5.5 22.0 1.1267249999999975
-5.0 22.0 0.2220699999999976
-4.5 22.0 0.16262000000000043
-4.0 22.0 0.14868999999999916
-3.5 22.0 0.10206999999999802
-3.0 22.0 0.1486200000000018
-2.5 22.0 0.12131000000000007
-2.0 22.0 0.10268999999999906
-1.5 22.0 0.1673100000000005
-1.0 22.0 0.13206999999999808
-0.5 22.0 0.14000000000000057
0.0 22.0 0.09999999999999928
0.5 22.0 0.13069000000000025
1.0 22.0 0.07068999999999974
1.5 22.0 0.07324000000000233
2.0 22.0 0.053930000000000436
2.5 22.0 0.07206999999999794
3.0 22.0 0.07068999999999939
3.5 22.0 0.02275999999999776
4.0 22.0 0.08393000000000087
4.5 22.0 0.055240000000000934
5.0 22.0 0.06206999999999781
5.5 22.0 0.07662000000000084
6.0 22.0 0.07262000000000021
6.5 22.0 0.04275999999999769
7.0 22.0 0.023449999999996862
7.5 22.0 0.0432400000000019
8.0 22.0 0.023930000000000007
8.5 22.0 0.03275999999999755
9.0 22.0 0.059999999999999075
9.5 22.0 0.033240000000001754
10.0 22.0 0.02275999999999776
10.5 22.0 0.025240000000000505
11.0 22.0 0.012759999999997973
11.5 22.0 0.006550000000000722
12.0 22.0 0.015240000000000364
12.5 22.0 0.0340699999999984
13.0 22.0 0.025240000000000505
13.5 22.0 0.0034499999999972886
14.0 22.0 0.0034499999999972886
14.5 22.0 0.006550000000000722
15.0 22.0 0.0034499999999972886
15.5 22.0 0.0034499999999972886
16.0 22.0 0.006550000000000722
16.5 22.0 0.0034499999999972886
17.0 22.0 0.0034499999999972886
17.5 22.0 0.0034499999999972886
18.0 22.0 0.016550000000002285
18.5 22.0 0.0034499999999972886
19.0 22.0 0.006550000000000722
19.5 22.0 0.0034499999999972886
20.0 22.0 0.013449999999995299

-10.0 22.5 3.241034999999998
-9.5 22.5 1.2803449999999998
-9.0 22.5 2.1306899999999995
-8.5 22.5 4.07131
-8.0 22.5 5.041345
-7.5 22.5 0.1653100000000002
-7.0 22.5 0.2633100000000006
-6.5 22.5 0.2600000000000005
-6.0 22.5 0.1873100000000008
-5.5 22.5 0.2106899999999996
-5.0 22.5 0.1493799999999986
-4.5 22.5 0.21137999999999907
-4.0 22.5 0.08393000000000087
-3.5 22.5 0.11999999999999993
-3.0 22.5 0.17137999999999884
-2.5 22.5 0.10931000000000139
-2.0 22.5 0.12668999999999891
-1.5 22.5 0.17331000000000038
-1.0 22.5 0.14206999999999753
-0.5 22.5 0.1400000000000002
0.0 22.5 0.12000000000000063
0.5 22.5 0.07806999999999675
1.0 22.5 0.10331000000000046
1.5 22.5 0.09137999999999913
2.0 22.5 0.07468999999999966
2.5 22.5 0.0713799999999992
3.0 22.5 0.04261999999999979
3.5 22.5 0.10137999999999892
4.0 22.5 0.053930000000000436
4.5 22.5 0.07331000000000003
5.0 22.5 0.049999999999998934
5.5 22.5 0.042069999999998234
6.0 22.5 0.05275999999999712
6.5 22.5 0.04406999999999819
7.0 22.5 0.06806999999999697
7.5 22.5 0.02275999999999776
8.0 22.5 0.03393000000000015
8.5 22.5 0.023240000000001614
9.0 22.5 0.05137999999999891
9.5 22.5 0.043309999999999606
10.0 22.5 0.016550000000000863
10.5 22.5 0.020759999999996382
11.0 22.5 0.023449999999996862
11.5 22.5 0.023449999999996862
12.0 22.5 0.0034499999999972886
12.5 22.5 0.016550000000002285
13.0 22.5 0.029930000000000945
13.5 22.5 0.023449999999995086
14.0 22.5 0.0034499999999972886
14.5 22.5 0.029930000000000945
15.0 22.5 0.023449999999996862
15.5 22.5 0.0034499999999972886
16.0 22.5 0.006550000000000722
16.5 22.5 0.023240000000001614
17.0 22.5 0.0034499999999972886
17.5 22.5 0.0034499999999972886
18.0 22.5 0.0034499999999972886
18.5 22.5 0.013449999999995299
19.0 22.5 0.016550000000002285
19.5 22.5 0.0034499999999972886
20.0 22.5 0.013449999999995299

-10.0 23.0 4.24
-9.5 23.0 3.2396550000000004
-9.0 23.0 6.110689999999999
-8.5 23.0 2.1946899999999987
-8.0 23.0 1.2117249999999982
-7.5 23.0 0.20662000000000127
-7.0 23.0 0.26068999999999887
-6.5 23.0 1.1029650000000017
-6.0 23.0 0.12337999999999809
-5.5 23.0 0.1293100000000013
-5.0 23.0 1.1682750000000024
-4.5 23.0 0.16331000000000095
-4.0 23.0 0.22193000000000324
-3.5 23.0 0.18000000000000008
-3.0 23.0 0.15655000000000213
-2.5 23.0 0.24993000000000193
-2.0 23.0 0.12393000000000107
-1.5 23.0 0.1007599999999961
-1.0 23.0 0.1113799999999987
-0.5 23.0 0.08262000000000036
0.0 23.0 0.06999999999999922
0.5 23.0 0.10537999999999811
1.0 23.0 0.1006899999999991
1.5 23.0 0.10262000000000064
2.0 23.0 0.041379999999999126
2.5 23.0 0.08668999999999868
3.0 23.0 0.11662000000000142
3.5 23.0 0.06868999999999872
4.0 23.0 0.05993000000000137
4.5 23.0 0.07275999999999669
5.0 23.0 0.042759999999997335
5.5 23.0 0.0666899999999984
6.0 23.0 0.04468999999999994
6.5 23.0 0.05275999999999712
7.0 23.0 0.04406999999999819
7.5 23.0 0.033240000000001754
8.0 23.0 0.03806999999999725
8.5 23.0 0.02275999999999776
9.0 23.0 0.016550000000002285
9.5 23.0 0.03393000000000015
10.0 23.0 0.016550000000000863
10.5 23.0 0.015240000000000364
11.0 23.0 0.03662000000000028
11.5 23.0 0.042069999999998234
12.0 23.0 0.02875999999999763
12.5 23.0 0.023449999999996862
13.0 23.0 0.023240000000001614
13.5 23.0 0.031240000000000025
14.0 23.0 0.006550000000000722
14.5 23.0 0.0034499999999972886
15.0 23.0 0.0034499999999972886
15.5 23.0 0.006550000000000722
16.0 23.0 0.0034499999999972886
16.5 23.0 0.013449999999995299
17.0 23.0 0.016550000000002285
17.5 23.0 0.0034499999999972886
18.0 23.0 0.016550000000002285
18.5 23.0 0.006550000000000722
19.0 23.0 0.0034499999999972886
19.5 23.0 0.006550000000000722
20.0 23.0 0.013449999999995299

-10.0 23.5 4.12
-9.5 23.5 4.20069
-9.0 23.5 4.12
-8.5 23.5 2.2373100000000012
-8.0 23.5 1.1496550000000003
-7.5 23.5 4.200689999999999
-7.0 23.5 1.2889650000000017
-6.5 23.5 0.32206999999999725
-6.0 23.5 0.22137999999999813
-5.5 23.5 0.15000000000000072
-5.0 23.5 0.14137999999999878
-4.5 23.5 0.09668999999999883
-4.0 23.5 0.2133100000000006
-3.5 23.5 0.11206999999999816
-3.0 23.5 0.15393000000000115
-2.5 23.5 0.12062000000000239
-2.0 23.5 0.16668999999999912
-1.5 23.5 0.13000000000000078
-1.0 23.5 0.0899999999999995
-0.5 23.5 0.09062000000000196
0.0 23.5 0.0846899999999998
0.5 23.5 0.09993000000000159
1.0 23.5 0.09000000000000022
1.5 23.5 0.0993100000000009
2.0 23.5 0.07000000000000065
2.5 23.5 0.07262000000000021
3.0 23.5 0.05868999999999858
3.5 23.5 0.03206999999999845
4.0 23.5 0.05137999999999891
4.5 23.5 0.07130999999999972
5.0 23.5 0.05275999999999712
5.5 23.5 0.053309999999999746
6.0 23.5 0.07331000000000003
6.5 23.5 0.03275999999999755
7.0 23.5 0.041379999999999126
7.5 23.5 0.023930000000000007
8.0 23.5 0.012759999999997973
8.5 23.5 0.022069999999998657
9.0 23.5 0.03393000000000015
9.5 23.5 0.03261999999999965
10.0 23.5 0.03206999999999845
10.5 23.5 0.022069999999998657
11.0 23.5 0.013449999999995299
11.5 23.5 0.023930000000000007
12.0 23.5 0.0034499999999972886
12.5 23.5 0.04268999999999963
13.0 23.5 0.0034499999999972886
13.5 23.5 0.023449999999996862
14.0 23.5 0.006550000000000722
14.5 23.5 0.015240000000000364
15.0 23.5 0.0034499999999972886
15.5 23.5 0.0034499999999972886
16.0 23.5 0.006550000000000722
16.5 23.5 0.013449999999995299
17.0 23.5 0.0034499999999972886
17.5 23.5 0.006550000000000722
18.0 23.5 0.016550000000002285
18.5 23.5 0.013449999999995299
19.0 23.5 0.006550000000000722
19.5 23.5 0.016550000000002285
20.0 23.5 0.023449999999996862

-10.0 24.0 4.136689999999999
-9.5 24.0 2.19
-9.0 24.0 3.1889650000000014
-8.5 24.0 3.171034999999999
-8.0 24.0 1.2503449999999998
-7.5 24.0 1.1963449999999998
-7.0 24.0 2.1100000000000003
-6.5 24.0 0.20931000000000105
-6.0 24.0 0.16537999999999756
-5.5 24.0 0.2113799999999987
-5.0 24.0 0.14131000000000035
-4.5 24.0 0.2099999999999998
-4.0 24.0 0.2699999999999999
-3.5 24.0 0.11068999999999996
-3.0 24.0 0.14131
-2.5 24.0 0.152620000000001
-2.0 24.0 0.13206999999999774
-1.5 24.0 0.093930000000001
-1.0 24.0 0.16000000000000014
-0.5 24.0 0.09262000000000051
0.0 24.0 0.06275999999999726
0.5 24.0 0.11062000000000224
1.0 24.0 0.10000000000000035
1.5 24.0 0.08137999999999863
2.0 24.0 0.0633099999999999
2.5 24.0 0.05068999999999981
3.0 24.0 0.02275999999999776
3.5 24.0 0.07862000000000187
4.0 24.0 0.07275999999999741
4.5 24.0 0.059999999999999075
5.0 24.0 0.0613799999999987
5.5 24.0 0.05206999999999802
6.0 24.0 0.04393000000000029
6.5 24.0 0.03137999999999934
7.0 24.0 0.022069999999998657
7.5 24.0 0.041379999999999126
8.0 24.0 0.05668999999999826
8.5 24.0 0.015240000000000364
9.0 24.0 0.023449999999995086
9.5 24.0 0.022069999999998657
10.0 24.0 0.040690000000000025
10.5 24.0 0.03275999999999755
11.0 24.0 0.013449999999997075
11.5 24.0 0.020759999999996382
12.0 24.0 0.012759999999997973
12.5 24.0 0.0034499999999972886
13.0 24.0 0.029930000000000945
13.5 24.0 0.016550000000002285
14.0 24.0 0.013449999999997075
14.5 24.0 0.0034499999999972886
15.0 24.0 0.013449999999995299
15.5 24.0 0.013449999999995299
16.0 24.0 0.023240000000001614
16.5 24.0 0.0034499999999972886
17.0 24.0 0.0034499999999972886
17.5 24.0 0.023449999999996862
18.0 24.0 0.006550000000000722
18.5 24.0 0.006550000000000722
19.0 24.0 0.0034499999999972886
19.5 24.0 0.013449999999995299
20.0 24.0 0.013449999999995299

-10.0 24.5 7.101034999999999
-9.5 24.5 1.179655000000001
-9.0 24.5 2.2313799999999984
-8.5 24.5 3.111034999999999
-8.0 24.5 0.2533799999999985
-7.5 24.5 3.1649650000000014
-7.0 24.5 0.24862000000000214
-6.5 24.5 1.1949650000000012
-6.0 24.5 0.16137999999999905
-5.5 24.5 0.16862000000000207
-5.0 24.5 0.18137999999999863
-4.5 24.5 0.16999999999999957
-4.0 24.5 0.08806999999999654
-3.5 24.5 0.17000000000000065
-3.0 24.5 0.16324000000000288
-2.5 24.5 0.14262000000000014
-2.0 24.5 0.13000000000000006
-1.5 24.5 0.0993100000000009
-1.0 24.5 0.1306899999999999
-0.5 24.5 0.0899999999999995
0.0 24.5 0.1113799999999987
0.5 24.5 0.09000000000000057
1.0 24.5 0.08068999999999953
1.5 24.5 0.08268999999999949
2.0 24.5 0.052069999999998375
2.5 24.5 0.0606899999999996
3.0 24.5 0.07275999999999669
3.5 24.5 0.09999999999999964
4.0 24.5 0.05068999999999981
4.5 24.5 0.03344999999999665
5.0 24.5 0.04261999999999979
5.5 24.5 0.07137999999999849
6.0 24.5 0.012759999999997973
6.5 24.5 0.042759999999997335
7.0 24.5 0.041379999999999126
7.5 24.5 0.03275999999999755
8.0 24.5 0.03075999999999617
8.5 24.5 0.05206999999999802
9.0 24.5 0.025240000000000505
9.5 24.5 0.02275999999999776
10.0 24.5 0.022069999999998657
10.5 24.5 0.03137999999999934
11.0 24.5 0.013449999999997075
11.5 24.5 0.0034499999999972886
12.0 24.5 0.012759999999997973
12.5 24.5 0.025240000000000505
13.0 24.5 0.012759999999997973
13.5 24.5 0.013449999999995299
14.0 24.5 0.0034499999999972886
14.5 24.5 0.0034499999999972886
15.0 24.5 0.016550000000000863
15.5 24.5 0.006550000000000722
16.0 24.5 0.0034499999999972886
16.5 24.5 0.006550000000000722
17.0 24.5 0.0034499999999972886
17.5 24.5 0.006550000000000722
18.0 24.5 0.0034499999999972886
18.5 24.5 0.016550000000002285
19.0 24.5 0.0034499999999972886
19.5 24.5 0.006550000000000722
20.0 24.5 0.0034499999999972886

-10.0 25.0 3.168275000000002
-9.5 25.0 3.0910349999999993
-9.0 25.0 1.2524149999999974
-8.5 25.0 3.1696550000000006
-8.0 25.0 2.19131
-7.5 25.0 2.18
-7.0 25.0 1.208965000000002
-6.5 25.0 0.15000000000000036
-6.0 25.0 0.22931000000000132
-5.5 25.0 0.2006899999999991
-5.0 25.0 0.15
-4.5 25.0 0.17393000000000142
-4.0 25.0 0.07130999999999972
-3.5 25.0 0.08393000000000087
-3.0 25.0 0.15137999999999857
-2.5 25.0 0.19000000000000022
-2.0 25.0 0.16999999999999993
-1.5 25.0 0.12393000000000107
-1.0 25.0 0.12068999999999903
-0.5 25.0 0.09206999999999751
0.0 25.0 0.0613799999999987
0.5 25.0 0.12068999999999938
1.0 25.0 0.11999999999999993
1.5 25.0 0.07137999999999885
2.0 25.0 0.11206999999999781
2.5 25.0 0.11137999999999834
3.0 25.0 0.06137999999999906
3.5 25.0 0.05206999999999802
4.0 25.0 0.05068999999999981
4.5 25.0 0.07275999999999705
5.0 25.0 0.03275999999999755
5.5 25.0 0.041379999999999126
6.0 25.0 0.03344999999999665
6.5 25.0 0.04261999999999979
7.0 25.0 0.07068999999999939
7.5 25.0 0.03275999999999755
8.0 25.0 0.042069999999998234
8.5 25.0 0.02275999999999776
9.0 25.0 0.04655000000000129
9.5 25.0 0.02275999999999776
10.0 25.0 0.013449999999997075
10.5 25.0 0.012759999999997973
11.0 25.0 0.023449999999996862
11.5 25.0 0.023930000000000007
12.0 25.0 0.015240000000000364
12.5 25.0 0.012759999999997973
13.0 25.0 0.023930000000000007
13.5 25.0 0.0034499999999972886
14.0 25.0 0.006550000000000722
14.5 25.0 0.013449999999997075
15.0 25.0 0.006550000000000722
15.5 25.0 0.0034499999999972886
16.0 25.0 0.0034499999999972886
16.5 25.0 0.0034499999999972886
17.0 25.0 0.0034499999999972886
17.5 25.0 0.0034499999999972886
18.0 25.0 0.0034499999999972886
18.5 25.0 0.0034499999999972886
19.0 25.0 0.0034499999999972886
19.5 25.0 0.0034499999999972886
20.0 25.0 0.0034499999999972886

-10.0 25.5 2.219310000000001
-9.5 25.5 2.2926200000000008
-9.0 25.5 2.1506899999999995
-8.5 25.5 0.23137999999999828
-8.0 25.5 0.23993000000000214
-7.5 25.5 3.151034999999999
-7.0 25.5 0.24868999999999913
-6.5 25.5 2.1306899999999995
-6.0 25.5 0.17206999999999759
-5.5 25.5 0.12206999999999794
-5.0 25.5 0.19931000000000126
-4.5 25.5 0.09206999999999824
-4.0 25.5 0.14137999999999842
-3.5 25.5 0.16931000000000082
-3.0 25.5 0.09068999999999967
-2.5 25.5 0.08206999999999809
-2.0 25.5 0.11931000000000154
-1.5 25.5 0.15137999999999857
-1.0 25.5 0.1306899999999999
-0.5 25.5 0.09262000000000015
0.0 25.5 0.09068999999999967
0.5 25.5 0.06262000000000008
1.0 25.5 0.0720699999999983
1.5 25.5 0.10393000000000115
2.0 25.5 0.11131000000000028
2.5 25.5 0.08137999999999863
3.0 25.5 0.06068999999999995
3.5 25.5 0.1020699999999973
4.0 25.5 0.0613799999999987
4.5 25.5 0.08068999999999918
5.0 25.5 0.04206999999999859
5.5 25.5 0.06206999999999781
6.0 25.5 0.012759999999997973
6.5 25.5 0.06931000000000118
7.0 25.5 0.041379999999999126
7.5 25.5 0.042069999999998234
8.0 25.5 0.022069999999998657
8.5 25.5 0.02275999999999776
9.0 25.5 0.022069999999998657
9.5 25.5 0.022069999999998657
10.0 25.5 0.041379999999999126
10.5 25.5 0.02275999999999776
11.0 25.5 0.042069999999998234
11.5 25.5 0.0034499999999972886
12.0 25.5 0.012759999999997973
12.5 25.5 0.012759999999997973
13.0 25.5 0.0034499999999972886
13.5 25.5 0.022069999999998657
14.0 25.5 0.012759999999997973
14.5 25.5 0.013449999999997075
15.0 25.5 0.0034499999999972886
15.5 25.5 0.0034499999999972886
16.0 25.5 0.0034499999999972886
16.5 25.5 0.0034499999999972886
17.0 25.5 0.0034499999999972886
17.5 25.5 0.0034499999999972886
18.0 25.5 0.0034499999999972886
18.5 25.5 0.0034499999999972886
19.0 25.5 0.0034499999999972886
19.5 25.5 0.0034499999999972886
20.0 25.5 0.0034499999999972886

-10.0 26.0 3.2103449999999993
-9.5 26.0 2.2299999999999995
-9.0 26.0 2.1613799999999985
-8.5 26.0 2.1906899999999996
-8.0 26.0 2.2199999999999998
-7.5 26.0 1.1693449999999994
-7.0 26.0 0.2893100000000011
-6.5 26.0 0.196550000000002
-6.0 26.0 1.2310349999999985
-5.5 26.0 0.11524000000000142
-5.0 26.0 0.20262000000000063
-4.5 26.0 0.13999999999999915
-4.0 26.0 0.13524000000000172
-3.5 26.0 0.13137999999999864
-3.0 26.0 0.12931000000000098
-2.5 26.0 0.11137999999999834
-2.0 26.0 0.08931000000000147
-1.5 26.0 0.1600000000000005
-1.0 26.0 0.1606899999999996
-0.5 26.0 0.1113799999999987
0.0 26.0 0.07137999999999885
0.5 26.0 0.08130999999999985
1.0 26.0 0.09068999999999931
1.5 26.0 0.10137999999999855
2.0 26.0 0.09068999999999931
2.5 26.0 0.06206999999999816
3.0 26.0 0.06137999999999906
3.5 26.0 0.0993100000000009
4.0 26.0 0.03206999999999845
4.5 26.0 0.03261999999999965
5.0 26.0 0.04206999999999859
5.5 26.0 0.041379999999999126
6.0 26.0 0.05261999999999993
6.5 26.0 0.02275999999999776
7.0 26.0 0.05137999999999891
7.5 26.0 0.041379999999999126
8.0 26.0 0.03275999999999755
8.5 26.0 0.042069999999998234
9.0 26.0 0.040690000000000025
9.5 26.0 0.042759999999997335
10.0 26.0 0.02275999999999776
10.5 26.0 0.022069999999998657
11.0 26.0 0.022069999999998657
11.5 26.0 0.006550000000000722
12.0 26.0 0.0034499999999972886
12.5 26.0 0.0034499999999972886
13.0 26.0 0.015240000000000364
13.5 26.0 0.0034499999999972886
14.0 26.0 0.0034499999999972886
14.5 26.0 0.013449999999997075
15.0 26.0 0.006550000000000722
15.5 26.0 0.0034499999999972886
16.0 26.0 0.006550000000000722
16.5 26.0 0.0034499999999972886
17.0 26.0 0.0034499999999972886
17.5 26.0 0.0034499999999972886
18.0 26.0 0.0034499999999972886
18.5 26.0 0.0034499999999972886
19.0 26.0 0.0034499999999972886
19.5 26.0 0.006550000000000722
20.0 26.0 0.0034499999999972886

-10.0 26.5 3.161034999999999
-9.5 26.5 2.259310000000001
-9.0 26.5 4.080689999999999
-8.5 26.5 2.23
-8.0 26.5 1.2403449999999996
-7.5 26.5 3.1449650000000005
-7.0 26.5 0.2400000000000002
-6.5 26.5 2.1499999999999995
-6.0 26.5 0.13000000000000042
-5.5 26.5 0.2313100000000002
-5.0 26.5 0.1400000000000002
-4.5 26.5 1.1410349999999987
-4.0 26.5 0.17068999999999973
-3.5 26.5 0.08537999999999854
-3.0 26.5 0.1899300000000025
-2.5 26.5 0.11131000000000028
-2.0 26.5 0.1306899999999999
-1.5 26.5 0.09999999999999964
-1.0 26.5 0.1266200000000012
-0.5 26.5 0.11268999999999885
0.0 26.5 0.09999999999999964
0.5 26.5 0.10206999999999766
1.0 26.5 0.07275999999999705
1.5 26.5 0.08068999999999989
2.0 26.5 0.06068999999999995
2.5 26.5 0.06137999999999906
3.0 26.5 0.08137999999999898
3.5 26.5 0.09868999999999914
4.0 26.5 0.053930000000000436
4.5 26.5 0.025240000000000505
5.0 26.5 0.012759999999997973
5.5 26.5 0.0706900000000001
6.0 26.5 0.051379999999999273
6.5 26.5 0.042759999999997335
7.0 26.5 0.025240000000000505
7.5 26.5 0.05137999999999891
8.0 26.5 0.03137999999999934
8.5 26.5 0.0034499999999972886
9.0 26.5 0.023449999999996862
9.5 26.5 0.041379999999999126
10.0 26.5 0.013449999999997075
10.5 26.5 0.023449999999996862
11.0 26.5 0.025240000000000505
11.5 26.5 0.03261999999999965
12.0 26.5 0.016550000000000863
12.5 26.5 0.0034499999999972886
13.0 26.5 0.0034499999999972886
13.5 26.5 0.015240000000000364
14.0 26.5 0.012759999999997973
14.5 26.5 0.0034499999999972886
15.0 26.5 0.03662000000000028
15.5 26.5 0.012759999999997973
16.0 26.5 0.006550000000000722
16.5 26.5 0.0034499999999972886
17.0 26.5 0.0034499999999972886
17.5 26.5 0.0034499999999972886
18.0 26.5 0.0034499999999972886
18.5 26.5 0.0034499999999972886
19.0 26.5 0.0034499999999972886
19.5 26.5 0.0034499999999972886
20.0 26.5 0.0034499999999972886

-10.0 27.0 2.24
-9.5 27.0 3.1110349999999993
-9.0 27.0 1.2416550000000002
-8.5 27.0 2.297310000000002
-8.0 27.0 0.2713799999999981
-7.5 27.0 0.18931000000000076
-7.0 27.0 1.1710349999999987
-6.5 27.0 1.1783449999999995
-6.0 27.0 0.2813799999999983
-5.5 27.0 0.21931000000000084
-5.0 27.0 0.11393000000000093
-4.5 27.0 0.13524000000000172
-4.0 27.0 0.13999999999999985
-3.5 27.0 0.16331000000000023
-3.0 27.0 0.10262000000000064
-2.5 27.0 0.12931000000000167
-2.0 27.0 0.13206999999999774
-1.5 27.0 0.06806999999999733
-1.0 27.0 0.09130999999999964
-0.5 27.0 0.09262000000000015
0.0 27.0 0.13000000000000078
0.5 27.0 0.08668999999999868
1.0 27.0 0.11131000000000028
1.5 27.0 0.08275999999999684
2.0 27.0 0.06999999999999922
2.5 27.0 0.09068999999999967
3.0 27.0 0.0613799999999987
3.5 27.0 0.06068999999999995
4.0 27.0 0.03655000000000257
4.5 27.0 0.05137999999999891
5.0 27.0 0.02275999999999776
5.5 27.0 0.059999999999999075
6.0 27.0 0.04393000000000029
6.5 27.0 0.060759999999995526
7.0 27.0 0.03206999999999845
7.5 27.0 0.012759999999997973
8.0 27.0 0.042759999999997335
8.5 27.0 0.02275999999999776
9.0 27.0 0.03206999999999845
9.5 27.0 0.013449999999997075
10.0 27.0 0.033240000000001754
10.5 27.0 0.042069999999998234
11.0 27.0 0.012759999999997973
11.5 27.0 0.02275999999999776
12.0 27.0 0.013449999999997075
12.5 27.0 0.006550000000000722
13.0 27.0 0.0034499999999972886
13.5 27.0 0.012759999999997973
14.0 27.0 0.006550000000000722
14.5 27.0 0.015240000000000364
15.0 27.0 0.0034499999999972886
15.5 27.0 0.0034499999999972886
16.0 27.0 0.006550000000000722
16.5 27.0 0.0034499999999972886
17.0 27.0 0.006550000000000722
17.5 27.0 0.0034499999999972886
18.0 27.0 0.016550000000002285
18.5 27.0 0.013449999999995299
19.0 27.0 0.0034499999999972886
19.5 27.0 0.0034499999999972886
20.0 27.0 0.006550000000000722

-10.0 27.5 4.101379999999998
-9.5 27.5 1.2696550000000006
-9.0 27.5 3.284965000000001
-8.5 27.5 1.2016550000000001
-8.0 27.5 3.1510349999999994
-7.5 27.5 1.1532750000000012
-7.0 27.5 0.14331000000000033
-6.5 27.5 0.25931000000000104
-6.0 27.5 1.1810349999999996
-5.5 27.5 0.131379999999999
-5.0 27.5 0.2600000000000001
-4.5 27.5 0.14137999999999878
-4.0 27.5 0.16000000000000086
-3.5 27.5 0.1399999999999995
-3.0 27.5 0.1713100000000008
-2.5 27.5 0.0993100000000016
-2.0 27.5 0.11262000000000043
-1.5 27.5 0.18131000000000022
-1.0 27.5 0.15862000000000193
-0.5 27.5 0.09137999999999842
0.0 27.5 0.13993000000000216
0.5 27.5 0.059999999999999075
1.0 27.5 0.1113799999999987
1.5 27.5 0.16131000000000065
2.0 27.5 0.07137999999999885
2.5 27.5 0.05137999999999891
3.0 27.5 0.0633099999999999
3.5 27.5 0.07655000000000171
4.0 27.5 0.03275999999999755
4.5 27.5 0.06137999999999906
5.0 27.5 0.04393000000000029
5.5 27.5 0.03275999999999755
6.0 27.5 0.042069999999998234
6.5 27.5 0.022069999999998657
7.0 27.5 0.012759999999997973
7.5 27.5 0.03344999999999203
8.0 27.5 0.016550000000000863
8.5 27.5 0.006550000000000722
9.0 27.5 0.05137999999999891
9.5 27.5 0.020759999999993183
10.0 27.5 0.013449999999997075
10.5 27.5 0.0034499999999972886
11.0 27.5 0.012759999999997973
11.5 27.5 0.013449999999997075
12.0 27.5 0.006550000000000722
12.5 27.5 0.029930000000000945
13.0 27.5 0.016550000000000863
13.5 27.5 0.02275999999999776
14.0 27.5 0.013449999999991746
14.5 27.5 0.016550000000002285
15.0 27.5 0.012759999999997973
15.5 27.5 0.016550000000002285
16.0 27.5 0.025240000000000505
16.5 27.5 0.0034499999999972886
17.0 27.5 0.023449999999996862
17.5 27.5 0.0034499999999972886
18.0 27.5 0.013449999999991746
18.5 27.5 0.0034499999999972886
19.0 27.5 0.006550000000000722
19.5 27.5 0.0034499999999972886
20.0 27.5 0.006550000000000722

-10.0 28.0 3.2206550000000007
-9.5 28.0 1.1903449999999995
-9.0 28.0 1.1703449999999997
-8.5 28.0 4.0713799999999996
-8.0 28.0 3.179655000000001
-7.5 28.0 0.2900000000000002
-7.0 28.0 0.17206999999999759
-6.5 28.0 0.23131000000000057
-6.0 28.0 0.15268999999999872
-5.5 28.0 1.1710349999999987
-5.0 28.0 0.21137999999999835
-4.5 28.0 0.10668999999999862
-4.0 28.0 0.15000000000000036
-3.5 28.0 0.17206999999999759
-3.0 28.0 0.12806999999999605
-2.5 28.0 0.17999999999999972
-2.0 28.0 0.10275999999999712
-1.5 28.0 0.11524000000000108
-1.0 28.0 0.07000000000000028
-0.5 28.0 0.07324000000000233
0.0 28.0 0.10268999999999835
0.5 28.0 0.07999999999999936
1.0 28.0 0.0720699999999983
1.5 28.0 0.07275999999999705
2.0 28.0 0.07262000000000021
2.5 28.0 0.08662000000000099
3.0 28.0 0.05806999999999505
3.5 28.0 0.07000000000000065
4.0 28.0 0.0432400000000019
4.5 28.0 0.03206999999999845
5.0 28.0 0.02275999999999776
5.5 28.0 0.012759999999997973
6.0 28.0 0.05993000000000137
6.5 28.0 0.035240000000000646
7.0 28.0 0.04075999999999347
7.5 28.0 0.06130999999999957
8.0 28.0 0.03393000000000015
8.5 28.0 0.03806999999999476
9.0 28.0 0.049999999999998934
9.5 28.0 0.059999999999999075
10.0 28.0 0.016550000000000863
10.5 28.0 0.016550000000002285
11.0 28.0 0.023449999999996862
11.5 28.0 0.02806999999999462
12.0 28.0 0.042759999999997335
12.5 28.0 0.016550000000002285
13.0 28.0 0.0034499999999972886
13.5 28.0 0.029930000000000945
14.0 28.0 0.012759999999997973
14.5 28.0 0.013449999999991746
15.0 28.0 0.023240000000001614
15.5 28.0 0.006550000000000722
16.0 28.0 0.015240000000000364
16.5 28.0 0.023449999999996862
17.0 28.0 0.0034499999999972886
17.5 28.0 0.0034499999999972886
18.0 28.0 0.0034499999999972886
18.5 28.0 0.0034499999999972886
19.0 28.0 0.013449999999991746
19.5 28.0 0.0034499999999972886
20.0 28.0 0.016550000000002285

-10.0 28.5 2.1913799999999988
-9.5 28.5 3.1703449999999997
-9.0 28.5 0.28068999999999883
-8.5 28.5 2.1006899999999993
-8.0 28.5 0.23862000000000166
-7.5 28.5 1.1893449999999994
-7.0 28.5 2.130689999999999
-6.5 28.5 0.22000000000000064
-6.0 28.5 0.27131000000000044
-5.5 28.5 0.14393000000000136
-5.0 28.5 0.10068999999999946
-4.5 28.5 0.09662000000000112
-4.0 28.5 0.12668999999999891
-3.5 28.5 0.17337999999999845
-3.0 28.5 0.13268999999999842
-2.5 28.5 0.13068999999999953
-2.0 28.5 0.15000000000000036
-1.5 28.5 0.13130999999999987
-1.0 28.5 0.10137999999999892
-0.5 28.5 0.09275999999999698
0.0 28.5 0.15130999999999978
0.5 28.5 0.11668999999999877
1.0 28.5 0.0827599999999972
1.5 28.5 0.055240000000000934
2.0 28.5 0.06344999999999601
2.5 28.5 0.0613799999999987
3.0 28.5 0.052069999999998375
3.5 28.5 0.05206999999999802
4.0 28.5 0.0600000000000005
4.5 28.5 0.07262000000000021
5.0 28.5 0.05268999999999764
5.5 28.5 0.04261999999999979
6.0 28.5 0.049999999999998934
6.5 28.5 0.05206999999999802
7.0 28.5 0.03261999999999965
7.5 28.5 0.03261999999999965
8.0 28.5 0.04993000000000123
8.5 28.5 0.0432400000000019
9.0 28.5 0.022069999999998657
9.5 28.5 0.03344999999999665
10.0 28.5 0.02275999999999776
10.5 28.5 0.0034499999999972886
11.0 28.5 0.0034499999999972886
11.5 28.5 0.02275999999999776
12.0 28.5 0.0034499999999972886
12.5 28.5 0.012759999999997973
13.0 28.5 0.02275999999999776
13.5 28.5 0.012759999999997973
14.0 28.5 0.016550000000002285
14.5 28.5 0.029930000000000945
15.0 28.5 0.0034499999999972886
15.5 28.5 0.006550000000000722
16.0 28.5 0.012759999999997973
16.5 28.5 0.006550000000000722
17.0 28.5 0.006550000000000722
17.5 28.5 0.006550000000000722
18.0 28.5 0.0034499999999972886
18.5 28.5 0.023240000000001614
19.0 28.5 0.0034499999999972886
19.5 28.5 0.0034499999999972886
20.0 28.5 0.0034499999999972886

-10.0 29.0 4.103310000000001
-9.5 29.0 2.268689999999999
-9.0 29.0 3.2010349999999987
-8.5 29.0 0.22000000000000028
-8.0 29.0 3.121724999999998
-7.5 29.0 1.1524149999999973
-7.0 29.0 1.1896550000000006
-6.5 29.0 0.22862000000000188
-6.0 29.0 1.161034999999999
-5.5 29.0 0.1926200000000005
-5.0 29.0 0.21331000000000094
-4.5 29.0 0.17724000000000367
-4.0 29.0 0.2000000000000007
-3.5 29.0 0.13068999999999953
-3.0 29.0 0.14931000000000055
-2.5 29.0 0.13000000000000078
-2.0 29.0 0.08206999999999809
-1.5 29.0 0.0734499999999965
-1.0 29.0 0.09137999999999913
-0.5 29.0 0.16793000000000227
0.0 29.0 0.09206999999999788
0.5 29.0 0.10000000000000035
1.0 29.0 0.07137999999999885
1.5 29.0 0.07137999999999849
2.0 29.0 0.12999999999999973
2.5 29.0 0.05206999999999802
3.0 29.0 0.09068999999999897
3.5 29.0 0.03206999999999845
4.0 29.0 0.05137999999999891
4.5 29.0 0.04524000000000079
5.0 29.0 0.07068999999999939
5.5 29.0 0.0600000000000005
6.0 29.0 0.023930000000000007
6.5 29.0 0.03137999999999934
7.0 29.0 0.05662000000000056
7.5 29.0 0.04393000000000029
8.0 29.0 0.035240000000000646
8.5 29.0 0.04806999999999491
9.0 29.0 0.05137999999999891
9.5 29.0 0.025240000000000505
10.0 29.0 0.013449999999997075
10.5 29.0 0.033240000000001754
11.0 29.0 0.0034499999999972886
11.5 29.0 0.006550000000000722
12.0 29.0 0.015240000000000364
12.5 29.0 0.012759999999997973
13.0 29.0 0.02806999999999462
13.5 29.0 0.012759999999997973
14.0 29.0 0.0034499999999972886
14.5 29.0 0.0034499999999972886
15.0 29.0 0.015240000000000364
15.5 29.0 0.0034499999999972886
16.0 29.0 0.0034499999999972886
16.5 29.0 0.015240000000000364
17.0 29.0 0.0034499999999972886
17.5 29.0 0.0034499999999972886
18.0 29.0 0.006550000000000722
18.5 29.0 0.0034499999999972886
19.0 29.0 0.0034499999999972886
19.5 29.0 0.0034499999999972886
20.0 29.0 0.0034499999999972886

-10.0 29.5 4.14
-9.5 29.5 3.184034999999998
-9.0 29.5 3.194034999999998
-8.5 29.5 3.111034999999999
-8.0 29.5 1.2596550000000004
-7.5 29.5 1.2010349999999987
-7.0 29.5 0.28068999999999955
-6.5 29.5 0.2799999999999997
-6.0 29.5 1.1817249999999988
-5.5 29.5 0.20662000000000164
-5.0 29.5 0.18393000000000087
-4.5 29.5 0.20000000000000034
-4.0 29.5 0.24868999999999913
-3.5 29.5 0.1506899999999991
-3.0 29.5 0.11130999999999958
-2.5 29.5 0.12068999999999974
-2.0 29.5 0.13731000000000115
-1.5 29.5 0.15931000000000103
-1.0 29.5 0.12262000000000058
-0.5 29.5 0.07275999999999705
0.0 29.5 0.09262000000000015
0.5 29.5 0.08000000000000078
1.0 29.5 0.0734499999999965
1.5 29.5 0.06275999999999726
2.0 29.5 0.03275999999999755
2.5 29.5 0.08068999999999953
3.0 29.5 0.08068999999999953
3.5 29.5 0.09068999999999967
4.0 29.5 0.07000000000000065
4.5 29.5 0.05137999999999891
5.0 29.5 0.02275999999999776
5.5 29.5 0.041379999999999126
6.0 29.5 0.05206999999999802
6.5 29.5 0.025240000000000505
7.0 29.5 0.042759999999997335
7.5 29.5 0.013449999999997075
8.0 29.5 0.012759999999997973
8.5 29.5 0.03206999999999845
9.0 29.5 0.012759999999997973
9.5 29.5 0.0034499999999972886
10.0 29.5 0.03206999999999845
10.5 29.5 0.015240000000000364
11.0 29.5 0.05137999999999891
11.5 29.5 0.0034499999999972886
12.0 29.5 0.03137999999999934
12.5 29.5 0.006550000000000722
13.0 29.5 0.013449999999997075
13.5 29.5 0.012759999999997973
14.0 29.5 0.025240000000000505
14.5 29.5 0.0034499999999972886
15.0 29.5 0.0034499999999972886
15.5 29.5 0.006550000000000722
16.0 29.5 0.0034499999999972886
16.5 29.5 0.0034499999999972886
17.0 29.5 0.0034499999999972886
17.5 29.5 0.0034499999999972886
18.0 29.5 0.0034499999999972886
18.5 29.5 0.0034499999999972886
19.0 29.5 0.0034499999999972886
19.5 29.5 0.0034499999999972886
20.0 29.5 0.0034499999999972886

-10.0 30.0 1.2710349999999984
-9.5 30.0 2.203310000000001
-9.0 30.0 1.1680349999999997
-8.5 30.0 0.24068999999999932
-8.0 30.0 1.199655000000001
-7.5 30.0 0.19137999999999877
-7.0 30.0 0.15862000000000193
-6.5 30.0 0.14999999999999963
-6.0 30.0 0.21931000000000117
-5.5 30.0 1.1917249999999981
-5.0 30.0 0.22137999999999886
-4.5 30.0 0.2513100000000005
-4.0 30.0 0.22000000000000028
-3.5 30.0 0.14137999999999842
-3.0 30.0 0.22068999999999903
-2.5 30.0 0.11130999999999994
-2.0 30.0 0.10275999999999677
-1.5 30.0 0.08262
-1.0 30.0 0.10344999999999623
-0.5 30.0 0.13999999999999915
0.0 30.0 0.1106899999999996
0.5 30.0 0.08275999999999684
1.0 30.0 0.088620000000002
1.5 30.0 0.041379999999999126
2.0 30.0 0.08137999999999934
2.5 30.0 0.10393000000000115
3.0 30.0 0.0720699999999976
3.5 30.0 0.0613799999999987
4.0 30.0 0.0327599999999979
4.5 30.0 0.04261999999999979
5.0 30.0 0.02275999999999776
5.5 30.0 0.05130999999999943
6.0 30.0 0.06137999999999906
6.5 30.0 0.0613799999999987
7.0 30.0 0.023449999999996862
7.5 30.0 0.05137999999999891
8.0 30.0 0.041379999999999126
8.5 30.0 0.03137999999999934
9.0 30.0 0.042069999999998234
9.5 30.0 0.022069999999998657
10.0 30.0 0.012759999999997973
10.5 30.0 0.03137999999999934
11.0 30.0 0.022069999999998657
11.5 30.0 0.0034499999999972886
12.0 30.0 0.012759999999997973
12.5 30.0 0.012759999999997973
13.0 30.0 0.0034499999999972886
13.5 30.0 0.0034499999999972886
14.0 30.0 0.0034499999999972886
14.5 30.0 0.0034499999999972886
15.0 30.0 0.0034499999999972886
15.5 30.0 0.0034499999999972886
16.0 30.0 0.0034499999999972886
16.5 30.0 0.0034499999999972886
17.0 30.0 0.0034499999999972886
17.5 30.0 0.0034499999999972886
18.0 30.0 0.0034499999999972886
18.5 30.0 0.0034499999999972886
19.0 30.0 0.0034499999999972886
19.5 30.0 0.0034499999999972886
20.0 30.0 0.0034499999999972886



==> figtexfiles/RDMcarMeas.dat <==
-117.69000000000463 0.6894999999999958 111.35101318359375
-115.69000000000474 0.6894999999999958 110.5417709350586
-113.69000000000486 0.6894999999999958 108.7857666015625
-111.69000000000497 0.6894999999999958 106.17562103271484
-109.69000000000509 0.6894999999999958 103.48439025878906
-107.6900000000052 0.6894999999999958 102.51476287841797
-105.69000000000531 0.6894999999999958 103.14659881591797
-103.69000000000543 0.6894999999999958 103.9732437133789
-101.69000000000554 0.6894999999999958 105.2469253540039
-99.69000000000565 0.6894999999999958 107.46033477783203
-97.69000000000577 0.6894999999999958 110.00224304199219
-95.69000000000588 0.6894999999999958 112.24667358398438
-93.690000000006 0.6894999999999958 113.97590637207031
-91.69000000000611 0.6894999999999958 115.1468505859375
-89.69000000000622 0.6894999999999958 116.35076904296875
-87.69000000000634 0.6894999999999958 119.51580810546875
-85.69000000000645 0.6894999999999958 124.34165954589844
-83.69000000000656 0.6894999999999958 128.6812744140625
-81.69000000000668 0.6894999999999958 131.84933471679688
-79.69000000000679 0.6894999999999958 133.80035400390625
-77.6900000000069 0.6894999999999958 134.57748413085938
-75.69000000000702 0.6894999999999958 134.2211151123047
-73.69000000000713 0.6894999999999958 132.78634643554688
-71.69000000000725 0.6894999999999958 130.4120330810547
-69.69000000000736 0.6894999999999958 127.40003967285156
-67.69000000000747 0.6894999999999958 124.09000396728516
-65.69000000000759 0.6894999999999958 120.7132339477539
-63.6900000000077 0.6894999999999958 118.8124771118164
-61.690000000007814 0.6894999999999958 119.69506072998047
-59.69000000000793 0.6894999999999958 120.54691314697266
-57.69000000000804 0.6894999999999958 119.97539520263672
-55.690000000008155 0.6894999999999958 117.87230682373047
-53.69000000000827 0.6894999999999958 114.68028259277344
-51.69000000000838 0.6894999999999958 112.4974136352539
-49.690000000008496 0.6894999999999958 112.31505584716797
-47.69000000000861 0.6894999999999958 110.90709686279297
-45.69000000000872 0.6894999999999958 104.26901245117188
-43.69000000000884 0.6894999999999958 101.92765808105469
-41.69000000000895 0.6894999999999958 112.76547241210938
-39.690000000009064 0.6894999999999958 116.79597473144531
-37.69000000000918 0.6894999999999958 118.5457763671875
-35.69000000000929 0.6894999999999958 118.97384643554688
-33.690000000009405 0.6894999999999958 118.5007553100586
-31.69000000000952 0.6894999999999958 117.43455505371094
-29.690000000009633 0.6894999999999958 116.22151184082031
-27.690000000009746 0.6894999999999958 115.48908233642578
-25.69000000000986 0.6894999999999958 115.38511657714844
-23.690000000009974 0.6894999999999958 115.3061752319336
-21.690000000010087 0.6894999999999958 114.716552734375
-19.6900000000102 0.6894999999999958 113.55796813964844
-17.690000000010315 0.6894999999999958 112.38241577148438
-15.690000000010428 0.6894999999999958 112.46279907226562
-13.690000000010542 0.6894999999999958 114.58209991455078
-11.690000000010656 0.6894999999999958 117.80907440185547
-9.69000000001077 0.6894999999999958 121.00157165527344
-7.690000000010883 0.6894999999999958 123.63762664794922
-5.690000000010997 0.6894999999999958 125.54823303222656
-3.6900000000111106 0.6894999999999958 126.67677307128906
-1.6900000000112243 0.6894999999999958 126.98487091064453
0.309999999988662 0.6894999999999958 126.43388366699219
2.3099999999885483 0.6894999999999958 125.04376220703125
4.309999999988435 0.6894999999999958 123.18793487548828
6.309999999988321 0.6894999999999958 122.13771057128906
8.309999999988207 0.6894999999999958 122.6969985961914
10.309999999988094 0.6894999999999958 123.54231262207031
12.30999999998798 0.6894999999999958 123.614013671875
14.309999999987866 0.6894999999999958 122.61039733886719
16.309999999987753 0.6894999999999958 120.41307067871094
18.30999999998764 0.6894999999999958 116.89888000488281
20.309999999987525 0.6894999999999958 112.35246276855469
22.30999999998741 0.6894999999999958 109.90727233886719
24.309999999987298 0.6894999999999958 111.09264373779297
26.309999999987184 0.6894999999999958 112.07893371582031
28.30999999998707 0.6894999999999958 112.11276245117188
30.309999999986957 0.6894999999999958 111.49715423583984
32.30999999998684 0.6894999999999958 110.64686584472656
34.30999999998673 0.6894999999999958 109.97750854492188
36.309999999986616 0.6894999999999958 109.64097595214844
38.3099999999865 0.6894999999999958 109.393310546875
40.30999999998639 0.6894999999999958 108.88296508789062
42.309999999986275 0.6894999999999958 107.88597106933594
44.30999999998616 0.6894999999999958 106.29996490478516
46.30999999998605 0.6894999999999958 104.08497619628906
48.30999999998593 0.6894999999999958 101.62385559082031
50.30999999998582 0.6894999999999958 101.69219970703125
52.309999999985706 0.6894999999999958 105.31417846679688
54.30999999998559 0.6894999999999958 108.85108947753906
56.30999999998548 0.6894999999999958 111.25164794921875
58.309999999985365 0.6894999999999958 112.4824447631836
60.30999999998522 0.6894999999999958 112.57240295410156
62.30999999998511 0.6894999999999958 111.52490234375
64.309999999985 0.6894999999999958 109.37855529785156
66.30999999998488 0.6894999999999958 106.48294067382812
68.30999999998477 0.6894999999999958 104.1524429321289
70.30999999998465 0.6894999999999958 103.77706909179688
72.30999999998454 0.6894999999999958 104.60862731933594
74.30999999998443 0.6894999999999958 105.93101501464844
76.30999999998431 0.6894999999999958 107.63748168945312
78.3099999999842 0.6894999999999958 109.47211456298828
80.30999999998409 0.6894999999999958 111.16279602050781
82.30999999998397 0.6894999999999958 112.67063903808594
84.30999999998386 0.6894999999999958 114.05060577392578
86.30999999998375 0.6894999999999958 115.18540954589844
88.30999999998363 0.6894999999999958 115.7956771850586
90.30999999998352 0.6894999999999958 115.62721252441406
92.3099999999834 0.6894999999999958 114.52522277832031
94.30999999998329 0.6894999999999958 112.41181182861328
96.30999999998318 0.6894999999999958 109.28504180908203
98.30999999998306 0.6894999999999958 105.4124526977539
100.30999999998295 0.6894999999999958 102.14249420166016
102.30999999998284 0.6894999999999958 101.52530670166016
104.30999999998272 0.6894999999999958 102.52255249023438
106.30999999998261 0.6894999999999958 103.55738830566406
108.3099999999825 0.6894999999999958 104.18479919433594
110.30999999998238 0.6894999999999958 104.26212310791016
112.30999999998227 0.6894999999999958 103.77212524414062
114.30999999998215 0.6894999999999958 102.98890686035156
116.30999999998204 0.6894999999999958 102.59927368164062
118.30999999998193 0.6894999999999958 102.9974365234375
120.30999999998181 0.6894999999999958 103.63060760498047
122.3099999999817 0.6894999999999958 103.89252471923828

-117.69000000000463 0.7094999999999958 111.17083740234375
-115.69000000000474 0.7094999999999958 110.35892486572266
-113.69000000000486 0.7094999999999958 108.58261108398438
-111.69000000000497 0.7094999999999958 105.91976165771484
-109.69000000000509 0.7094999999999958 103.12798309326172
-107.6900000000052 0.7094999999999958 102.09909057617188
-105.69000000000531 0.7094999999999958 102.77210235595703
-103.69000000000543 0.7094999999999958 103.690673828125
-101.69000000000554 0.7094999999999958 105.13938903808594
-99.69000000000565 0.7094999999999958 107.52726745605469
-97.69000000000577 0.7094999999999958 110.15449523925781
-95.69000000000588 0.7094999999999958 112.42437744140625
-93.690000000006 0.7094999999999958 114.15027618408203
-91.69000000000611 0.7094999999999958 115.29907989501953
-89.69000000000622 0.7094999999999958 116.46058654785156
-87.69000000000634 0.7094999999999958 119.58702850341797
-85.69000000000645 0.7094999999999958 124.40606689453125
-83.69000000000656 0.7094999999999958 128.74563598632812
-81.69000000000668 0.7094999999999958 131.91256713867188
-79.69000000000679 0.7094999999999958 133.8618621826172
-77.6900000000069 0.7094999999999958 134.6370086669922
-75.69000000000702 0.7094999999999958 134.2780303955078
-73.69000000000713 0.7094999999999958 132.83872985839844
-71.69000000000725 0.7094999999999958 130.4557647705078
-69.69000000000736 0.7094999999999958 127.43064880371094
-67.69000000000747 0.7094999999999958 124.11265563964844
-65.69000000000759 0.7094999999999958 120.7553939819336
-63.6900000000077 0.7094999999999958 118.8960189819336
-61.690000000007814 0.7094999999999958 119.76669311523438
-59.69000000000793 0.7094999999999958 120.59071350097656
-57.69000000000804 0.7094999999999958 119.99418640136719
-55.690000000008155 0.7094999999999958 117.85750579833984
-53.69000000000827 0.7094999999999958 114.60618591308594
-51.69000000000838 0.7094999999999958 112.37826538085938
-49.690000000008496 0.7094999999999958 112.22360229492188
-47.69000000000861 0.7094999999999958 110.8235092163086
-45.69000000000872 0.7094999999999958 104.08580017089844
-43.69000000000884 0.7094999999999958 102.07243347167969
-41.69000000000895 0.7094999999999958 112.81266021728516
-39.690000000009064 0.7094999999999958 116.81727600097656
-37.69000000000918 0.7094999999999958 118.551025390625
-35.69000000000929 0.7094999999999958 118.96556854248047
-33.690000000009405 0.7094999999999958 118.48102569580078
-31.69000000000952 0.7094999999999958 117.40867614746094
-29.690000000009633 0.7094999999999958 116.20268249511719
-27.690000000009746 0.7094999999999958 115.49278259277344
-25.69000000000986 0.7094999999999958 115.40811157226562
-23.690000000009974 0.7094999999999958 115.33413696289062
-21.690000000010087 0.7094999999999958 114.74308013916016
-19.6900000000102 0.7094999999999958 113.58657836914062
-17.690000000010315 0.7094999999999958 112.42259216308594
-15.690000000010428 0.7094999999999958 112.51988220214844
-13.690000000010542 0.7094999999999958 114.64669799804688
-11.690000000010656 0.7094999999999958 117.86683654785156
-9.69000000001077 0.7094999999999958 121.043212890625
-7.690000000010883 0.7094999999999958 123.65788269042969
-5.690000000010997 0.7094999999999958 125.54302215576172
-3.6900000000111106 0.7094999999999958 126.64190673828125
-1.6900000000112243 0.7094999999999958 126.91560363769531
0.309999999988662 0.7094999999999958 126.32493591308594
2.3099999999885483 0.7094999999999958 124.89310455322266
4.309999999988435 0.7094999999999958 123.02081298828125
6.309999999988321 0.7094999999999958 122.04229736328125
8.309999999988207 0.7094999999999958 122.69882202148438
10.309999999988094 0.7094999999999958 123.5829849243164
12.30999999998798 0.7094999999999958 123.66512298583984
14.309999999987866 0.7094999999999958 122.6657943725586
16.309999999987753 0.7094999999999958 120.47039794921875
18.30999999998764 0.7094999999999958 116.94647216796875
20.309999999987525 0.7094999999999958 112.34152221679688
22.30999999998741 0.7094999999999958 109.83143615722656
24.309999999987298 0.7094999999999958 111.09088134765625
26.309999999987184 0.7094999999999958 112.1297607421875
28.30999999998707 0.7094999999999958 112.17849731445312
30.309999999986957 0.7094999999999958 111.53817749023438
32.30999999998684 0.7094999999999958 110.60968017578125
34.30999999998673 0.7094999999999958 109.81912231445312
36.309999999986616 0.7094999999999958 109.37838745117188
38.3099999999865 0.7094999999999958 109.08748626708984
40.30999999998639 0.7094999999999958 108.58452606201172
42.309999999986275 0.7094999999999958 107.62501525878906
44.30999999998616 0.7094999999999958 106.10185241699219
46.30999999998605 0.7094999999999958 103.97418975830078
48.30999999998593 0.7094999999999958 101.53968811035156
50.30999999998582 0.7094999999999958 101.33995819091797
52.309999999985706 0.7094999999999958 104.87628936767578
54.30999999998559 0.7094999999999958 108.5011978149414
56.30999999998548 0.7094999999999958 110.98731231689453
58.309999999985365 0.7094999999999958 112.28512573242188
60.30999999998522 0.7094999999999958 112.4293212890625
62.30999999998511 0.7094999999999958 111.42820739746094
64.309999999985 0.7094999999999958 109.31999206542969
66.30999999998488 0.7094999999999958 106.43977355957031
68.30999999998477 0.7094999999999958 104.08984375
70.30999999998465 0.7094999999999958 103.74028015136719
72.30999999998454 0.7094999999999958 104.65792846679688
74.30999999998443 0.7094999999999958 106.0580062866211
76.30999999998431 0.7094999999999958 107.80394744873047
78.3099999999842 0.7094999999999958 109.63502502441406
80.30999999998409 0.7094999999999958 111.28257751464844
82.30999999998397 0.7094999999999958 112.72195434570312
84.30999999998386 0.7094999999999958 114.03755950927734
86.30999999998375 0.7094999999999958 115.13431549072266
88.30999999998363 0.7094999999999958 115.72865295410156
90.30999999998352 0.7094999999999958 115.5513916015625
92.3099999999834 0.7094999999999958 114.4368667602539
94.30999999998329 0.7094999999999958 112.30142211914062
96.30999999998318 0.7094999999999958 109.14099884033203
98.30999999998306 0.7094999999999958 105.22740173339844
100.30999999998295 0.7094999999999958 101.92195892333984
102.30999999998284 0.7094999999999958 101.25874328613281
104.30999999998272 0.7094999999999958 102.19453430175781
106.30999999998261 0.7094999999999958 103.17953491210938
108.3099999999825 0.7094999999999958 103.77445983886719
110.30999999998238 0.7094999999999958 103.83431243896484
112.30999999998227 0.7094999999999958 103.34259796142578
114.30999999998215 0.7094999999999958 102.57853698730469
116.30999999998204 0.7094999999999958 102.22334289550781
118.30999999998193 0.7094999999999958 102.64251708984375
120.30999999998181 0.7094999999999958 103.27456665039062
122.3099999999817 0.7094999999999958 103.52398681640625

-117.69000000000463 0.7294999999999958 110.98130798339844
-115.69000000000474 0.7294999999999958 110.16766357421875
-113.69000000000486 0.7294999999999958 108.37101745605469
-111.69000000000497 0.7294999999999958 105.65298461914062
-109.69000000000509 0.7294999999999958 102.75069427490234
-107.6900000000052 0.7294999999999958 101.65217590332031
-105.69000000000531 0.7294999999999958 102.37142944335938
-103.69000000000543 0.7294999999999958 103.39588928222656
-101.69000000000554 0.7294999999999958 105.03660583496094
-99.69000000000565 0.7294999999999958 107.60017395019531
-97.69000000000577 0.7294999999999958 110.30750274658203
-95.69000000000588 0.7294999999999958 112.59976196289062
-93.690000000006 0.7294999999999958 114.32125091552734
-91.69000000000611 0.7294999999999958 115.44790649414062
-89.69000000000622 0.7294999999999958 116.56731414794922
-87.69000000000634 0.7294999999999958 119.65510559082031
-85.69000000000645 0.7294999999999958 124.46742248535156
-83.69000000000656 0.7294999999999958 128.80703735351562
-81.69000000000668 0.7294999999999958 131.97288513183594
-79.69000000000679 0.7294999999999958 133.9204559326172
-77.6900000000069 0.7294999999999958 134.69363403320312
-75.69000000000702 0.7294999999999958 134.33203125
-73.69000000000713 0.7294999999999958 132.88816833496094
-71.69000000000725 0.7294999999999958 130.4965362548828
-69.69000000000736 0.7294999999999958 127.4581527709961
-67.69000000000747 0.7294999999999958 124.13215637207031
-65.69000000000759 0.7294999999999958 120.79487609863281
-63.6900000000077 0.7294999999999958 118.976806640625
-61.690000000007814 0.7294999999999958 119.8353271484375
-59.69000000000793 0.7294999999999958 120.63130187988281
-57.69000000000804 0.7294999999999958 120.00934600830078
-55.690000000008155 0.7294999999999958 117.83831787109375
-53.69000000000827 0.7294999999999958 114.52572631835938
-51.69000000000838 0.7294999999999958 112.25165557861328
-49.690000000008496 0.7294999999999958 112.12794494628906
-47.69000000000861 0.7294999999999958 110.73794555664062
-45.69000000000872 0.7294999999999958 103.912353515625
-43.69000000000884 0.7294999999999958 102.25303649902344
-41.69000000000895 0.7294999999999958 112.86062622070312
-39.690000000009064 0.7294999999999958 116.83688354492188
-37.69000000000918 0.7294999999999958 118.55372619628906
-35.69000000000929 0.7294999999999958 118.9542465209961
-33.690000000009405 0.7294999999999958 118.4578857421875
-31.69000000000952 0.7294999999999958 117.37921142578125
-29.690000000009633 0.7294999999999958 116.18038177490234
-27.690000000009746 0.7294999999999958 115.49323272705078
-25.69000000000986 0.7294999999999958 115.42776489257812
-23.690000000009974 0.7294999999999958 115.3585433959961
-21.690000000010087 0.7294999999999958 114.76593017578125
-19.6900000000102 0.7294999999999958 113.61148834228516
-17.690000000010315 0.7294999999999958 112.45919036865234
-15.690000000010428 0.7294999999999958 112.57356262207031
-13.690000000010542 0.7294999999999958 114.70808410644531
-11.690000000010656 0.7294999999999958 117.92158508300781
-9.69000000001077 0.7294999999999958 121.08198547363281
-7.690000000010883 0.7294999999999958 123.67530059814453
-5.690000000010997 0.7294999999999958 125.53488159179688
-3.6900000000111106 0.7294999999999958 126.60381317138672
-1.6900000000112243 0.7294999999999958 126.842529296875
0.309999999988662 0.7294999999999958 126.21116638183594
2.3099999999885483 0.7294999999999958 124.73626708984375
4.309999999988435 0.7294999999999958 122.84790802001953
6.309999999988321 0.7294999999999958 121.94576263427734
8.309999999988207 0.7294999999999958 122.69990539550781
10.309999999988094 0.7294999999999958 123.62139892578125
12.30999999998798 0.7294999999999958 123.71339416503906
14.309999999987866 0.7294999999999958 122.71824645996094
16.309999999987753 0.7294999999999958 120.52482604980469
18.30999999998764 0.7294999999999958 116.99122619628906
20.309999999987525 0.7294999999999958 112.32682037353516
22.30999999998741 0.7294999999999958 109.74906921386719
24.309999999987298 0.7294999999999958 111.08666229248047
26.309999999987184 0.7294999999999958 112.1798095703125
28.30999999998707 0.7294999999999958 112.2447280883789
30.309999999986957 0.7294999999999958 111.58179473876953
32.30999999998684 0.7294999999999958 110.57647705078125
34.30999999998673 0.7294999999999958 109.65986633300781
36.309999999986616 0.7294999999999958 109.1037368774414
38.3099999999865 0.7294999999999958 108.76209259033203
40.30999999998639 0.7294999999999958 108.26592254638672
42.309999999986275 0.7294999999999958 107.34725189208984
44.30999999998616 0.7294999999999958 105.89214324951172
46.30999999998605 0.7294999999999958 103.85760498046875
48.30999999998593 0.7294999999999958 101.45682525634766
50.30999999998582 0.7294999999999958 100.97393035888672
52.309999999985706 0.7294999999999958 104.401611328125
54.30999999998559 0.7294999999999958 108.124755859375
56.30999999998548 0.7294999999999958 110.70559692382812
58.309999999985365 0.7294999999999958 112.07610321044922
60.30999999998522 0.7294999999999958 112.27822875976562
62.30999999998511 0.7294999999999958 111.3260498046875
64.309999999985 0.7294999999999958 109.2573471069336
66.30999999998488 0.7294999999999958 106.39176177978516
68.30999999998477 0.7294999999999958 104.01948547363281
70.30999999998465 0.7294999999999958 103.6978988647461
72.30999999998454 0.7294999999999958 104.70580291748047
74.30999999998443 0.7294999999999958 106.18305206298828
76.30999999998431 0.7294999999999958 107.96637725830078
78.3099999999842 0.7294999999999958 109.79374694824219
80.30999999998409 0.7294999999999958 111.4000015258789
82.30999999998397 0.7294999999999958 112.77228546142578
84.30999999998386 0.7294999999999958 114.02267456054688
86.30999999998375 0.7294999999999958 115.07980346679688
88.30999999998363 0.7294999999999958 115.65727233886719
90.30999999998352 0.7294999999999958 115.47065734863281
92.3099999999834 0.7294999999999958 114.34291076660156
94.30999999998329 0.7294999999999958 112.18425750732422
96.30999999998318 0.7294999999999958 108.98811340332031
98.30999999998306 0.7294999999999958 105.0306625366211
100.30999999998295 0.7294999999999958 101.68782043457031
102.30999999998284 0.7294999999999958 100.97648620605469
104.30999999998272 0.7294999999999958 101.84596252441406
106.30999999998261 0.7294999999999958 102.77649688720703
108.3099999999825 0.7294999999999958 103.33616638183594
110.30999999998238 0.7294999999999958 103.37779235839844
112.30999999998227 0.7294999999999958 102.88580322265625
114.30999999998215 0.7294999999999958 102.1444320678711
116.30999999998204 0.7294999999999958 101.82695007324219
118.30999999998193 0.7294999999999958 102.26750183105469
120.30999999998181 0.7294999999999958 102.8971939086914
122.3099999999817 0.7294999999999958 103.13246154785156

-117.69000000000463 0.7494999999999958 110.78223419189453
-115.69000000000474 0.7494999999999958 109.96797180175781
-113.69000000000486 0.7494999999999958 108.15116882324219
-111.69000000000497 0.7494999999999958 105.37564086914062
-109.69000000000509 0.7494999999999958 102.35194396972656
-107.6900000000052 0.7494999999999958 101.1710433959961
-105.69000000000531 0.7494999999999958 101.94242858886719
-103.69000000000543 0.7494999999999958 103.08929443359375
-101.69000000000554 0.7494999999999958 104.93994140625
-99.69000000000565 0.7494999999999958 107.67913818359375
-97.69000000000577 0.7494999999999958 110.46107482910156
-95.69000000000588 0.7494999999999958 112.77278900146484
-93.690000000006 0.7494999999999958 114.48886108398438
-91.69000000000611 0.7494999999999958 115.59333038330078
-89.69000000000622 0.7494999999999958 116.67097473144531
-87.69000000000634 0.7494999999999958 119.72006225585938
-85.69000000000645 0.7494999999999958 124.52572631835938
-83.69000000000656 0.7494999999999958 128.86546325683594
-81.69000000000668 0.7494999999999958 132.03028869628906
-79.69000000000679 0.7494999999999958 133.9761505126953
-77.6900000000069 0.7494999999999958 134.7473602294922
-75.69000000000702 0.7494999999999958 134.3831329345703
-73.69000000000713 0.7494999999999958 132.93472290039062
-71.69000000000725 0.7494999999999958 130.53433227539062
-69.69000000000736 0.7494999999999958 127.48257446289062
-67.69000000000747 0.7494999999999958 124.14855194091797
-65.69000000000759 0.7494999999999958 120.8316879272461
-63.6900000000077 0.7494999999999958 119.05484008789062
-61.690000000007814 0.7494999999999958 119.90098571777344
-59.69000000000793 0.7494999999999958 120.668701171875
-57.69000000000804 0.7494999999999958 120.02091979980469
-55.690000000008155 0.7494999999999958 117.81471252441406
-53.69000000000827 0.7494999999999958 114.43878173828125
-51.69000000000838 0.7494999999999958 112.11747741699219
-49.690000000008496 0.7494999999999958 112.02828979492188
-47.69000000000861 0.7494999999999958 110.65089416503906
-45.69000000000872 0.7494999999999958 103.75247192382812
-43.69000000000884 0.7494999999999958 102.46710205078125
-41.69000000000895 0.7494999999999958 112.90943908691406
-39.690000000009064 0.7494999999999958 116.85485076904297
-37.69000000000918 0.7494999999999958 118.55391693115234
-35.69000000000929 0.7494999999999958 118.93989562988281
-33.690000000009405 0.7494999999999958 118.43135070800781
-31.69000000000952 0.7494999999999958 117.34615325927734
-29.690000000009633 0.7494999999999958 116.15462493896484
-27.690000000009746 0.7494999999999958 115.4904556274414
-25.69000000000986 0.7494999999999958 115.44406127929688
-23.690000000009974 0.7494999999999958 115.37940216064453
-21.690000000010087 0.7494999999999958 114.78511810302734
-19.6900000000102 0.7494999999999958 113.63273620605469
-17.690000000010315 0.7494999999999958 112.49224853515625
-15.690000000010428 0.7494999999999958 112.62386322021484
-13.690000000010542 0.7494999999999958 114.76626586914062
-11.690000000010656 0.7494999999999958 117.97332000732422
-9.69000000001077 0.7494999999999958 121.11787414550781
-7.690000000010883 0.7494999999999958 123.68988800048828
-5.690000000010997 0.7494999999999958 125.52381896972656
-3.6900000000111106 0.7494999999999958 126.56249237060547
-1.6900000000112243 0.7494999999999958 126.76558685302734
0.309999999988662 0.7494999999999958 126.09246063232422
2.3099999999885483 0.7494999999999958 124.57306671142578
4.309999999988435 0.7494999999999958 122.66914367675781
6.309999999988321 0.7494999999999958 121.84830474853516
8.309999999988207 0.7494999999999958 122.70027923583984
10.309999999988094 0.7494999999999958 123.65756225585938
12.30999999998798 0.7494999999999958 123.75885772705078
14.309999999987866 0.7494999999999958 122.7677993774414
16.309999999987753 0.7494999999999958 120.57638549804688
18.30999999998764 0.7494999999999958 117.033203125
20.309999999987525 0.7494999999999958 112.30842590332031
22.30999999998741 0.7494999999999958 109.66007232666016
24.309999999987298 0.7494999999999958 111.0801010131836
26.309999999987184 0.7494999999999958 112.22917175292969
28.30999999998707 0.7494999999999958 112.3115234375
30.309999999986957 0.7494999999999958 111.6281509399414
32.30999999998684 0.7494999999999958 110.54793548583984
34.30999999998673 0.7494999999999958 109.50092315673828
36.309999999986616 0.7494999999999958 108.81724548339844
38.3099999999865 0.7494999999999958 108.41586303710938
40.30999999998639 0.7494999999999958 107.92555236816406
42.309999999986275 0.7494999999999958 107.05145263671875
44.30999999998616 0.7494999999999958 105.67020416259766
46.30999999998605 0.7494999999999958 103.7351303100586
48.30999999998593 0.7494999999999958 101.37620544433594
50.30999999998582 0.7494999999999958 100.5964584350586
52.309999999985706 0.7494999999999958 103.88581085205078
54.30999999998559 0.7494999999999958 107.71905517578125
56.30999999998548 0.7494999999999958 110.40522766113281
58.309999999985365 0.7494999999999958 111.85475158691406
60.30999999998522 0.7494999999999958 112.11885070800781
62.30999999998511 0.7494999999999958 111.21832275390625
64.309999999985 0.7494999999999958 109.19056701660156
66.30999999998488 0.7494999999999958 106.33888244628906
68.30999999998477 0.7494999999999958 103.94126892089844
70.30999999998465 0.7494999999999958 103.65005493164062
72.30999999998454 0.7494999999999958 104.75243377685547
74.30999999998443 0.7494999999999958 106.30618286132812
76.30999999998431 0.7494999999999958 108.12478637695312
78.3099999999842 0.7494999999999958 109.94830322265625
80.30999999998409 0.7494999999999958 111.51504516601562
82.30999999998397 0.7494999999999958 112.82160949707031
84.30999999998386 0.7494999999999958 114.00601196289062
86.30999999998375 0.7494999999999958 115.02191162109375
88.30999999998363 0.7494999999999958 115.58147430419922
90.30999999998352 0.7494999999999958 115.38493347167969
92.3099999999834 0.7494999999999958 114.2432861328125
94.30999999998329 0.7494999999999958 112.0601806640625
96.30999999998318 0.7494999999999958 108.82613372802734
98.30999999998306 0.7494999999999958 104.82176971435547
100.30999999998295 0.7494999999999958 101.43946838378906
102.30999999998284 0.7494999999999958 100.67747497558594
104.30999999998272 0.7494999999999958 101.47502136230469
106.30999999998261 0.7494999999999958 102.34576416015625
108.3099999999825 0.7494999999999958 102.86698913574219
110.30999999998238 0.7494999999999958 102.88959503173828
112.30999999998227 0.7494999999999958 102.39906311035156
114.30999999998215 0.7494999999999958 101.68456268310547
116.30999999998204 0.7494999999999958 101.40850067138672
118.30999999998193 0.7494999999999958 101.87075805664062
120.30999999998181 0.7494999999999958 102.49664306640625
122.3099999999817 0.7494999999999958 102.71580505371094

-117.69000000000463 0.7694999999999959 110.57341003417969
-115.69000000000474 0.7694999999999959 109.75990295410156
-113.69000000000486 0.7694999999999959 107.9233627319336
-111.69000000000497 0.7694999999999959 105.08831787109375
-109.69000000000509 0.7694999999999959 101.93138885498047
-107.6900000000052 0.7694999999999959 100.6523208618164
-105.69000000000531 0.7694999999999959 101.4826889038086
-103.69000000000543 0.7694999999999959 102.7716064453125
-101.69000000000554 0.7694999999999959 104.85084533691406
-99.69000000000565 0.7694999999999959 107.76414489746094
-97.69000000000577 0.7694999999999959 110.61505126953125
-95.69000000000588 0.7694999999999959 112.94340515136719
-93.690000000006 0.7694999999999959 114.6530990600586
-91.69000000000611 0.7694999999999959 115.73540496826172
-89.69000000000622 0.7694999999999959 116.77159118652344
-87.69000000000634 0.7694999999999959 119.78191375732422
-85.69000000000645 0.7694999999999959 124.58100891113281
-83.69000000000656 0.7694999999999959 128.9209747314453
-81.69000000000668 0.7694999999999959 132.08480834960938
-79.69000000000679 0.7694999999999959 134.0289764404297
-77.6900000000069 0.7694999999999959 134.7982177734375
-75.69000000000702 0.7694999999999959 134.43136596679688
-73.69000000000713 0.7694999999999959 132.97836303710938
-71.69000000000725 0.7694999999999959 130.56918334960938
-69.69000000000736 0.7694999999999959 127.50390625
-67.69000000000747 0.7694999999999959 124.16182708740234
-65.69000000000759 0.7694999999999959 120.86585235595703
-63.6900000000077 0.7694999999999959 119.13015747070312
-61.690000000007814 0.7694999999999959 119.96369171142578
-59.69000000000793 0.7694999999999959 120.70292663574219
-57.69000000000804 0.7694999999999959 120.02890014648438
-55.690000000008155 0.7694999999999959 117.78667449951172
-53.69000000000827 0.7694999999999959 114.34520721435547
-51.69000000000838 0.7694999999999959 111.97560119628906
-49.690000000008496 0.7694999999999959 111.9249038696289
-47.69000000000861 0.7694999999999959 110.5628662109375
-45.69000000000872 0.7694999999999959 103.61027526855469
-43.69000000000884 0.7694999999999959 102.71147918701172
-41.69000000000895 0.7694999999999959 112.95917510986328
-39.690000000009064 0.7694999999999959 116.87122344970703
-37.69000000000918 0.7694999999999959 118.55162048339844
-35.69000000000929 0.7694999999999959 118.92251586914062
-33.690000000009405 0.7694999999999959 118.40141296386719
-31.69000000000952 0.7694999999999959 117.30950164794922
-29.690000000009633 0.7694999999999959 116.12541198730469
-27.690000000009746 0.7694999999999959 115.48445129394531
-25.69000000000986 0.7694999999999959 115.45703125
-23.690000000009974 0.7694999999999959 115.39672088623047
-21.690000000010087 0.7694999999999959 114.80064392089844
-19.6900000000102 0.7694999999999959 113.65032196044922
-17.690000000010315 0.7694999999999959 112.52177429199219
-15.690000000010428 0.7694999999999959 112.67080688476562
-13.690000000010542 0.7694999999999959 114.8212890625
-11.690000000010656 0.7694999999999959 118.0220718383789
-9.69000000001077 0.7694999999999959 121.15090942382812
-7.690000000010883 0.7694999999999959 123.70166015625
-5.690000000010997 0.7694999999999959 125.50980377197266
-3.6900000000111106 0.7694999999999959 126.51790618896484
-1.6900000000112243 0.7694999999999959 126.68473815917969
0.309999999988662 0.7694999999999959 125.96871185302734
2.3099999999885483 0.7694999999999959 124.40330505371094
4.309999999988435 0.7694999999999959 122.48443603515625
6.309999999988321 0.7694999999999959 121.75016784667969
8.309999999988207 0.7694999999999959 122.6999740600586
10.309999999988094 0.7694999999999959 123.69149780273438
12.30999999998798 0.7694999999999959 123.80155944824219
14.309999999987866 0.7694999999999959 122.81446838378906
16.309999999987753 0.7694999999999959 120.62508392333984
18.30999999998764 0.7694999999999959 117.07244110107422
20.309999999987525 0.7694999999999959 112.28638458251953
22.30999999998741 0.7694999999999959 109.56434631347656
24.309999999987298 0.7694999999999959 111.07131958007812
26.309999999987184 0.7694999999999959 112.27792358398438
28.30999999998707 0.7694999999999959 112.37895202636719
30.309999999986957 0.7694999999999959 111.67741394042969
32.30999999998684 0.7694999999999959 110.52473449707031
34.30999999998673 0.7694999999999959 109.34370422363281
36.309999999986616 0.7694999999999959 108.51930236816406
38.3099999999865 0.7694999999999959 108.04741668701172
40.30999999998639 0.7694999999999959 107.56155395507812
42.309999999986275 0.7694999999999959 106.73625183105469
44.30999999998616 0.7694999999999959 105.43537139892578
46.30999999998605 0.7694999999999959 103.60668182373047
48.30999999998593 0.7694999999999959 101.29884338378906
50.30999999998582 0.7694999999999959 100.21106719970703
52.309999999985706 0.7694999999999959 103.32373809814453
54.30999999998559 0.7694999999999959 107.28094482421875
56.30999999998548 0.7694999999999959 110.08476257324219
58.309999999985365 0.7694999999999959 111.62041473388672
60.30999999998522 0.7694999999999959 111.95086669921875
62.30999999998511 0.7694999999999959 111.10489654541016
64.309999999985 0.7694999999999959 109.11962890625
66.30999999998488 0.7694999999999959 106.28108978271484
68.30999999998477 0.7694999999999959 103.85502624511719
70.30999999998465 0.7694999999999959 103.59687805175781
72.30999999998454 0.7694999999999959 104.79801177978516
74.30999999998443 0.7694999999999959 106.42738342285156
76.30999999998431 0.7694999999999959 108.27922821044922
78.3099999999842 0.7694999999999959 110.09871673583984
80.30999999998409 0.7694999999999959 111.62765502929688
82.30999999998397 0.7694999999999959 112.86991882324219
84.30999999998386 0.7694999999999959 113.98765563964844
86.30999999998375 0.7694999999999959 114.96066284179688
88.30999999998363 0.7694999999999959 115.50125885009766
90.30999999998352 0.7694999999999959 115.29418182373047
92.3099999999834 0.7694999999999959 114.13790893554688
94.30999999998329 0.7694999999999959 111.92903137207031
96.30999999998318 0.7694999999999959 108.65475463867188
98.30999999998306 0.7694999999999959 104.60025787353516
100.30999999998295 0.7694999999999959 101.17623901367188
102.30999999998284 0.7694999999999959 100.36052703857422
104.30999999998272 0.7694999999999959 101.07960510253906
106.30999999998261 0.7694999999999959 101.8843994140625
108.3099999999825 0.7694999999999959 102.36357116699219
110.30999999998238 0.7694999999999959 102.36627197265625
112.30999999998227 0.7694999999999959 101.87934875488281
114.30999999998215 0.7694999999999959 101.19658660888672
116.30999999998204 0.7694999999999959 100.96611785888672
118.30999999998193 0.7694999999999959 101.45035552978516
120.30999999998181 0.7694999999999959 102.07076263427734
122.3099999999817 0.7694999999999959 102.27156829833984

-117.69000000000463 0.7894999999999959 110.35462951660156
-115.69000000000474 0.7894999999999959 109.54353332519531
-113.69000000000486 0.7894999999999959 107.68803405761719
-111.69000000000497 0.7894999999999959 104.79190063476562
-109.69000000000509 0.7894999999999959 101.4891357421875
-107.6900000000052 0.7894999999999959 100.09224700927734
-105.69000000000531 0.7894999999999959 100.98959350585938
-103.69000000000543 0.7894999999999959 102.44391632080078
-101.69000000000554 0.7894999999999959 104.77079772949219
-99.69000000000565 0.7894999999999959 107.85516357421875
-97.69000000000577 0.7894999999999959 110.76924133300781
-95.69000000000588 0.7894999999999959 113.11153411865234
-93.690000000006 0.7894999999999959 114.81400299072266
-91.69000000000611 0.7894999999999959 115.87416076660156
-89.69000000000622 0.7894999999999959 116.86919403076172
-87.69000000000634 0.7894999999999959 119.84069061279297
-85.69000000000645 0.7894999999999959 124.63329315185547
-83.69000000000656 0.7894999999999959 128.97357177734375
-81.69000000000668 0.7894999999999959 132.13644409179688
-79.69000000000679 0.7894999999999959 134.07894897460938
-77.6900000000069 0.7894999999999959 134.84620666503906
-75.69000000000702 0.7894999999999959 134.4767303466797
-73.69000000000713 0.7894999999999959 133.0191192626953
-71.69000000000725 0.7894999999999959 130.60108947753906
-69.69000000000736 0.7894999999999959 127.5221939086914
-67.69000000000747 0.7894999999999959 124.17201232910156
-65.69000000000759 0.7894999999999959 120.89737701416016
-63.6900000000077 0.7894999999999959 119.20276641845703
-61.690000000007814 0.7894999999999959 120.02346801757812
-59.69000000000793 0.7894999999999959 120.7339859008789
-57.69000000000804 0.7894999999999959 120.03327941894531
-55.690000000008155 0.7894999999999959 117.75420379638672
-53.69000000000827 0.7894999999999959 114.24488067626953
-51.69000000000838 0.7894999999999959 111.8259048461914
-49.690000000008496 0.7894999999999959 111.81804656982422
-47.69000000000861 0.7894999999999959 110.4744644165039
-45.69000000000872 0.7894999999999959 103.4901351928711
-43.69000000000884 0.7894999999999959 102.98249816894531
-41.69000000000895 0.7894999999999959 113.00988006591797
-39.690000000009064 0.7894999999999959 116.88603210449219
-37.69000000000918 0.7894999999999959 118.54685974121094
-35.69000000000929 0.7894999999999959 118.90214538574219
-33.690000000009405 0.7894999999999959 118.36807250976562
-31.69000000000952 0.7894999999999959 117.26924896240234
-29.690000000009633 0.7894999999999959 116.0927505493164
-27.690000000009746 0.7894999999999959 115.4752197265625
-25.69000000000986 0.7894999999999959 115.46665954589844
-23.690000000009974 0.7894999999999959 115.41050720214844
-21.690000000010087 0.7894999999999959 114.81253814697266
-19.6900000000102 0.7894999999999959 113.6642837524414
-17.690000000010315 0.7894999999999959 112.54780578613281
-15.690000000010428 0.7894999999999959 112.71443176269531
-13.690000000010542 0.7894999999999959 114.8731689453125
-11.690000000010656 0.7894999999999959 118.06785583496094
-9.69000000001077 0.7894999999999959 121.18109893798828
-7.690000000010883 0.7894999999999959 123.71060180664062
-5.690000000010997 0.7894999999999959 125.49285888671875
-3.6900000000111106 0.7894999999999959 126.47003936767578
-1.6900000000112243 0.7894999999999959 126.59992980957031
0.309999999988662 0.7894999999999959 125.83980560302734
2.3099999999885483 0.7894999999999959 124.22676849365234
4.309999999988435 0.7894999999999959 122.29371643066406
6.309999999988321 0.7894999999999959 121.65154266357422
8.309999999988207 0.7894999999999959 122.69904327392578
10.309999999988094 0.7894999999999959 123.72323608398438
12.30999999998798 0.7894999999999959 123.84148406982422
14.309999999987866 0.7894999999999959 122.8582763671875
16.309999999987753 0.7894999999999959 120.6709976196289
18.30999999998764 0.7894999999999959 117.10897827148438
20.309999999987525 0.7894999999999959 112.26078033447266
22.30999999998741 0.7894999999999959 109.46173095703125
24.309999999987298 0.7894999999999959 111.0604248046875
26.309999999987184 0.7894999999999959 112.32614135742188
28.30999999998707 0.7894999999999959 112.44705200195312
30.309999999986957 0.7894999999999959 111.729736328125
32.30999999998684 0.7894999999999959 110.50753784179688
34.30999999998673 0.7894999999999959 109.18976593017578
36.309999999986616 0.7894999999999959 108.21063995361328
38.3099999999865 0.7894999999999959 107.65531921386719
40.30999999998639 0.7894999999999959 107.17184448242188
42.309999999986275 0.7894999999999959 106.40010070800781
44.30999999998616 0.7894999999999959 105.18685913085938
46.30999999998605 0.7894999999999959 103.47215270996094
48.30999999998593 0.7894999999999959 101.22584533691406
50.30999999998582 0.7894999999999959 99.82290649414062
52.309999999985706 0.7894999999999959 102.70919799804688
54.30999999998559 0.7894999999999959 106.80656433105469
56.30999999998548 0.7894999999999959 109.7425537109375
58.309999999985365 0.7894999999999959 111.372314453125
60.30999999998522 0.7894999999999959 111.7739486694336
62.30999999998511 0.7894999999999959 110.98563385009766
64.309999999985 0.7894999999999959 109.0444564819336
66.30999999998488 0.7894999999999959 106.21833801269531
68.30999999998477 0.7894999999999959 103.7605972290039
70.30999999998465 0.7894999999999959 103.53849792480469
72.30999999998454 0.7894999999999959 104.84271240234375
74.30999999998443 0.7894999999999959 106.54667663574219
76.30999999998431 0.7894999999999959 108.42971801757812
78.3099999999842 0.7894999999999959 110.24501037597656
80.30999999998409 0.7894999999999959 111.73779296875
82.30999999998397 0.7894999999999959 112.91724395751953
84.30999999998386 0.7894999999999959 113.96766662597656
86.30999999998375 0.7894999999999959 114.89608764648438
88.30999999998363 0.7894999999999959 115.41659545898438
90.30999999998352 0.7894999999999959 115.19831848144531
92.3099999999834 0.7894999999999959 114.02665710449219
94.30999999998329 0.7894999999999959 111.7906494140625
96.30999999998318 0.7894999999999959 108.47369384765625
98.30999999998306 0.7894999999999959 104.36560821533203
100.30999999998295 0.7894999999999959 100.8974609375
102.30999999998284 0.7894999999999959 100.02434539794922
104.30999999998272 0.7894999999999959 100.65728759765625
106.30999999998261 0.7894999999999959 101.38896942138672
108.3099999999825 0.7894999999999959 101.82188415527344
110.30999999998238 0.7894999999999959 101.80378723144531
112.30999999998227 0.7894999999999959 101.32315826416016
114.30999999998215 0.7894999999999959 100.67791748046875
116.30999999998204 0.7894999999999959 100.49771118164062
118.30999999998193 0.7894999999999959 101.00411987304688
120.30999999998181 0.7894999999999959 101.61705780029297
122.3099999999817 0.7894999999999959 101.79684448242188

-117.69000000000463 0.8094999999999959 110.12576293945312
-115.69000000000474 0.8094999999999959 109.31903839111328
-113.69000000000486 0.8094999999999959 107.44576263427734
-111.69000000000497 0.8094999999999959 104.48760223388672
-109.69000000000509 0.8094999999999959 101.02593231201172
-107.6900000000052 0.8094999999999959 99.48661804199219
-105.69000000000531 0.8094999999999959 100.46024322509766
-103.69000000000543 0.8094999999999959 102.10781860351562
-101.69000000000554 0.8094999999999959 104.7013168334961
-99.69000000000565 0.8094999999999959 107.95208740234375
-97.69000000000577 0.8094999999999959 110.92346954345703
-95.69000000000588 0.8094999999999959 113.27716064453125
-93.690000000006 0.8094999999999959 114.97157287597656
-91.69000000000611 0.8094999999999959 116.00961303710938
-89.69000000000622 0.8094999999999959 116.96380615234375
-87.69000000000634 0.8094999999999959 119.89642333984375
-85.69000000000645 0.8094999999999959 124.68257904052734
-83.69000000000656 0.8094999999999959 129.0232696533203
-81.69000000000668 0.8094999999999959 132.1852264404297
-79.69000000000679 0.8094999999999959 134.12606811523438
-77.6900000000069 0.8094999999999959 134.891357421875
-75.69000000000702 0.8094999999999959 134.5192413330078
-73.69000000000713 0.8094999999999959 133.05702209472656
-71.69000000000725 0.8094999999999959 130.63006591796875
-69.69000000000736 0.8094999999999959 127.53739929199219
-67.69000000000747 0.8094999999999959 124.17910766601562
-65.69000000000759 0.8094999999999959 120.92630004882812
-63.6900000000077 0.8094999999999959 119.2726821899414
-61.690000000007814 0.8094999999999959 120.080322265625
-59.69000000000793 0.8094999999999959 120.76190185546875
-57.69000000000804 0.8094999999999959 120.03410339355469
-55.690000000008155 0.8094999999999959 117.71724700927734
-53.69000000000827 0.8094999999999959 114.13764953613281
-51.69000000000838 0.8094999999999959 111.66828155517578
-49.690000000008496 0.8094999999999959 111.70805358886719
-47.69000000000861 0.8094999999999959 110.38630676269531
-45.69000000000872 0.8094999999999959 103.39641571044922
-43.69000000000884 0.8094999999999959 103.27622985839844
-41.69000000000895 0.8094999999999959 113.06159973144531
-39.690000000009064 0.8094999999999959 116.89934539794922
-37.69000000000918 0.8094999999999959 118.5396728515625
-35.69000000000929 0.8094999999999959 118.8787841796875
-33.690000000009405 0.8094999999999959 118.33133697509766
-31.69000000000952 0.8094999999999959 117.22540283203125
-29.690000000009633 0.8094999999999959 116.05662536621094
-27.690000000009746 0.8094999999999959 115.4627685546875
-25.69000000000986 0.8094999999999959 115.47296142578125
-23.690000000009974 0.8094999999999959 115.42076873779297
-21.690000000010087 0.8094999999999959 114.8207778930664
-19.6900000000102 0.8094999999999959 113.67461395263672
-17.690000000010315 0.8094999999999959 112.57035827636719
-15.690000000010428 0.8094999999999959 112.75477600097656
-13.690000000010542 0.8094999999999959 114.92194366455078
-11.690000000010656 0.8094999999999959 118.11068725585938
-9.69000000001077 0.8094999999999959 121.20845031738281
-7.690000000010883 0.8094999999999959 123.71672058105469
-5.690000000010997 0.8094999999999959 125.47296142578125
-3.6900000000111106 0.8094999999999959 126.41886901855469
-1.6900000000112243 0.8094999999999959 126.51109313964844
0.309999999988662 0.8094999999999959 125.70560455322266
2.3099999999885483 0.8094999999999959 124.0432357788086
4.309999999988435 0.8094999999999959 122.09693908691406
6.309999999988321 0.8094999999999959 121.55270385742188
8.309999999988207 0.8094999999999959 122.697509765625
10.309999999988094 0.8094999999999959 123.75277709960938
12.30999999998798 0.8094999999999959 123.87869262695312
14.309999999987866 0.8094999999999959 122.89925384521484
16.309999999987753 0.8094999999999959 120.714111328125
18.30999999998764 0.8094999999999959 117.14285278320312
20.309999999987525 0.8094999999999959 112.23163604736328
22.30999999998741 0.8094999999999959 109.35211944580078
24.309999999987298 0.8094999999999959 111.04755401611328
26.309999999987184 0.8094999999999959 112.37389373779297
28.30999999998707 0.8094999999999959 112.515869140625
30.309999999986957 0.8094999999999959 111.78521728515625
32.30999999998684 0.8094999999999959 110.49699401855469
34.30999999998673 0.8094999999999959 109.0408706665039
36.309999999986616 0.8094999999999959 107.89227294921875
38.3099999999865 0.8094999999999959 107.23799133300781
40.30999999998639 0.8094999999999959 106.75398254394531
42.309999999986275 0.8094999999999959 106.04119110107422
44.30999999998616 0.8094999999999959 104.923828125
46.30999999998605 0.8094999999999959 103.33148193359375
48.30999999998593 0.8094999999999959 101.15836334228516
50.30999999998582 0.8094999999999959 99.43910217285156
52.309999999985706 0.8094999999999959 102.03480529785156
54.30999999998559 0.8094999999999959 106.29133605957031
56.30999999998548 0.8094999999999959 109.3766860961914
58.309999999985365 0.8094999999999959 111.10963439941406
60.30999999998522 0.8094999999999959 111.58770751953125
62.30999999998511 0.8094999999999959 110.86040496826172
64.309999999985 0.8094999999999959 108.96500396728516
66.30999999998488 0.8094999999999959 106.15058135986328
68.30999999998477 0.8094999999999959 103.65780639648438
70.30999999998465 0.8094999999999959 103.47505187988281
72.30999999998454 0.8094999999999959 104.8866958618164
74.30999999998443 0.8094999999999959 106.66405487060547
76.30999999998431 0.8094999999999959 108.5762710571289
78.3099999999842 0.8094999999999959 110.38720703125
80.30999999998409 0.8094999999999959 111.84542846679688
82.30999999998397 0.8094999999999959 112.96354675292969
84.30999999998386 0.8094999999999959 113.94610595703125
86.30999999998375 0.8094999999999959 114.82823181152344
88.30999999998363 0.8094999999999959 115.32745361328125
90.30999999998352 0.8094999999999959 115.0972900390625
92.3099999999834 0.8094999999999959 113.9094467163086
94.30999999998329 0.8094999999999959 111.64485931396484
96.30999999998318 0.8094999999999959 108.28262329101562
98.30999999998306 0.8094999999999959 104.1172866821289
100.30999999998295 0.8094999999999959 100.60238647460938
102.30999999998284 0.8094999999999959 99.66744995117188
104.30999999998272 0.8094999999999959 100.20519256591797
106.30999999998261 0.8094999999999959 100.85536193847656
108.3099999999825 0.8094999999999959 101.23719024658203
110.30999999998238 0.8094999999999959 101.19744110107422
112.30999999998227 0.8094999999999959 100.72645568847656
114.30999999998215 0.8094999999999959 100.12559509277344
116.30999999998204 0.8094999999999959 100.00086975097656
118.30999999998193 0.8094999999999959 100.52949523925781
120.30999999998181 0.8094999999999959 101.13261413574219
122.3099999999817 0.8094999999999959 101.28822326660156

-117.69000000000463 0.8294999999999959 109.88662719726562
-115.69000000000474 0.8294999999999959 109.08668518066406
-113.69000000000486 0.8294999999999959 107.19731140136719
-111.69000000000497 0.8294999999999959 104.17713165283203
-109.69000000000509 0.8294999999999959 100.54354858398438
-107.6900000000052 0.8294999999999959 98.83096313476562
-105.69000000000531 0.8294999999999959 99.8916244506836
-103.69000000000543 0.8294999999999959 101.76555633544922
-101.69000000000554 0.8294999999999959 104.64387512207031
-99.69000000000565 0.8294999999999959 108.05476379394531
-97.69000000000577 0.8294999999999959 111.07756805419922
-95.69000000000588 0.8294999999999959 113.44021606445312
-93.690000000006 0.8294999999999959 115.12582397460938
-91.69000000000611 0.8294999999999959 116.14180755615234
-89.69000000000622 0.8294999999999959 117.05546569824219
-87.69000000000634 0.8294999999999959 119.94911193847656
-85.69000000000645 0.8294999999999959 124.72889709472656
-83.69000000000656 0.8294999999999959 129.07009887695312
-81.69000000000668 0.8294999999999959 132.2311553955078
-79.69000000000679 0.8294999999999959 134.17034912109375
-77.6900000000069 0.8294999999999959 134.93368530273438
-75.69000000000702 0.8294999999999959 134.5589141845703
-73.69000000000713 0.8294999999999959 133.09205627441406
-71.69000000000725 0.8294999999999959 130.65614318847656
-69.69000000000736 0.8294999999999959 127.5495834350586
-67.69000000000747 0.8294999999999959 124.18312072753906
-65.69000000000759 0.8294999999999959 120.95264434814453
-63.6900000000077 0.8294999999999959 119.33990478515625
-61.690000000007814 0.8294999999999959 120.13426971435547
-59.69000000000793 0.8294999999999959 120.78668212890625
-57.69000000000804 0.8294999999999959 120.03134155273438
-55.690000000008155 0.8294999999999959 117.67579650878906
-53.69000000000827 0.8294999999999959 114.02334594726562
-51.69000000000838 0.8294999999999959 111.50260162353516
-49.690000000008496 0.8294999999999959 111.59526824951172
-47.69000000000861 0.8294999999999959 110.299072265625
-45.69000000000872 0.8294999999999959 103.33331298828125
-43.69000000000884 0.8294999999999959 103.58865356445312
-41.69000000000895 0.8294999999999959 113.11436462402344
-39.690000000009064 0.8294999999999959 116.91119384765625
-37.69000000000918 0.8294999999999959 118.53008270263672
-35.69000000000929 0.8294999999999959 118.85243225097656
-33.690000000009405 0.8294999999999959 118.29121398925781
-31.69000000000952 0.8294999999999959 117.17793273925781
-29.690000000009633 0.8294999999999959 116.01703643798828
-27.690000000009746 0.8294999999999959 115.44711303710938
-25.69000000000986 0.8294999999999959 115.4759521484375
-23.690000000009974 0.8294999999999959 115.42752075195312
-21.690000000010087 0.8294999999999959 114.82539367675781
-19.6900000000102 0.8294999999999959 113.68133544921875
-17.690000000010315 0.8294999999999959 112.5894775390625
-15.690000000010428 0.8294999999999959 112.79185485839844
-13.690000000010542 0.8294999999999959 114.96763610839844
-11.690000000010656 0.8294999999999959 118.15057373046875
-9.69000000001077 0.8294999999999959 121.23295593261719
-7.690000000010883 0.8294999999999959 123.72000885009766
-5.690000000010997 0.8294999999999959 125.4500961303711
-3.6900000000111106 0.8294999999999959 126.3643569946289
-1.6900000000112243 0.8294999999999959 126.41818237304688
0.309999999988662 0.8294999999999959 125.56597900390625
2.3099999999885483 0.8294999999999959 123.85245513916016
4.309999999988435 0.8294999999999959 121.89405822753906
6.309999999988321 0.8294999999999959 121.45392608642578
8.309999999988207 0.8294999999999959 122.69542694091797
10.309999999988094 0.8294999999999959 123.7801284790039
12.30999999998798 0.8294999999999959 123.9131851196289
14.309999999987866 0.8294999999999959 122.93743133544922
16.309999999987753 0.8294999999999959 120.75447082519531
18.30999999998764 0.8294999999999959 117.17410278320312
20.309999999987525 0.8294999999999959 112.19905090332031
22.30999999998741 0.8294999999999959 109.2353515625
24.309999999987298 0.8294999999999959 111.03282928466797
26.309999999987184 0.8294999999999959 112.4212646484375
28.30999999998707 0.8294999999999959 112.58544158935547
30.309999999986957 0.8294999999999959 111.84394836425781
32.30999999998684 0.8294999999999959 110.49370574951172
34.30999999998673 0.8294999999999959 108.89897155761719
36.309999999986616 0.8294999999999959 107.56575012207031
38.3099999999865 0.8294999999999959 106.7938232421875
40.30999999998639 0.8294999999999959 106.3051528930664
42.309999999986275 0.8294999999999959 105.65745544433594
44.30999999998616 0.8294999999999959 104.64532470703125
46.30999999998605 0.8294999999999959 103.18457794189453
48.30999999998593 0.8294999999999959 101.09764099121094
50.30999999998582 0.8294999999999959 99.06928253173828
52.309999999985706 0.8294999999999959 101.29164123535156
54.30999999998559 0.8294999999999959 105.7296142578125
56.30999999998548 0.8294999999999959 108.98497772216797
58.309999999985365 0.8294999999999959 110.83143615722656
60.30999999998522 0.8294999999999959 111.39176177978516
62.30999999998511 0.8294999999999959 110.72904968261719
64.309999999985 0.8294999999999959 108.88124084472656
66.30999999998488 0.8294999999999959 106.07777404785156
68.30999999998477 0.8294999999999959 103.54645538330078
70.30999999998465 0.8294999999999959 103.40672302246094
72.30999999998454 0.8294999999999959 104.93012237548828
74.30999999998443 0.8294999999999959 106.7795181274414
76.30999999998431 0.8294999999999959 108.71891784667969
78.3099999999842 0.8294999999999959 110.52532196044922
80.30999999998409 0.8294999999999959 111.95051574707031
82.30999999998397 0.8294999999999959 113.00881958007812
84.30999999998386 0.8294999999999959 113.92304992675781
86.30999999998375 0.8294999999999959 114.75711822509766
88.30999999998363 0.8294999999999959 115.23379516601562
90.30999999998352 0.8294999999999959 114.99102783203125
92.3099999999834 0.8294999999999959 113.78616333007812
94.30999999998329 0.8294999999999959 111.49147033691406
96.30999999998318 0.8294999999999959 108.0811996459961
98.30999999998306 0.8294999999999959 103.85472106933594
100.30999999998295 0.8294999999999959 100.290283203125
102.30999999998284 0.8294999999999959 99.28816986083984
104.30999999998272 0.8294999999999959 99.71991729736328
106.30999999998261 0.8294999999999959 100.27864074707031
108.3099999999825 0.8294999999999959 100.60387420654297
110.30999999998238 0.8294999999999959 100.54169464111328
112.30999999998227 0.8294999999999959 100.08464813232422
114.30999999998215 0.8294999999999959 99.53634643554688
116.30999999998204 0.8294999999999959 99.47283935546875
118.30999999998193 0.8294999999999959 100.02349090576172
120.30999999998181 0.8294999999999959 100.61394500732422
122.3099999999817 0.8294999999999959 100.7415771484375

-117.69000000000463 0.8494999999999959 109.63714599609375
-115.69000000000474 0.8494999999999959 108.84681701660156
-113.69000000000486 0.8494999999999959 106.94371032714844
-111.69000000000497 0.8494999999999959 103.8627700805664
-109.69000000000509 0.8494999999999959 100.04525756835938
-107.6900000000052 0.8494999999999959 98.12076568603516
-105.69000000000531 0.8494999999999959 99.28068542480469
-103.69000000000543 0.8494999999999959 101.42017364501953
-101.69000000000554 0.8494999999999959 104.59992218017578
-99.69000000000565 0.8494999999999959 108.16297912597656
-97.69000000000577 0.8494999999999959 111.2313461303711
-95.69000000000588 0.8494999999999959 113.60066223144531
-93.690000000006 0.8494999999999959 115.27678680419922
-91.69000000000611 0.8494999999999959 116.27074432373047
-89.69000000000622 0.8494999999999959 117.14418029785156
-87.69000000000634 0.8494999999999959 119.99878692626953
-85.69000000000645 0.8494999999999959 124.77226257324219
-83.69000000000656 0.8494999999999959 129.11404418945312
-81.69000000000668 0.8494999999999959 132.27426147460938
-79.69000000000679 0.8494999999999959 134.21180725097656
-77.6900000000069 0.8494999999999959 134.97317504882812
-75.69000000000702 0.8494999999999959 134.59576416015625
-73.69000000000713 0.8494999999999959 133.12425231933594
-71.69000000000725 0.8494999999999959 130.6793212890625
-69.69000000000736 0.8494999999999959 127.5587158203125
-67.69000000000747 0.8494999999999959 124.18407440185547
-65.69000000000759 0.8494999999999959 120.97640228271484
-63.6900000000077 0.8494999999999959 119.40446472167969
-61.690000000007814 0.8494999999999959 120.1853256225586
-59.69000000000793 0.8494999999999959 120.80836486816406
-57.69000000000804 0.8494999999999959 120.02500915527344
-55.690000000008155 0.8494999999999959 117.62982177734375
-53.69000000000827 0.8494999999999959 113.90179443359375
-51.69000000000838 0.8494999999999959 111.32876586914062
-49.690000000008496 0.8494999999999959 111.48011016845703
-47.69000000000861 0.8494999999999959 110.21348571777344
-45.69000000000872 0.8494999999999959 103.30453491210938
-43.69000000000884 0.8494999999999959 103.91592407226562
-41.69000000000895 0.8494999999999959 113.16822052001953
-39.690000000009064 0.8494999999999959 116.92161560058594
-37.69000000000918 0.8494999999999959 118.51811218261719
-35.69000000000929 0.8494999999999959 118.8231201171875
-33.690000000009405 0.8494999999999959 118.24768829345703
-31.69000000000952 0.8494999999999959 117.1268539428711
-29.690000000009633 0.8494999999999959 115.9739990234375
-27.690000000009746 0.8494999999999959 115.42823028564453
-25.69000000000986 0.8494999999999959 115.4756088256836
-23.690000000009974 0.8494999999999959 115.43074798583984
-21.690000000010087 0.8494999999999959 114.82638549804688
-19.6900000000102 0.8494999999999959 113.68446350097656
-17.690000000010315 0.8494999999999959 112.60516357421875
-15.690000000010428 0.8494999999999959 112.8257064819336
-13.690000000010542 0.8494999999999959 115.01023864746094
-11.690000000010656 0.8494999999999959 118.18754577636719
-9.69000000001077 0.8494999999999959 121.25464630126953
-7.690000000010883 0.8494999999999959 123.72046661376953
-5.690000000010997 0.8494999999999959 125.42425537109375
-3.6900000000111106 0.8494999999999959 126.30646514892578
-1.6900000000112243 0.8494999999999959 126.32110595703125
0.309999999988662 0.8494999999999959 125.4207763671875
2.3099999999885483 0.8494999999999959 123.6541748046875
4.309999999988435 0.8494999999999959 121.68504333496094
6.309999999988321 0.8494999999999959 121.35547637939453
8.309999999988207 0.8494999999999959 122.69281005859375
10.309999999988094 0.8494999999999959 123.8053207397461
12.30999999998798 0.8494999999999959 123.94497680664062
14.309999999987866 0.8494999999999959 122.97280883789062
16.309999999987753 0.8494999999999959 120.7920913696289
18.30999999998764 0.8494999999999959 117.20277404785156
20.309999999987525 0.8494999999999959 112.16307067871094
22.30999999998741 0.8494999999999959 109.11128997802734
24.309999999987298 0.8494999999999959 111.0163803100586
26.309999999987184 0.8494999999999959 112.46829986572266
28.30999999998707 0.8494999999999959 112.65577697753906
30.309999999986957 0.8494999999999959 111.906005859375
32.30999999998684 0.8494999999999959 110.49824523925781
34.30999999998673 0.8494999999999959 108.76615905761719
36.309999999986616 0.8494999999999959 107.23318481445312
38.3099999999865 0.8494999999999959 106.32124328613281
40.30999999998639 0.8494999999999959 105.82205200195312
42.309999999986275 0.8494999999999959 105.24646759033203
44.30999999998616 0.8494999999999959 104.35028076171875
46.30999999998605 0.8494999999999959 103.03137969970703
48.30999999998593 0.8494999999999959 101.04493713378906
50.30999999998582 0.8494999999999959 98.72573852539062
52.309999999985706 0.8494999999999959 100.46906280517578
54.30999999998559 0.8494999999999959 105.11445617675781
56.30999999998548 0.8494999999999959 108.56484985351562
58.309999999985365 0.8494999999999959 110.53665924072266
60.30999999998522 0.8494999999999959 111.18568420410156
62.30999999998511 0.8494999999999959 110.59141540527344
64.309999999985 0.8494999999999959 108.79309844970703
66.30999999998488 0.8494999999999959 105.99987030029297
68.30999999998477 0.8494999999999959 103.42634582519531
70.30999999998465 0.8494999999999959 103.33367919921875
72.30999999998454 0.8494999999999959 104.97315979003906
74.30999999998443 0.8494999999999959 106.89305114746094
76.30999999998431 0.8494999999999959 108.857666015625
78.3099999999842 0.8494999999999959 110.65937805175781
80.30999999998409 0.8494999999999959 112.0530014038086
82.30999999998397 0.8494999999999959 113.05306243896484
84.30999999998386 0.8494999999999959 113.89857482910156
86.30999999998375 0.8494999999999959 114.68280029296875
88.30999999998363 0.8494999999999959 115.13561248779297
90.30999999998352 0.8494999999999959 114.87946319580078
92.3099999999834 0.8494999999999959 113.65669250488281
94.30999999998329 0.8494999999999959 111.3302993774414
96.30999999998318 0.8494999999999959 107.86907196044922
98.30999999998306 0.8494999999999959 103.57733154296875
100.30999999998295 0.8494999999999959 99.96036529541016
102.30999999998284 0.8494999999999959 98.8846206665039
104.30999999998272 0.8494999999999959 99.19740295410156
106.30999999998261 0.8494999999999959 99.65287780761719
108.3099999999825 0.8494999999999959 99.91520690917969
110.30999999998238 0.8494999999999959 99.8301010131836
112.30999999998227 0.8494999999999959 99.3925552368164
114.30999999998215 0.8494999999999959 98.90648651123047
116.30999999998204 0.8494999999999959 98.91048431396484
118.30999999998193 0.8494999999999959 99.48257446289062
120.30999999998181 0.8494999999999959 100.05690002441406
122.3099999999817 0.8494999999999959 100.15196990966797

-117.69000000000463 0.8694999999999959 109.37725067138672
-115.69000000000474 0.8694999999999959 108.59996032714844
-113.69000000000486 0.8694999999999959 106.68621826171875
-111.69000000000497 0.8694999999999959 103.54750061035156
-109.69000000000509 0.8694999999999959 99.53652954101562
-107.6900000000052 0.8694999999999959 97.35205841064453
-105.69000000000531 0.8694999999999959 98.62467956542969
-103.69000000000543 0.8694999999999959 101.07573699951172
-101.69000000000554 0.8694999999999959 104.57075500488281
-99.69000000000565 0.8694999999999959 108.27650451660156
-97.69000000000577 0.8694999999999959 111.38465118408203
-95.69000000000588 0.8694999999999959 113.75846862792969
-93.690000000006 0.8694999999999959 115.42445373535156
-91.69000000000611 0.8694999999999959 116.39646911621094
-89.69000000000622 0.8694999999999959 117.22998809814453
-87.69000000000634 0.8694999999999959 120.04546356201172
-85.69000000000645 0.8694999999999959 124.81268310546875
-83.69000000000656 0.8694999999999959 129.15513610839844
-81.69000000000668 0.8694999999999959 132.31454467773438
-79.69000000000679 0.8694999999999959 134.25045776367188
-77.6900000000069 0.8694999999999959 135.00985717773438
-75.69000000000702 0.8694999999999959 134.6298065185547
-73.69000000000713 0.8694999999999959 133.15362548828125
-71.69000000000725 0.8694999999999959 130.69960021972656
-69.69000000000736 0.8694999999999959 127.56481170654297
-67.69000000000747 0.8694999999999959 124.18196868896484
-65.69000000000759 0.8694999999999959 120.99761199951172
-63.6900000000077 0.8694999999999959 119.46636962890625
-61.690000000007814 0.8694999999999959 120.2335205078125
-59.69000000000793 0.8694999999999959 120.82691955566406
-57.69000000000804 0.8694999999999959 120.01509857177734
-55.690000000008155 0.8694999999999959 117.57928466796875
-53.69000000000827 0.8694999999999959 113.77281951904297
-51.69000000000838 0.8694999999999959 111.14668273925781
-49.690000000008496 0.8694999999999959 111.36305236816406
-47.69000000000861 0.8694999999999959 110.13037109375
-45.69000000000872 0.8694999999999959 103.31303405761719
-43.69000000000884 0.8694999999999959 104.25437927246094
-41.69000000000895 0.8694999999999959 113.22315979003906
-39.690000000009064 0.8694999999999959 116.93065643310547
-37.69000000000918 0.8694999999999959 118.50379180908203
-35.69000000000929 0.8694999999999959 118.79084777832031
-33.690000000009405 0.8694999999999959 118.20075988769531
-31.69000000000952 0.8694999999999959 117.0721435546875
-29.690000000009633 0.8694999999999959 115.92747497558594
-27.690000000009746 0.8694999999999959 115.4061508178711
-25.69000000000986 0.8694999999999959 115.47195434570312
-23.690000000009974 0.8694999999999959 115.43046569824219
-21.690000000010087 0.8694999999999959 114.82374572753906
-19.6900000000102 0.8694999999999959 113.68399810791016
-17.690000000010315 0.8694999999999959 112.61744689941406
-15.690000000010428 0.8694999999999959 112.85636138916016
-13.690000000010542 0.8694999999999959 115.04981231689453
-11.690000000010656 0.8694999999999959 118.22159576416016
-9.69000000001077 0.8694999999999959 121.27349853515625
-7.690000000010883 0.8694999999999959 123.71810150146484
-5.690000000010997 0.8694999999999959 125.39541625976562
-3.6900000000111106 0.8694999999999959 126.24518585205078
-1.6900000000112243 0.8694999999999959 126.21980285644531
0.309999999988662 0.8694999999999959 125.26986694335938
2.3099999999885483 0.8694999999999959 123.4481201171875
4.309999999988435 0.8694999999999959 121.46990966796875
6.309999999988321 0.8694999999999959 121.2576675415039
8.309999999988207 0.8694999999999959 122.68973541259766
10.309999999988094 0.8694999999999959 123.82836151123047
12.30999999998798 0.8694999999999959 123.97410583496094
14.309999999987866 0.8694999999999959 123.00543975830078
16.309999999987753 0.8694999999999959 120.82701873779297
18.30999999998764 0.8694999999999959 117.22891235351562
20.309999999987525 0.8694999999999959 112.1237564086914
22.30999999998741 0.8694999999999959 108.979736328125
24.309999999987298 0.8694999999999959 110.99834442138672
26.309999999987184 0.8694999999999959 112.51507568359375
28.30999999998707 0.8694999999999959 112.72689819335938
30.309999999986957 0.8694999999999959 111.97142028808594
32.30999999998684 0.8694999999999959 110.51109313964844
34.30999999998673 0.8694999999999959 108.64464569091797
36.309999999986616 0.8694999999999959 106.89747619628906
38.3099999999865 0.8694999999999959 105.8187484741211
40.30999999998639 0.8694999999999959 105.30079650878906
42.309999999986275 0.8694999999999959 104.80540466308594
44.30999999998616 0.8694999999999959 104.0374755859375
46.30999999998605 0.8694999999999959 102.871826171875
48.30999999998593 0.8694999999999959 101.00155639648438
50.30999999998582 0.8694999999999959 98.42346954345703
52.309999999985706 0.8694999999999959 99.5546646118164
54.30999999998559 0.8694999999999959 104.43706512451172
56.30999999998548 0.8694999999999959 108.11332702636719
58.309999999985365 0.8694999999999959 110.2241439819336
60.30999999998522 0.8694999999999959 110.9689712524414
62.30999999998511 0.8694999999999959 110.44731903076172
64.309999999985 0.8694999999999959 108.70051574707031
66.30999999998488 0.8694999999999959 105.91683197021484
68.30999999998477 0.8694999999999959 103.29721069335938
70.30999999998465 0.8694999999999959 103.25611114501953
72.30999999998454 0.8694999999999959 105.01594543457031
74.30999999998443 0.8694999999999959 107.00463104248047
76.30999999998431 0.8694999999999959 108.99254608154297
78.3099999999842 0.8694999999999959 110.78938293457031
80.30999999998409 0.8694999999999959 112.15287017822266
82.30999999998397 0.8694999999999959 113.09625244140625
84.30999999998386 0.8694999999999959 113.87274169921875
86.30999999998375 0.8694999999999959 114.60531616210938
88.30999999998363 0.8694999999999959 115.03287506103516
90.30999999998352 0.8694999999999959 114.76252746582031
92.3099999999834 0.8694999999999959 113.52091979980469
94.30999999998329 0.8694999999999959 111.16114807128906
96.30999999998318 0.8694999999999959 107.6458740234375
98.30999999998306 0.8694999999999959 103.28450012207031
100.30999999998295 0.8694999999999959 99.61188507080078
102.30999999998284 0.8694999999999959 98.45465850830078
104.30999999998272 0.8694999999999959 98.63272857666016
106.30999999998261 0.8694999999999959 98.97078704833984
108.3099999999825 0.8694999999999959 99.16310119628906
110.30999999998238 0.8694999999999959 99.05522155761719
112.30999999998227 0.8694999999999959 98.64444732666016
114.30999999998215 0.8694999999999959 98.23211669921875
116.30999999998204 0.8694999999999959 98.3101806640625
118.30999999998193 0.8694999999999959 98.90252685546875
120.30999999998181 0.8694999999999959 99.45645141601562
122.3099999999817 0.8694999999999959 99.51332092285156

-117.69000000000463 0.889499999999996 109.10697937011719
-115.69000000000474 0.889499999999996 108.3467788696289
-113.69000000000486 0.889499999999996 106.42646789550781
-111.69000000000497 0.889499999999996 103.23512268066406
-109.69000000000509 0.889499999999996 99.02587127685547
-107.6900000000052 0.889499999999996 96.52275848388672
-105.69000000000531 0.889499999999996 97.9217529296875
-103.69000000000543 0.889499999999996 100.7374496459961
-101.69000000000554 0.889499999999996 104.55754089355469
-99.69000000000565 0.889499999999996 108.3950424194336
-97.69000000000577 0.889499999999996 111.53730773925781
-95.69000000000588 0.889499999999996 113.91357421875
-93.690000000006 0.889499999999996 115.56884765625
-91.69000000000611 0.889499999999996 116.51899719238281
-89.69000000000622 0.889499999999996 117.31289672851562
-87.69000000000634 0.889499999999996 120.08915710449219
-85.69000000000645 0.889499999999996 124.85016632080078
-83.69000000000656 0.889499999999996 129.19338989257812
-81.69000000000668 0.889499999999996 132.3520050048828
-79.69000000000679 0.889499999999996 134.28631591796875
-77.6900000000069 0.889499999999996 135.04376220703125
-75.69000000000702 0.889499999999996 134.66102600097656
-73.69000000000713 0.889499999999996 133.18014526367188
-71.69000000000725 0.889499999999996 130.7169952392578
-69.69000000000736 0.889499999999996 127.5678939819336
-67.69000000000747 0.889499999999996 124.17679595947266
-65.69000000000759 0.889499999999996 121.01628112792969
-63.6900000000077 0.889499999999996 119.52561950683594
-61.690000000007814 0.889499999999996 120.27883911132812
-59.69000000000793 0.889499999999996 120.84239196777344
-57.69000000000804 0.889499999999996 120.0016098022461
-55.690000000008155 0.889499999999996 117.524169921875
-53.69000000000827 0.889499999999996 113.63621520996094
-51.69000000000838 0.889499999999996 110.95626068115234
-49.690000000008496 0.889499999999996 111.24459838867188
-47.69000000000861 0.889499999999996 110.0505142211914
-45.69000000000872 0.889499999999996 103.36076354980469
-43.69000000000884 0.889499999999996 104.60074615478516
-41.69000000000895 0.889499999999996 113.2791976928711
-39.690000000009064 0.889499999999996 116.93836212158203
-37.69000000000918 0.889499999999996 118.48715209960938
-35.69000000000929 0.889499999999996 118.7556381225586
-33.690000000009405 0.889499999999996 118.15043640136719
-31.69000000000952 0.889499999999996 117.01378631591797
-29.690000000009633 0.889499999999996 115.87748718261719
-27.690000000009746 0.889499999999996 115.38085174560547
-25.69000000000986 0.889499999999996 115.46497344970703
-23.690000000009974 0.889499999999996 115.42666625976562
-21.690000000010087 0.889499999999996 114.81748962402344
-19.6900000000102 0.889499999999996 113.6799545288086
-17.690000000010315 0.889499999999996 112.6263427734375
-15.690000000010428 0.889499999999996 112.88382720947266
-13.690000000010542 0.889499999999996 115.08634948730469
-11.690000000010656 0.889499999999996 118.25275421142578
-9.69000000001077 0.889499999999996 121.28953552246094
-7.690000000010883 0.889499999999996 123.712890625
-5.690000000010997 0.889499999999996 125.36357116699219
-3.6900000000111106 0.889499999999996 126.18046569824219
-1.6900000000112243 0.889499999999996 126.11419677734375
0.309999999988662 0.889499999999996 125.1130599975586
2.3099999999885483 0.889499999999996 123.2340087890625
4.309999999988435 0.889499999999996 121.24866485595703
6.309999999988321 0.889499999999996 121.16082000732422
8.309999999988207 0.889499999999996 122.68621826171875
10.309999999988094 0.889499999999996 123.84928894042969
12.30999999998798 0.889499999999996 124.00057983398438
14.309999999987866 0.889499999999996 123.03530883789062
16.309999999987753 0.889499999999996 120.85926055908203
18.30999999998764 0.889499999999996 117.25253295898438
20.309999999987525 0.889499999999996 112.08120727539062
22.30999999998741 0.889499999999996 108.84054565429688
24.309999999987298 0.889499999999996 110.97885131835938
26.309999999987184 0.889499999999996 112.5616455078125
28.30999999998707 0.889499999999996 112.7988052368164
30.309999999986957 0.889499999999996 112.04019165039062
32.30999999998684 0.889499999999996 110.5326919555664
34.30999999998673 0.889499999999996 108.53678894042969
36.309999999986616 0.889499999999996 106.56245422363281
38.3099999999865 0.889499999999996 105.2851791381836
40.30999999998639 0.889499999999996 104.73682403564453
42.309999999986275 0.889499999999996 104.3309097290039
44.30999999998616 0.889499999999996 103.70552825927734
46.30999999998605 0.889499999999996 102.70588684082031
48.30999999998593 0.889499999999996 100.96876525878906
50.30999999998582 0.889499999999996 98.17939758300781
52.309999999985706 0.889499999999996 98.53473663330078
54.30999999998559 0.889499999999996 103.68617248535156
56.30999999998548 0.889499999999996 107.62684631347656
58.309999999985365 0.889499999999996 109.89254760742188
60.30999999998522 0.889499999999996 110.74111938476562
62.30999999998511 0.889499999999996 110.29659271240234
64.309999999985 0.889499999999996 108.60343170166016
66.30999999998488 0.889499999999996 105.82859802246094
68.30999999998477 0.889499999999996 103.1588134765625
70.30999999998465 0.889499999999996 103.1742172241211
72.30999999998454 0.889499999999996 105.05860900878906
74.30999999998443 0.889499999999996 107.1142578125
76.30999999998431 0.889499999999996 109.12357330322266
78.3099999999842 0.889499999999996 110.91536712646484
80.30999999998409 0.889499999999996 112.25007629394531
82.30999999998397 0.889499999999996 113.13838958740234
84.30999999998386 0.889499999999996 113.84562683105469
86.30999999998375 0.889499999999996 114.52471923828125
88.30999999998363 0.889499999999996 114.92554473876953
90.30999999998352 0.889499999999996 114.64013671875
92.3099999999834 0.889499999999996 113.37871551513672
94.30999999998329 0.889499999999996 110.98379516601562
96.30999999998318 0.889499999999996 107.41120910644531
98.30999999998306 0.889499999999996 102.97565460205078
100.30999999998295 0.889499999999996 99.24412536621094
102.30999999998284 0.889499999999996 97.99584197998047
104.30999999998272 0.889499999999996 98.01985931396484
106.30999999998261 0.889499999999996 98.22337341308594
108.3099999999825 0.889499999999996 98.33796691894531
110.30999999998238 0.889499999999996 98.20866394042969
112.30999999998227 0.889499999999996 97.83430480957031
114.30999999998215 0.889499999999996 97.5091552734375
116.30999999998204 0.889499999999996 97.66780853271484
118.30999999998193 0.889499999999996 98.27828216552734
120.30999999998181 0.889499999999996 98.80642700195312
122.3099999999817 0.889499999999996 98.81809997558594

-117.69000000000463 0.909499999999996 108.82645416259766
-115.69000000000474 0.909499999999996 108.08816528320312
-113.69000000000486 0.909499999999996 106.16644287109375
-111.69000000000497 0.909499999999996 102.93040466308594
-109.69000000000509 0.909499999999996 98.5257797241211
-107.6900000000052 0.909499999999996 95.6352310180664
-105.69000000000531 0.909499999999996 97.17208862304688
-103.69000000000543 0.909499999999996 100.41188049316406
-101.69000000000554 0.909499999999996 104.56124877929688
-99.69000000000565 0.909499999999996 108.5182876586914
-97.69000000000577 0.909499999999996 111.68914031982422
-95.69000000000588 0.909499999999996 114.06596374511719
-93.690000000006 0.909499999999996 115.70997619628906
-91.69000000000611 0.909499999999996 116.63833618164062
-89.69000000000622 0.909499999999996 117.3929214477539
-87.69000000000634 0.909499999999996 120.1298828125
-85.69000000000645 0.909499999999996 124.88472747802734
-83.69000000000656 0.909499999999996 129.22879028320312
-81.69000000000668 0.909499999999996 132.3866729736328
-79.69000000000679 0.909499999999996 134.31936645507812
-77.6900000000069 0.909499999999996 135.07485961914062
-75.69000000000702 0.909499999999996 134.68946838378906
-73.69000000000713 0.909499999999996 133.20387268066406
-71.69000000000725 0.909499999999996 130.73150634765625
-69.69000000000736 0.909499999999996 127.56793975830078
-67.69000000000747 0.909499999999996 124.16858673095703
-65.69000000000759 0.909499999999996 121.03241729736328
-63.6900000000077 0.909499999999996 119.58222961425781
-61.690000000007814 0.909499999999996 120.3213119506836
-59.69000000000793 0.909499999999996 120.85476684570312
-57.69000000000804 0.909499999999996 119.98455810546875
-55.690000000008155 0.909499999999996 117.46440887451172
-53.69000000000827 0.909499999999996 113.49174499511719
-51.69000000000838 0.909499999999996 110.7574462890625
-49.690000000008496 0.909499999999996 111.12533569335938
-47.69000000000861 0.909499999999996 109.97481536865234
-45.69000000000872 0.909499999999996 103.44847869873047
-43.69000000000884 0.909499999999996 104.95211791992188
-41.69000000000895 0.909499999999996 113.33634185791016
-39.690000000009064 0.909499999999996 116.94476318359375
-37.69000000000918 0.909499999999996 118.46820831298828
-35.69000000000929 0.909499999999996 118.71748352050781
-33.690000000009405 0.909499999999996 118.09669494628906
-31.69000000000952 0.909499999999996 116.95178985595703
-29.690000000009633 0.909499999999996 115.82402038574219
-27.690000000009746 0.909499999999996 115.35233306884766
-25.69000000000986 0.909499999999996 115.45467376708984
-23.690000000009974 0.909499999999996 115.41934967041016
-21.690000000010087 0.909499999999996 114.8076171875
-19.6900000000102 0.909499999999996 113.6723403930664
-17.690000000010315 0.909499999999996 112.63188171386719
-15.690000000010428 0.909499999999996 112.90814208984375
-13.690000000010542 0.909499999999996 115.119873046875
-11.690000000010656 0.909499999999996 118.28102111816406
-9.69000000001077 0.909499999999996 121.3027572631836
-7.690000000010883 0.909499999999996 123.70484924316406
-5.690000000010997 0.909499999999996 125.3287124633789
-3.6900000000111106 0.909499999999996 126.1122817993164
-1.6900000000112243 0.909499999999996 126.00421905517578
0.309999999988662 0.909499999999996 124.95018768310547
2.3099999999885483 0.909499999999996 123.01150512695312
4.309999999988435 0.909499999999996 121.0213851928711
6.309999999988321 0.909499999999996 121.0652847290039
8.309999999988207 0.909499999999996 122.68229675292969
10.309999999988094 0.909499999999996 123.86809539794922
12.30999999998798 0.909499999999996 124.02442932128906
14.309999999987866 0.909499999999996 123.06246948242188
16.309999999987753 0.909499999999996 120.88883972167969
18.30999999998764 0.909499999999996 117.27369689941406
20.309999999987525 0.909499999999996 112.03547668457031
22.30999999998741 0.909499999999996 108.6934814453125
24.309999999987298 0.909499999999996 110.9580307006836
26.309999999987184 0.909499999999996 112.60803985595703
28.30999999998707 0.909499999999996 112.87149047851562
30.309999999986957 0.909499999999996 112.11233520507812
32.30999999998684 0.909499999999996 110.56336212158203
34.30999999998673 0.909499999999996 108.44488525390625
36.309999999986616 0.909499999999996 106.23304748535156
38.3099999999865 0.909499999999996 104.71996307373047
40.30999999998639 0.909499999999996 104.12471008300781
42.309999999986275 0.909499999999996 103.81898498535156
44.30999999998616 0.909499999999996 103.35289001464844
46.30999999998605 0.909499999999996 102.53355407714844
48.30999999998593 0.909499999999996 100.94779205322266
50.30999999998582 0.909499999999996 98.01087188720703
52.309999999985706 0.909499999999996 97.39656066894531
54.30999999998559 0.909499999999996 102.84696960449219
56.30999999998548 0.909499999999996 107.10118103027344
58.309999999985365 0.909499999999996 109.54035949707031
60.30999999998522 0.909499999999996 110.50154876708984
62.30999999998511 0.909499999999996 110.13902282714844
64.309999999985 0.909499999999996 108.5018081665039
66.30999999998488 0.909499999999996 105.7351303100586
68.30999999998477 0.909499999999996 103.01085662841797
70.30999999998465 0.909499999999996 103.08822631835938
72.30999999998454 0.909499999999996 105.10128021240234
74.30999999998443 0.909499999999996 107.22187805175781
76.30999999998431 0.909499999999996 109.250732421875
78.3099999999842 0.909499999999996 111.03732299804688
80.30999999998409 0.909499999999996 112.3445816040039
82.30999999998397 0.909499999999996 113.17943572998047
84.30999999998386 0.909499999999996 113.81730651855469
86.30999999998375 0.909499999999996 114.4410629272461
88.30999999998363 0.909499999999996 114.8136215209961
90.30999999998352 0.909499999999996 114.51222229003906
92.3099999999834 0.909499999999996 113.22997283935547
94.30999999998329 0.909499999999996 110.79803466796875
96.30999999998318 0.909499999999996 107.16468048095703
98.30999999998306 0.909499999999996 102.65019226074219
100.30999999998295 0.909499999999996 98.85647583007812
102.30999999998284 0.909499999999996 97.50538635253906
104.30999999998272 0.909499999999996 97.35127258300781
106.30999999998261 0.909499999999996 97.39938354492188
108.3099999999825 0.909499999999996 97.42852783203125
110.30999999998238 0.909499999999996 97.28163146972656
112.30999999998227 0.909499999999996 96.95654296875
114.30999999998215 0.909499999999996 96.73377227783203
116.30999999998204 0.909499999999996 96.97865295410156
118.30999999998193 0.909499999999996 97.6036148071289
120.30999999998181 0.909499999999996 98.0991439819336
122.3099999999817 0.909499999999996 98.0567855834961

-117.69000000000463 0.929499999999996 108.53593444824219
-115.69000000000474 0.929499999999996 107.82524871826172
-113.69000000000486 0.929499999999996 105.90858459472656
-111.69000000000497 0.929499999999996 102.63914489746094
-109.69000000000509 0.929499999999996 98.05377197265625
-107.6900000000052 0.929499999999996 94.70132446289062
-105.69000000000531 0.929499999999996 96.37989044189453
-103.69000000000543 0.929499999999996 100.10697937011719
-101.69000000000554 0.929499999999996 104.58259582519531
-99.69000000000565 0.929499999999996 108.6458969116211
-97.69000000000577 0.929499999999996 111.84001159667969
-95.69000000000588 0.929499999999996 114.21558380126953
-93.690000000006 0.929499999999996 115.84783935546875
-91.69000000000611 0.929499999999996 116.75452423095703
-89.69000000000622 0.929499999999996 117.4700927734375
-87.69000000000634 0.929499999999996 120.16764831542969
-85.69000000000645 0.929499999999996 124.9163818359375
-83.69000000000656 0.929499999999996 129.2613525390625
-81.69000000000668 0.929499999999996 132.41854858398438
-79.69000000000679 0.929499999999996 134.3496551513672
-77.6900000000069 0.929499999999996 135.10316467285156
-75.69000000000702 0.929499999999996 134.71510314941406
-73.69000000000713 0.929499999999996 133.2247772216797
-71.69000000000725 0.929499999999996 130.74314880371094
-69.69000000000736 0.929499999999996 127.56497192382812
-67.69000000000747 0.929499999999996 124.15733337402344
-65.69000000000759 0.929499999999996 121.04605102539062
-63.6900000000077 0.929499999999996 119.63621520996094
-61.690000000007814 0.929499999999996 120.36094665527344
-59.69000000000793 0.929499999999996 120.86406707763672
-57.69000000000804 0.929499999999996 119.96392822265625
-55.690000000008155 0.929499999999996 117.39997863769531
-53.69000000000827 0.929499999999996 113.33918762207031
-51.69000000000838 0.929499999999996 110.55021667480469
-49.690000000008496 0.929499999999996 111.00589752197266
-47.69000000000861 0.929499999999996 109.90415954589844
-45.69000000000872 0.929499999999996 103.57567596435547
-43.69000000000884 0.929499999999996 105.30596923828125
-41.69000000000895 0.929499999999996 113.39456176757812
-39.690000000009064 0.929499999999996 116.94990539550781
-37.69000000000918 0.929499999999996 118.44699096679688
-35.69000000000929 0.929499999999996 118.67640686035156
-33.690000000009405 0.929499999999996 118.03954315185547
-31.69000000000952 0.929499999999996 116.8861083984375
-29.690000000009633 0.929499999999996 115.76705932617188
-27.690000000009746 0.929499999999996 115.32060241699219
-25.69000000000986 0.929499999999996 115.44104766845703
-23.690000000009974 0.929499999999996 115.40852355957031
-21.690000000010087 0.929499999999996 114.79412078857422
-19.6900000000102 0.929499999999996 113.66116333007812
-17.690000000010315 0.929499999999996 112.63408660888672
-15.690000000010428 0.929499999999996 112.9293212890625
-13.690000000010542 0.929499999999996 115.15040588378906
-11.690000000010656 0.929499999999996 118.306396484375
-9.69000000001077 0.929499999999996 121.31316375732422
-7.690000000010883 0.929499999999996 123.69396209716797
-5.690000000010997 0.929499999999996 125.29080200195312
-3.6900000000111106 0.929499999999996 126.04057312011719
-1.6900000000112243 0.929499999999996 125.8897705078125
0.309999999988662 0.929499999999996 124.78107452392578
2.3099999999885483 0.929499999999996 122.78025817871094
4.309999999988435 0.929499999999996 120.7881851196289
6.309999999988321 0.929499999999996 120.97138977050781
8.309999999988207 0.929499999999996 122.67800903320312
10.309999999988094 0.929499999999996 123.88480377197266
12.30999999998798 0.929499999999996 124.045654296875
14.309999999987866 0.929499999999996 123.08692169189453
16.309999999987753 0.929499999999996 120.9157943725586
18.30999999998764 0.929499999999996 117.29241180419922
20.309999999987525 0.929499999999996 111.98665618896484
22.30999999998741 0.929499999999996 108.5383529663086
24.309999999987298 0.929499999999996 110.93605041503906
26.309999999987184 0.929499999999996 112.65433502197266
28.30999999998707 0.929499999999996 112.94495391845703
30.309999999986957 0.929499999999996 112.18777465820312
32.30999999998684 0.929499999999996 110.60337829589844
34.30999999998673 0.929499999999996 108.37120819091797
36.309999999986616 0.929499999999996 105.9154052734375
38.3099999999865 0.929499999999996 104.12369537353516
40.30999999998639 0.929499999999996 103.45797729492188
42.309999999986275 0.929499999999996 103.26483154296875
44.30999999998616 0.929499999999996 102.97773742675781
46.30999999998605 0.929499999999996 102.35480499267578
48.30999999998593 0.929499999999996 100.93980407714844
50.30999999998582 0.929499999999996 97.93333435058594
52.309999999985706 0.929499999999996 96.13529968261719
54.30999999998559 0.929499999999996 101.89942932128906
56.30999999998548 0.929499999999996 106.5312271118164
58.309999999985365 0.929499999999996 109.16584014892578
60.30999999998522 0.929499999999996 110.24961853027344
62.30999999998511 0.929499999999996 109.97443389892578
64.309999999985 0.929499999999996 108.39556884765625
66.30999999998488 0.929499999999996 105.6363754272461
68.30999999998477 0.929499999999996 102.85302734375
70.30999999998465 0.929499999999996 102.99839782714844
72.30999999998454 0.929499999999996 105.14407348632812
74.30999999998443 0.929499999999996 107.32748413085938
76.30999999998431 0.929499999999996 109.37405395507812
78.3099999999842 0.929499999999996 111.15525817871094
80.30999999998409 0.929499999999996 112.43634033203125
82.30999999998397 0.929499999999996 113.21936798095703
84.30999999998386 0.929499999999996 113.78784942626953
86.30999999998375 0.929499999999996 114.35441589355469
88.30999999998363 0.929499999999996 114.69706726074219
90.30999999998352 0.929499999999996 114.37870025634766
92.3099999999834 0.929499999999996 113.07455444335938
94.30999999998329 0.929499999999996 110.6036376953125
96.30999999998318 0.929499999999996 106.90589141845703
98.30999999998306 0.929499999999996 102.30757904052734
100.30999999998295 0.929499999999996 98.44845581054688
102.30999999998284 0.929499999999996 96.9801254272461
104.30999999998272 0.929499999999996 96.61749267578125
106.30999999998261 0.929499999999996 96.48469543457031
108.3099999999825 0.929499999999996 96.42212677001953
110.30999999998238 0.929499999999996 96.26618194580078
112.30999999998227 0.929499999999996 96.007568359375
114.30999999998215 0.929499999999996 95.90318298339844
116.30999999998204 0.929499999999996 96.23748016357422
118.30999999998193 0.929499999999996 96.87088775634766
120.30999999998181 0.929499999999996 97.32486724853516
122.3099999999817 0.929499999999996 97.21709442138672

-117.69000000000463 0.949499999999996 108.23585510253906
-115.69000000000474 0.949499999999996 107.5594711303711
-113.69000000000486 0.949499999999996 105.65579223632812
-111.69000000000497 0.949499999999996 102.36814880371094
-109.69000000000509 0.949499999999996 97.63260650634766
-107.6900000000052 0.949499999999996 93.75138092041016
-105.69000000000531 0.949499999999996 95.55691528320312
-103.69000000000543 0.949499999999996 99.83198547363281
-101.69000000000554 0.949499999999996 104.62202453613281
-99.69000000000565 0.949499999999996 108.77748107910156
-97.69000000000577 0.949499999999996 111.98975372314453
-95.69000000000588 0.949499999999996 114.3624038696289
-93.690000000006 0.949499999999996 115.98245239257812
-91.69000000000611 0.949499999999996 116.86756134033203
-89.69000000000622 0.949499999999996 117.54441833496094
-87.69000000000634 0.949499999999996 120.20247650146484
-85.69000000000645 0.949499999999996 124.94513702392578
-83.69000000000656 0.949499999999996 129.29110717773438
-81.69000000000668 0.949499999999996 132.4476318359375
-79.69000000000679 0.949499999999996 134.3771514892578
-77.6900000000069 0.949499999999996 135.1287078857422
-75.69000000000702 0.949499999999996 134.7379608154297
-73.69000000000713 0.949499999999996 133.24288940429688
-71.69000000000725 0.949499999999996 130.75192260742188
-69.69000000000736 0.949499999999996 127.55899047851562
-67.69000000000747 0.949499999999996 124.14303588867188
-65.69000000000759 0.949499999999996 121.05717468261719
-63.6900000000077 0.949499999999996 119.68756103515625
-61.690000000007814 0.949499999999996 120.39773559570312
-59.69000000000793 0.949499999999996 120.87028503417969
-57.69000000000804 0.949499999999996 119.93972778320312
-55.690000000008155 0.949499999999996 117.33082580566406
-53.69000000000827 0.949499999999996 113.17826843261719
-51.69000000000838 0.949499999999996 110.33457946777344
-49.690000000008496 0.949499999999996 110.88697814941406
-47.69000000000861 0.949499999999996 109.83946990966797
-45.69000000000872 0.949499999999996 103.74066162109375
-43.69000000000884 0.949499999999996 105.66016387939453
-41.69000000000895 0.949499999999996 113.4538345336914
-39.690000000009064 0.949499999999996 116.95381927490234
-37.69000000000918 0.949499999999996 118.42353057861328
-35.69000000000929 0.949499999999996 118.63241577148438
-33.690000000009405 0.949499999999996 117.97896575927734
-31.69000000000952 0.949499999999996 116.81675720214844
-29.690000000009633 0.949499999999996 115.70660400390625
-27.690000000009746 0.949499999999996 115.28565216064453
-25.69000000000986 0.949499999999996 115.42408752441406
-23.690000000009974 0.949499999999996 115.39417266845703
-21.690000000010087 0.949499999999996 114.77699279785156
-19.6900000000102 0.949499999999996 113.64643096923828
-17.690000000010315 0.949499999999996 112.63294982910156
-15.690000000010428 0.949499999999996 112.94740295410156
-13.690000000010542 0.949499999999996 115.17796325683594
-11.690000000010656 0.949499999999996 118.32890319824219
-9.69000000001077 0.949499999999996 121.32075500488281
-7.690000000010883 0.949499999999996 123.68022155761719
-5.690000000010997 0.949499999999996 125.24984741210938
-3.6900000000111106 0.949499999999996 125.96533203125
-1.6900000000112243 0.949499999999996 125.77075958251953
0.309999999988662 0.949499999999996 124.60549926757812
2.3099999999885483 0.949499999999996 122.5399169921875
4.309999999988435 0.949499999999996 120.54920959472656
6.309999999988321 0.949499999999996 120.87953186035156
8.309999999988207 0.949499999999996 122.67341613769531
10.309999999988094 0.949499999999996 123.89944458007812
12.30999999998798 0.949499999999996 124.06430053710938
14.309999999987866 0.949499999999996 123.10868835449219
16.309999999987753 0.949499999999996 120.94012451171875
18.30999999998764 0.949499999999996 117.3087387084961
20.309999999987525 0.949499999999996 111.93482971191406
22.30999999998741 0.949499999999996 108.37493133544922
24.309999999987298 0.949499999999996 110.91304016113281
26.309999999987184 0.949499999999996 112.7005386352539
28.30999999998707 0.949499999999996 113.01914978027344
30.309999999986957 0.949499999999996 112.2664794921875
32.30999999998684 0.949499999999996 110.65288543701172
34.30999999998673 0.949499999999996 108.31788635253906
36.309999999986616 0.949499999999996 105.61701965332031
38.3099999999865 0.949499999999996 103.49888610839844
40.30999999998639 0.949499999999996 102.72891235351562
42.309999999986275 0.949499999999996 102.66251373291016
44.30999999998616 0.949499999999996 102.57798767089844
46.30999999998605 0.949499999999996 102.16970825195312
48.30999999998593 0.949499999999996 100.94587707519531
50.30999999998582 0.949499999999996 97.95745086669922
52.309999999985706 0.949499999999996 94.77288055419922
54.30999999998559 0.949499999999996 100.81562805175781
56.30999999998548 0.949499999999996 105.91079711914062
58.309999999985365 0.949499999999996 108.76702880859375
60.30999999998522 0.949499999999996 109.98462677001953
62.30999999998511 0.949499999999996 109.80255889892578
64.309999999985 0.949499999999996 108.2846450805664
66.30999999998488 0.949499999999996 105.53228759765625
68.30999999998477 0.949499999999996 102.68497467041016
70.30999999998465 0.949499999999996 102.9050064086914
72.30999999998454 0.949499999999996 105.18708038330078
74.30999999998443 0.949499999999996 107.43103790283203
76.30999999998431 0.949499999999996 109.49354553222656
78.3099999999842 0.949499999999996 111.26921081542969
80.30999999998409 0.949499999999996 112.52533721923828
82.30999999998397 0.949499999999996 113.25816345214844
84.30999999998386 0.949499999999996 113.75733947753906
86.30999999998375 0.949499999999996 114.26484680175781
88.30999999998363 0.949499999999996 114.57587432861328
90.30999999998352 0.949499999999996 114.239501953125
92.3099999999834 0.949499999999996 112.91230773925781
94.30999999998329 0.949499999999996 110.40038299560547
96.30999999998318 0.949499999999996 106.63440704345703
98.30999999998306 0.949499999999996 101.9473648071289
100.30999999998295 0.949499999999996 98.0198974609375
102.30999999998284 0.949499999999996 96.41643524169922
104.30999999998272 0.949499999999996 95.80620574951172
106.30999999998261 0.949499999999996 95.46141815185547
108.3099999999825 0.949499999999996 95.30615997314453
110.30999999998238 0.949499999999996 95.15900421142578
112.30999999998227 0.949499999999996 94.98931121826172
114.30999999998215 0.949499999999996 95.0172348022461
116.30999999998204 0.949499999999996 95.4385757446289
118.30999999998193 0.949499999999996 96.07049560546875
120.30999999998181 0.949499999999996 96.47102355957031
122.3099999999817 0.949499999999996 96.28288269042969

-117.69000000000463 0.969499999999996 107.9268569946289
-115.69000000000474 0.969499999999996 107.29259490966797
-113.69000000000486 0.969499999999996 105.41151428222656
-111.69000000000497 0.969499999999996 102.1250991821289
-109.69000000000509 0.969499999999996 97.28947448730469
-107.6900000000052 0.969499999999996 92.84786224365234
-105.69000000000531 0.969499999999996 94.72810363769531
-103.69000000000543 0.969499999999996 99.59703063964844
-101.69000000000554 0.969499999999996 104.6796875
-99.69000000000565 0.969499999999996 108.91268920898438
-97.69000000000577 0.969499999999996 112.13822937011719
-95.69000000000588 0.969499999999996 114.50640869140625
-93.690000000006 0.969499999999996 116.11383056640625
-91.69000000000611 0.969499999999996 116.97747039794922
-89.69000000000622 0.969499999999996 117.61590576171875
-87.69000000000634 0.969499999999996 120.23436737060547
-85.69000000000645 0.969499999999996 124.97097778320312
-83.69000000000656 0.969499999999996 129.31805419921875
-81.69000000000668 0.969499999999996 132.47393798828125
-79.69000000000679 0.969499999999996 134.40187072753906
-77.6900000000069 0.969499999999996 135.15147399902344
-75.69000000000702 0.969499999999996 134.75802612304688
-73.69000000000713 0.969499999999996 133.2581787109375
-71.69000000000725 0.969499999999996 130.75784301757812
-69.69000000000736 0.969499999999996 127.55000305175781
-67.69000000000747 0.969499999999996 124.12570190429688
-65.69000000000759 0.969499999999996 121.0658187866211
-63.6900000000077 0.969499999999996 119.73628997802734
-61.690000000007814 0.969499999999996 120.43171691894531
-59.69000000000793 0.969499999999996 120.87344360351562
-57.69000000000804 0.969499999999996 119.91192626953125
-55.690000000008155 0.969499999999996 117.25691986083984
-53.69000000000827 0.969499999999996 113.00872802734375
-51.69000000000838 0.969499999999996 110.11058044433594
-49.690000000008496 0.969499999999996 110.76935577392578
-47.69000000000861 0.969499999999996 109.78164672851562
-45.69000000000872 0.969499999999996 103.94066619873047
-43.69000000000884 0.969499999999996 106.01288604736328
-41.69000000000895 0.969499999999996 113.51414489746094
-39.690000000009064 0.969499999999996 116.95654296875
-37.69000000000918 0.969499999999996 118.39783477783203
-35.69000000000929 0.969499999999996 118.58551025390625
-33.690000000009405 0.969499999999996 117.91497039794922
-31.69000000000952 0.969499999999996 116.74369812011719
-29.690000000009633 0.969499999999996 115.64263916015625
-27.690000000009746 0.969499999999996 115.24748229980469
-25.69000000000986 0.969499999999996 115.40380859375
-23.690000000009974 0.969499999999996 115.37628936767578
-21.690000000010087 0.969499999999996 114.7562484741211
-19.6900000000102 0.969499999999996 113.6281509399414
-17.690000000010315 0.969499999999996 112.6285171508789
-15.690000000010428 0.969499999999996 112.96238708496094
-13.690000000010542 0.969499999999996 115.20255279541016
-11.690000000010656 0.969499999999996 118.34854125976562
-9.69000000001077 0.969499999999996 121.32552337646484
-7.690000000010883 0.969499999999996 123.66361999511719
-5.690000000010997 0.969499999999996 125.205810546875
-3.6900000000111106 0.969499999999996 125.886474609375
-1.6900000000112243 0.969499999999996 125.64710998535156
0.309999999988662 0.969499999999996 124.42325592041016
2.3099999999885483 0.969499999999996 122.29010772705078
4.309999999988435 0.969499999999996 120.30470275878906
6.309999999988321 0.969499999999996 120.79006958007812
8.309999999988207 0.969499999999996 122.66853332519531
10.309999999988094 0.969499999999996 123.91203308105469
12.30999999998798 0.969499999999996 124.08036804199219
14.309999999987866 0.969499999999996 123.12779235839844
16.309999999987753 0.969499999999996 120.96186828613281
18.30999999998764 0.969499999999996 117.32269287109375
20.309999999987525 0.969499999999996 111.8801040649414
22.30999999998741 0.969499999999996 108.20297241210938
24.309999999987298 0.969499999999996 110.88914489746094
26.309999999987184 0.969499999999996 112.74669647216797
28.30999999998707 0.969499999999996 113.09403991699219
30.309999999986957 0.969499999999996 112.34834289550781
32.30999999998684 0.969499999999996 110.7119140625
34.30999999998673 0.969499999999996 108.28677368164062
36.309999999986616 0.969499999999996 105.34658813476562
38.3099999999865 0.969499999999996 102.85126495361328
40.30999999998639 0.969499999999996 101.92839050292969
42.309999999986275 0.969499999999996 102.0047836303711
44.30999999998616 0.969499999999996 102.1512451171875
46.30999999998605 0.969499999999996 101.97833251953125
48.30999999998593 0.969499999999996 100.96687316894531
50.30999999998582 0.969499999999996 98.0869369506836
52.309999999985706 0.969499999999996 93.40392303466797
54.30999999998559 0.969499999999996 99.55485534667969
56.30999999998548 0.969499999999996 105.23223876953125
58.309999999985365 0.969499999999996 108.34163665771484
60.30999999998522 0.969499999999996 109.70580291748047
62.30999999998511 0.969499999999996 109.62318420410156
64.309999999985 0.969499999999996 108.16898345947266
66.30999999998488 0.969499999999996 105.42281341552734
68.30999999998477 0.969499999999996 102.50631713867188
70.30999999998465 0.969499999999996 102.808349609375
72.30999999998454 0.969499999999996 105.23041534423828
74.30999999998443 0.969499999999996 107.53250885009766
76.30999999998431 0.969499999999996 109.60918426513672
78.3099999999842 0.969499999999996 111.37915802001953
80.30999999998409 0.969499999999996 112.61151123046875
82.30999999998397 0.969499999999996 113.29580688476562
84.30999999998386 0.969499999999996 113.72584533691406
86.30999999998375 0.969499999999996 114.17243194580078
88.30999999998363 0.969499999999996 114.45002746582031
90.30999999998352 0.969499999999996 114.09454345703125
92.3099999999834 0.969499999999996 112.74313354492188
94.30999999998329 0.969499999999996 110.18802642822266
96.30999999998318 0.969499999999996 106.34983825683594
98.30999999998306 0.969499999999996 101.56922912597656
100.30999999998295 0.969499999999996 97.5710220336914
102.30999999998284 0.969499999999996 95.81022644042969
104.30999999998272 0.969499999999996 94.90119171142578
106.30999999998261 0.969499999999996 94.3071060180664
108.3099999999825 0.969499999999996 94.07254028320312
110.30999999998238 0.969499999999996 93.96996307373047
112.30999999998227 0.969499999999996 93.91644287109375
114.30999999998215 0.969499999999996 94.08141326904297
116.30999999998204 0.969499999999996 94.57615661621094
118.30999999998193 0.969499999999996 95.1902084350586
120.30999999998181 0.969499999999996 95.52096557617188
122.3099999999817 0.969499999999996 95.23230743408203

-117.69000000000463 0.989499999999996 107.60987854003906
-115.69000000000474 0.989499999999996 107.02679443359375
-113.69000000000486 0.989499999999996 105.17964172363281
-111.69000000000497 0.989499999999996 101.91830444335938
-109.69000000000509 0.989499999999996 97.05294799804688
-107.6900000000052 0.989499999999996 92.09843444824219
-105.69000000000531 0.989499999999996 93.93919372558594
-103.69000000000543 0.989499999999996 99.41255187988281
-101.69000000000554 0.989499999999996 104.75543212890625
-99.69000000000565 0.989499999999996 109.05108642578125
-97.69000000000577 0.989499999999996 112.28530883789062
-95.69000000000588 0.989499999999996 114.64753723144531
-93.690000000006 0.989499999999996 116.24198150634766
-91.69000000000611 0.989499999999996 117.08426666259766
-89.69000000000622 0.989499999999996 117.68458557128906
-87.69000000000634 0.989499999999996 120.2633285522461
-85.69000000000645 0.989499999999996 124.99394226074219
-83.69000000000656 0.989499999999996 129.34219360351562
-81.69000000000668 0.989499999999996 132.49746704101562
-79.69000000000679 0.989499999999996 134.42384338378906
-77.6900000000069 0.989499999999996 135.17147827148438
-75.69000000000702 0.989499999999996 134.77532958984375
-73.69000000000713 0.989499999999996 133.27069091796875
-71.69000000000725 0.989499999999996 130.76089477539062
-69.69000000000736 0.989499999999996 127.5379867553711
-67.69000000000747 0.989499999999996 124.10533142089844
-65.69000000000759 0.989499999999996 121.07197570800781
-63.6900000000077 0.989499999999996 119.78240203857422
-61.690000000007814 0.989499999999996 120.46287536621094
-59.69000000000793 0.989499999999996 120.87352752685547
-57.69000000000804 0.989499999999996 119.88053131103516
-55.690000000008155 0.989499999999996 117.17819213867188
-53.69000000000827 0.989499999999996 112.83024597167969
-51.69000000000838 0.989499999999996 109.87834930419922
-49.690000000008496 0.989499999999996 110.65385437011719
-47.69000000000861 0.989499999999996 109.73161315917969
-45.69000000000872 0.989499999999996 104.17213439941406
-43.69000000000884 0.989499999999996 106.36267852783203
-41.69000000000895 0.989499999999996 113.57543182373047
-39.690000000009064 0.989499999999996 116.95809936523438
-37.69000000000918 0.989499999999996 118.36994934082031
-35.69000000000929 0.989499999999996 118.53570556640625
-33.690000000009405 0.989499999999996 117.8475341796875
-31.69000000000952 0.989499999999996 116.66693115234375
-29.690000000009633 0.989499999999996 115.57516479492188
-27.690000000009746 0.989499999999996 115.20606994628906
-25.69000000000986 0.989499999999996 115.38017272949219
-23.690000000009974 0.989499999999996 115.3548812866211
-21.690000000010087 0.989499999999996 114.73187255859375
-19.6900000000102 0.989499999999996 113.60630798339844
-17.690000000010315 0.989499999999996 112.62078857421875
-15.690000000010428 0.989499999999996 112.97431182861328
-13.690000000010542 0.989499999999996 115.22419738769531
-11.690000000010656 0.989499999999996 118.36531066894531
-9.69000000001077 0.989499999999996 121.32747650146484
-7.690000000010883 0.989499999999996 123.6441421508789
-5.690000000010997 0.989499999999996 125.15867614746094
-3.6900000000111106 0.989499999999996 125.80398559570312
-1.6900000000112243 0.989499999999996 125.51869201660156
0.309999999988662 0.989499999999996 124.23411560058594
2.3099999999885483 0.989499999999996 122.03036499023438
4.309999999988435 0.989499999999996 120.05493927001953
6.309999999988321 0.989499999999996 120.70341491699219
8.309999999988207 0.989499999999996 122.66341400146484
10.309999999988094 0.989499999999996 123.92256927490234
12.30999999998798 0.989499999999996 124.0938720703125
14.309999999987866 0.989499999999996 123.14425659179688
16.309999999987753 0.989499999999996 120.98102569580078
18.30999999998764 0.989499999999996 117.3343276977539
20.309999999987525 0.989499999999996 111.82254791259766
22.30999999998741 0.989499999999996 108.02220153808594
24.309999999987298 0.989499999999996 110.86451721191406
26.309999999987184 0.989499999999996 112.79283142089844
28.30999999998707 0.989499999999996 113.16961669921875
30.309999999986957 0.989499999999996 112.4332504272461
32.30999999998684 0.989499999999996 110.78044891357422
34.30999999998673 0.989499999999996 108.27938079833984
36.309999999986616 0.989499999999996 105.11370849609375
38.3099999999865 0.989499999999996 102.19163513183594
40.30999999998639 0.989499999999996 101.04576110839844
42.309999999986275 0.989499999999996 101.28246307373047
44.30999999998616 0.989499999999996 101.69463348388672
46.30999999998605 0.989499999999996 101.78081512451172
48.30999999998593 0.989499999999996 101.00352478027344
50.30999999998582 0.989499999999996 98.31768798828125
52.309999999985706 0.989499999999996 92.27513122558594
54.30999999998559 0.989499999999996 98.0544204711914
56.30999999998548 0.989499999999996 104.48600769042969
58.309999999985365 0.989499999999996 107.88700866699219
60.30999999998522 0.989499999999996 109.41226959228516
62.30999999998511 0.989499999999996 109.43604278564453
64.309999999985 0.989499999999996 108.04851531982422
66.30999999998488 0.989499999999996 105.30791473388672
68.30999999998477 0.989499999999996 102.3166275024414
70.30999999998465 0.989499999999996 102.70874786376953
72.30999999998454 0.989499999999996 105.27413177490234
74.30999999998443 0.989499999999996 107.63186645507812
76.30999999998431 0.989499999999996 109.72100067138672
78.3099999999842 0.989499999999996 111.485107421875
80.30999999998409 0.989499999999996 112.69483947753906
82.30999999998397 0.989499999999996 113.33224487304688
84.30999999998386 0.989499999999996 113.69343566894531
86.30999999998375 0.989499999999996 114.07723999023438
88.30999999998363 0.989499999999996 114.31950378417969
90.30999999998352 0.989499999999996 113.9437484741211
92.3099999999834 0.989499999999996 112.56684875488281
94.30999999998329 0.989499999999996 109.96632385253906
96.30999999998318 0.989499999999996 106.05180358886719
98.30999999998306 0.989499999999996 101.17310333251953
100.30999999998295 0.989499999999996 97.10274505615234
102.30999999998284 0.989499999999996 95.15689086914062
104.30999999998272 0.989499999999996 93.88030242919922
106.30999999998261 0.989499999999996 92.99475860595703
108.3099999999825 0.989499999999996 92.7302474975586
110.30999999998238 0.989499999999996 92.74124908447266
112.30999999998227 0.989499999999996 92.8302001953125
114.30999999998215 0.989499999999996 93.11248016357422
116.30999999998204 0.989499999999996 93.64525604248047
118.30999999998193 0.989499999999996 94.21417236328125
120.30999999998181 0.989499999999996 94.45199584960938
122.3099999999817 0.989499999999996 94.03479766845703

-117.69000000000463 1.009499999999996 107.28623962402344
-115.69000000000474 1.009499999999996 106.76469421386719
-113.69000000000486 1.009499999999996 104.96456909179688
-111.69000000000497 1.009499999999996 101.75605773925781
-109.69000000000509 1.009499999999996 96.94766998291016
-107.6900000000052 1.009499999999996 91.64778900146484
-105.69000000000531 1.009499999999996 93.26335906982422
-103.69000000000543 1.009499999999996 99.28825378417969
-101.69000000000554 1.009499999999996 104.84882354736328
-99.69000000000565 1.009499999999996 109.1922836303711
-97.69000000000577 1.009499999999996 112.43083190917969
-95.69000000000588 1.009499999999996 114.78578186035156
-93.690000000006 1.009499999999996 116.36689758300781
-91.69000000000611 1.009499999999996 117.18795013427734
-89.69000000000622 1.009499999999996 117.75045776367188
-87.69000000000634 1.009499999999996 120.28937530517578
-85.69000000000645 1.009499999999996 125.01402282714844
-83.69000000000656 1.009499999999996 129.363525390625
-81.69000000000668 1.009499999999996 132.51821899414062
-79.69000000000679 1.009499999999996 134.4430389404297
-77.6900000000069 1.009499999999996 135.18870544433594
-75.69000000000702 1.009499999999996 134.7898712158203
-73.69000000000713 1.009499999999996 133.2803955078125
-71.69000000000725 1.009499999999996 130.76107788085938
-69.69000000000736 1.009499999999996 127.52296447753906
-67.69000000000747 1.009499999999996 124.08191680908203
-65.69000000000759 1.009499999999996 121.07566833496094
-63.6900000000077 1.009499999999996 119.82588958740234
-61.690000000007814 1.009499999999996 120.49121856689453
-59.69000000000793 1.009499999999996 120.87055206298828
-57.69000000000804 1.009499999999996 119.84553527832031
-55.690000000008155 1.009499999999996 117.09458923339844
-53.69000000000827 1.009499999999996 112.64250183105469
-51.69000000000838 1.009499999999996 109.63809204101562
-49.690000000008496 1.009499999999996 110.5413818359375
-47.69000000000861 1.009499999999996 109.69025421142578
-45.69000000000872 1.009499999999996 104.43096923828125
-43.69000000000884 1.009499999999996 106.70830535888672
-41.69000000000895 1.009499999999996 113.63764953613281
-39.690000000009064 1.009499999999996 116.95853424072266
-37.69000000000918 1.009499999999996 118.33988952636719
-35.69000000000929 1.009499999999996 118.48301696777344
-33.690000000009405 1.009499999999996 117.77664947509766
-31.69000000000952 1.009499999999996 116.58641815185547
-29.690000000009633 1.009499999999996 115.50414276123047
-27.690000000009746 1.009499999999996 115.16142272949219
-25.69000000000986 1.009499999999996 115.35319519042969
-23.690000000009974 1.009499999999996 115.3299331665039
-21.690000000010087 1.009499999999996 114.70386505126953
-19.6900000000102 1.009499999999996 113.5809326171875
-17.690000000010315 1.009499999999996 112.60979461669922
-15.690000000010428 1.009499999999996 112.98318481445312
-13.690000000010542 1.009499999999996 115.24290466308594
-11.690000000010656 1.009499999999996 118.37921905517578
-9.69000000001077 1.009499999999996 121.32659912109375
-7.690000000010883 1.009499999999996 123.62179565429688
-5.690000000010997 1.009499999999996 125.1084213256836
-3.6900000000111106 1.009499999999996 125.71781158447266
-1.6900000000112243 1.009499999999996 125.38542938232422
0.309999999988662 1.009499999999996 124.0378189086914
2.3099999999885483 1.009499999999996 121.76026153564453
4.309999999988435 1.009499999999996 119.80033874511719
6.309999999988321 1.009499999999996 120.61994934082031
8.309999999988207 1.009499999999996 122.6580810546875
10.309999999988094 1.009499999999996 123.93109130859375
12.30999999998798 1.009499999999996 124.10485076904297
14.309999999987866 1.009499999999996 123.15807342529297
16.309999999987753 1.009499999999996 120.99762725830078
18.30999999998764 1.009499999999996 117.34366607666016
20.309999999987525 1.009499999999996 111.76228332519531
22.30999999998741 1.009499999999996 107.83235168457031
24.309999999987298 1.009499999999996 110.83930206298828
26.309999999987184 1.009499999999996 112.8389663696289
28.30999999998707 1.009499999999996 113.24577331542969
30.309999999986957 1.009499999999996 112.52108764648438
32.30999999998684 1.009499999999996 110.8582992553711
34.30999999998673 1.009499999999996 108.2967758178711
36.309999999986616 1.009499999999996 104.9283447265625
38.3099999999865 1.009499999999996 101.53839874267578
40.30999999998639 1.009499999999996 100.0692138671875
42.309999999986275 1.009499999999996 100.48382568359375
44.30999999998616 1.009499999999996 101.20481872558594
46.30999999998605 1.009499999999996 101.57733917236328
48.30999999998593 1.009499999999996 101.05635070800781
50.30999999998582 1.009499999999996 98.63870239257812
52.309999999985706 1.009499999999996 91.79732513427734
54.30999999998559 1.009499999999996 96.21040344238281
56.30999999998548 1.009499999999996 103.6600570678711
58.309999999985365 1.009499999999996 107.40005493164062
60.30999999998522 1.009499999999996 109.10305786132812
62.30999999998511 1.009499999999996 109.2408676147461
64.309999999985 1.009499999999996 107.92316436767578
66.30999999998488 1.009499999999996 105.18753814697266
68.30999999998477 1.009499999999996 102.11544036865234
70.30999999998465 1.009499999999996 102.6065902709961
72.30999999998454 1.009499999999996 105.31830596923828
74.30999999998443 1.009499999999996 107.72904968261719
76.30999999998431 1.009499999999996 109.82898712158203
78.3099999999842 1.009499999999996 111.58707427978516
80.30999999998409 1.009499999999996 112.77527618408203
82.30999999998397 1.009499999999996 113.36746215820312
84.30999999998386 1.009499999999996 113.66020202636719
86.30999999998375 1.009499999999996 113.97937774658203
88.30999999998363 1.009499999999996 114.184326171875
90.30999999998352 1.009499999999996 113.78703308105469
92.3099999999834 1.009499999999996 112.38334655761719
94.30999999998329 1.009499999999996 109.73504638671875
96.30999999998318 1.009499999999996 105.73994445800781
98.30999999998306 1.009499999999996 100.75924682617188
100.30999999998295 1.009499999999996 96.61697387695312
102.30999999998284 1.009499999999996 94.4514389038086
104.30999999998272 1.009499999999996 92.71232604980469
106.30999999998261 1.009499999999996 91.4963607788086
108.3099999999825 1.009499999999996 91.33665466308594
110.30999999998238 1.009499999999996 91.58251953125
112.30999999998227 1.009499999999996 91.8198471069336
114.30999999998215 1.009499999999996 92.14759826660156
116.30999999998204 1.009499999999996 92.64372253417969
118.30999999998193 1.009499999999996 93.1214599609375
120.30999999998181 1.009499999999996 93.23211669921875
122.3099999999817 1.009499999999996 92.64595794677734

-117.69000000000463 1.029499999999996 106.95767211914062
-115.69000000000474 1.029499999999996 106.50939178466797
-113.69000000000486 1.029499999999996 104.77103424072266
-111.69000000000497 1.029499999999996 101.64604187011719
-109.69000000000509 1.029499999999996 96.98825073242188
-107.6900000000052 1.029499999999996 91.619873046875
-105.69000000000531 1.029499999999996 92.79743957519531
-103.69000000000543 1.029499999999996 99.23191833496094
-101.69000000000554 1.029499999999996 104.95913696289062
-99.69000000000565 1.029499999999996 109.33587646484375
-97.69000000000577 1.029499999999996 112.57467651367188
-95.69000000000588 1.029499999999996 114.9211196899414
-93.690000000006 1.029499999999996 116.48858642578125
-91.69000000000611 1.029499999999996 117.2885513305664
-89.69000000000622 1.029499999999996 117.81350708007812
-87.69000000000634 1.029499999999996 120.31251525878906
-85.69000000000645 1.029499999999996 125.03121185302734
-83.69000000000656 1.029499999999996 129.38204956054688
-81.69000000000668 1.029499999999996 132.53619384765625
-79.69000000000679 1.029499999999996 134.45947265625
-77.6900000000069 1.029499999999996 135.2031707763672
-75.69000000000702 1.029499999999996 134.80162048339844
-73.69000000000713 1.029499999999996 133.28732299804688
-71.69000000000725 1.029499999999996 130.7584228515625
-69.69000000000736 1.029499999999996 127.50492095947266
-67.69000000000747 1.029499999999996 124.05546569824219
-65.69000000000759 1.029499999999996 121.076904296875
-63.6900000000077 1.029499999999996 119.86676025390625
-61.690000000007814 1.029499999999996 120.5167465209961
-59.69000000000793 1.029499999999996 120.86451721191406
-57.69000000000804 1.029499999999996 119.80691528320312
-55.690000000008155 1.029499999999996 117.00607299804688
-53.69000000000827 1.029499999999996 112.44512939453125
-51.69000000000838 1.029499999999996 109.39009094238281
-49.690000000008496 1.029499999999996 110.432861328125
-47.69000000000861 1.029499999999996 109.65837097167969
-45.69000000000872 1.029499999999996 104.71282958984375
-43.69000000000884 1.029499999999996 107.04881286621094
-41.69000000000895 1.029499999999996 113.70072174072266
-39.690000000009064 1.029499999999996 116.9578628540039
-37.69000000000918 1.029499999999996 118.30768585205078
-35.69000000000929 1.029499999999996 118.42744445800781
-33.690000000009405 1.029499999999996 117.70231628417969
-31.69000000000952 1.029499999999996 116.50215148925781
-29.690000000009633 1.029499999999996 115.42958068847656
-27.690000000009746 1.029499999999996 115.113525390625
-25.69000000000986 1.029499999999996 115.32286071777344
-23.690000000009974 1.029499999999996 115.30143737792969
-21.690000000010087 1.029499999999996 114.67220306396484
-19.6900000000102 1.029499999999996 113.55200958251953
-17.690000000010315 1.029499999999996 112.59552764892578
-15.690000000010428 1.029499999999996 112.98902893066406
-13.690000000010542 1.029499999999996 115.25867462158203
-11.690000000010656 1.029499999999996 118.39027404785156
-9.69000000001077 1.029499999999996 121.32290649414062
-7.690000000010883 1.029499999999996 123.59654235839844
-5.690000000010997 1.029499999999996 125.05501556396484
-3.6900000000111106 1.029499999999996 125.62789916992188
-1.6900000000112243 1.029499999999996 125.2471923828125
0.309999999988662 1.029499999999996 123.8341064453125
2.3099999999885483 1.029499999999996 121.47930908203125
4.309999999988435 1.029499999999996 119.54141235351562
6.309999999988321 1.029499999999996 120.54006958007812
8.309999999988207 1.029499999999996 122.652587890625
10.309999999988094 1.029499999999996 123.93761444091797
12.30999999998798 1.029499999999996 124.1133041381836
14.309999999987866 1.029499999999996 123.16928100585938
16.309999999987753 1.029499999999996 121.0116958618164
18.30999999998764 1.029499999999996 117.35073852539062
20.309999999987525 1.029499999999996 111.69941711425781
22.30999999998741 1.029499999999996 107.63311767578125
24.309999999987298 1.029499999999996 110.81366729736328
26.309999999987184 1.029499999999996 112.88510131835938
28.30999999998707 1.029499999999996 113.32249450683594
30.309999999986957 1.029499999999996 112.61166381835938
32.30999999998684 1.029499999999996 110.94523620605469
34.30999999998673 1.029499999999996 108.33953857421875
36.309999999986616 1.029499999999996 104.79991912841797
38.3099999999865 1.029499999999996 100.92037963867188
40.30999999998639 1.029499999999996 98.98715209960938
42.309999999986275 1.029499999999996 99.59357452392578
44.30999999998616 1.029499999999996 100.67778015136719
46.30999999998605 1.029499999999996 101.3681869506836
48.30999999998593 1.029499999999996 101.12560272216797
50.30999999998582 1.029499999999996 99.03439331054688
52.309999999985706 1.029499999999996 92.24342346191406
54.30999999998559 1.029499999999996 93.83114624023438
56.30999999998548 1.029499999999996 102.73893737792969
58.309999999985365 1.029499999999996 106.87712097167969
60.30999999998522 1.029499999999996 108.77709197998047
62.30999999998511 1.029499999999996 109.037353515625
64.309999999985 1.029499999999996 107.79287719726562
66.30999999998488 1.029499999999996 105.06163787841797
68.30999999998477 1.029499999999996 101.9022445678711
70.30999999998465 1.029499999999996 102.50225830078125
72.30999999998454 1.029499999999996 105.36300659179688
74.30999999998443 1.029499999999996 107.82402801513672
76.30999999998431 1.029499999999996 109.93313598632812
78.3099999999842 1.029499999999996 111.68505859375
80.30999999998409 1.029499999999996 112.85279083251953
82.30999999998397 1.029499999999996 113.40142059326172
84.30999999998386 1.029499999999996 113.62618255615234
86.30999999998375 1.029499999999996 113.87893676757812
88.30999999998363 1.029499999999996 114.04447937011719
90.30999999998352 1.029499999999996 113.62431335449219
92.3099999999834 1.029499999999996 112.19246673583984
94.30999999998329 1.029499999999996 109.49395751953125
96.30999999998318 1.029499999999996 105.41397857666016
98.30999999998306 1.029499999999996 100.32843017578125
100.30999999998295 1.029499999999996 96.11701202392578
102.30999999998284 1.029499999999996 93.68865966796875
104.30999999998272 1.029499999999996 91.35118103027344
106.30999999998261 1.029499999999996 89.80007934570312
108.3099999999825 1.029499999999996 90.06069946289062
110.30999999998238 1.029499999999996 90.70782470703125
112.30999999998227 1.029499999999996 91.04004669189453
114.30999999998215 1.029499999999996 91.25665283203125
116.30999999998204 1.029499999999996 91.57649230957031
118.30999999998193 1.029499999999996 91.88394165039062
120.30999999998181 1.029499999999996 91.81413269042969
122.3099999999817 1.029499999999996 90.99809265136719

-117.69000000000463 1.049499999999996 106.62647247314453
-115.69000000000474 1.049499999999996 106.26445007324219
-113.69000000000486 1.049499999999996 104.60391998291016
-111.69000000000497 1.049499999999996 101.59442138671875
-109.69000000000509 1.049499999999996 97.17484283447266
-107.6900000000052 1.049499999999996 92.0345230102539
-105.69000000000531 1.049499999999996 92.63487243652344
-103.69000000000543 1.049499999999996 99.24834442138672
-101.69000000000554 1.049499999999996 105.08541107177734
-99.69000000000565 1.049499999999996 109.4814453125
-97.69000000000577 1.049499999999996 112.71671295166016
-95.69000000000588 1.049499999999996 115.05351257324219
-93.690000000006 1.049499999999996 116.60707092285156
-91.69000000000611 1.049499999999996 117.38605499267578
-89.69000000000622 1.049499999999996 117.873779296875
-87.69000000000634 1.049499999999996 120.33274841308594
-85.69000000000645 1.049499999999996 125.0455322265625
-83.69000000000656 1.049499999999996 129.39776611328125
-81.69000000000668 1.049499999999996 132.55140686035156
-79.69000000000679 1.049499999999996 134.47314453125
-77.6900000000069 1.049499999999996 135.21487426757812
-75.69000000000702 1.049499999999996 134.8106231689453
-73.69000000000713 1.049499999999996 133.29144287109375
-71.69000000000725 1.049499999999996 130.7528839111328
-69.69000000000736 1.049499999999996 127.48385620117188
-67.69000000000747 1.049499999999996 124.02597045898438
-65.69000000000759 1.049499999999996 121.07568359375
-63.6900000000077 1.049499999999996 119.90502166748047
-61.690000000007814 1.049499999999996 120.53947448730469
-59.69000000000793 1.049499999999996 120.85542297363281
-57.69000000000804 1.049499999999996 119.76469421386719
-55.690000000008155 1.049499999999996 116.91255187988281
-53.69000000000827 1.049499999999996 112.23773193359375
-51.69000000000838 1.049499999999996 109.13478088378906
-49.690000000008496 1.049499999999996 110.32929992675781
-47.69000000000861 1.049499999999996 109.63673400878906
-45.69000000000872 1.049499999999996 105.01335144042969
-43.69000000000884 1.049499999999996 107.38343811035156
-41.69000000000895 1.049499999999996 113.76461029052734
-39.690000000009064 1.049499999999996 116.95613098144531
-37.69000000000918 1.049499999999996 118.27335357666016
-35.69000000000929 1.049499999999996 118.36900329589844
-33.690000000009405 1.049499999999996 117.62451171875
-31.69000000000952 1.049499999999996 116.41410064697266
-29.690000000009633 1.049499999999996 115.35145568847656
-27.690000000009746 1.049499999999996 115.06237030029297
-25.69000000000986 1.049499999999996 115.28915405273438
-23.690000000009974 1.049499999999996 115.26937866210938
-21.690000000010087 1.049499999999996 114.63690185546875
-19.6900000000102 1.049499999999996 113.51954650878906
-17.690000000010315 1.049499999999996 112.57803344726562
-15.690000000010428 1.049499999999996 112.99185180664062
-13.690000000010542 1.049499999999996 115.27153015136719
-11.690000000010656 1.049499999999996 118.39846801757812
-9.69000000001077 1.049499999999996 121.3163833618164
-7.690000000010883 1.049499999999996 123.56838989257812
-5.690000000010997 1.049499999999996 124.9984359741211
-3.6900000000111106 1.049499999999996 125.5341796875
-1.6900000000112243 1.049499999999996 125.10385131835938
0.309999999988662 1.049499999999996 123.62266540527344
2.3099999999885483 1.049499999999996 121.18698120117188
4.309999999988435 1.049499999999996 119.27879333496094
6.309999999988321 1.049499999999996 120.46417236328125
8.309999999988207 1.049499999999996 122.64697265625
10.309999999988094 1.049499999999996 123.94215393066406
12.30999999998798 1.049499999999996 124.11924743652344
14.309999999987866 1.049499999999996 123.1778793334961
16.309999999987753 1.049499999999996 121.02324676513672
18.30999999998764 1.049499999999996 117.3555908203125
20.309999999987525 1.049499999999996 111.63406372070312
22.30999999998741 1.049499999999996 107.42416381835938
24.309999999987298 1.049499999999996 110.78773498535156
26.309999999987184 1.049499999999996 112.9312744140625
28.30999999998707 1.049499999999996 113.39970397949219
30.309999999986957 1.049499999999996 112.704833984375
32.30999999998684 1.049499999999996 111.0408935546875
34.30999999998673 1.049499999999996 108.40770721435547
36.309999999986616 1.049499999999996 104.73624420166016
38.3099999999865 1.049499999999996 100.37860107421875
40.30999999998639 1.049499999999996 97.79238891601562
42.309999999986275 1.049499999999996 98.59124755859375
44.30999999998616 1.049499999999996 100.10867309570312
46.30999999998605 1.049499999999996 101.15370178222656
48.30999999998593 1.049499999999996 101.2113265991211
50.30999999998582 1.049499999999996 99.48739624023438
52.309999999985706 1.049499999999996 93.41020202636719
54.30999999998559 1.049499999999996 90.49942016601562
56.30999999998548 1.049499999999996 101.70257568359375
58.309999999985365 1.049499999999996 106.31390380859375
60.30999999998522 1.049499999999996 108.43314361572266
62.30999999998511 1.049499999999996 108.82516479492188
64.309999999985 1.049499999999996 107.65754699707031
66.30999999998488 1.049499999999996 104.93018341064453
68.30999999998477 1.049499999999996 101.67646789550781
70.30999999998465 1.049499999999996 102.39619445800781
72.30999999998454 1.049499999999996 105.40824890136719
74.30999999998443 1.049499999999996 107.91676330566406
76.30999999998431 1.049499999999996 110.03343200683594
78.3099999999842 1.049499999999996 111.77903747558594
80.30999999998409 1.049499999999996 112.92735290527344
82.30999999998397 1.049499999999996 113.43408203125
84.30999999998386 1.049499999999996 113.59149169921875
86.30999999998375 1.049499999999996 113.7760238647461
88.30999999998363 1.049499999999996 113.89996337890625
90.30999999998352 1.049499999999996 113.45553588867188
92.3099999999834 1.049499999999996 111.99408721923828
94.30999999998329 1.049499999999996 109.24285125732422
96.30999999998318 1.049499999999996 105.07371520996094
98.30999999998306 1.049499999999996 99.88216400146484
100.30999999998295 1.049499999999996 95.60824584960938
102.30999999998284 1.049499999999996 92.86373138427734
104.30999999998272 1.049499999999996 89.72482299804688
106.30999999998261 1.049499999999996 87.97308349609375
108.3099999999825 1.049499999999996 89.24129486083984
110.30999999998238 1.049499999999996 90.39275360107422
112.30999999998227 1.049499999999996 90.68174743652344
114.30999999998215 1.049499999999996 90.54940032958984
116.30999999998204 1.049499999999996 90.46424102783203
118.30999999998193 1.049499999999996 90.46327209472656
120.30999999998181 1.049499999999996 90.12447357177734
122.3099999999817 1.049499999999996 88.98191833496094

-117.69000000000463 1.0694999999999961 106.29558563232422
-115.69000000000474 1.0694999999999961 106.03389739990234
-113.69000000000486 1.0694999999999961 104.46807861328125
-111.69000000000497 1.0694999999999961 101.60511016845703
-109.69000000000509 1.0694999999999961 97.4931640625
-107.6900000000052 1.0694999999999961 92.79150390625
-105.69000000000531 1.0694999999999961 92.81941223144531
-103.69000000000543 1.0694999999999961 99.33853912353516
-101.69000000000554 1.0694999999999961 105.22648620605469
-99.69000000000565 1.0694999999999961 109.62860107421875
-97.69000000000577 1.0694999999999961 112.8568344116211
-95.69000000000588 1.0694999999999961 115.18293762207031
-93.690000000006 1.0694999999999961 116.72233581542969
-91.69000000000611 1.0694999999999961 117.48048400878906
-89.69000000000622 1.0694999999999961 117.9312744140625
-87.69000000000634 1.0694999999999961 120.35008239746094
-85.69000000000645 1.0694999999999961 125.05697631835938
-83.69000000000656 1.0694999999999961 129.4106903076172
-81.69000000000668 1.0694999999999961 132.56385803222656
-79.69000000000679 1.0694999999999961 134.48406982421875
-77.6900000000069 1.0694999999999961 135.2238311767578
-75.69000000000702 1.0694999999999961 134.81683349609375
-73.69000000000713 1.0694999999999961 133.29278564453125
-71.69000000000725 1.0694999999999961 130.7445068359375
-69.69000000000736 1.0694999999999961 127.45977783203125
-67.69000000000747 1.0694999999999961 123.99344635009766
-65.69000000000759 1.0694999999999961 121.072021484375
-63.6900000000077 1.0694999999999961 119.94068145751953
-61.690000000007814 1.0694999999999961 120.55940246582031
-59.69000000000793 1.0694999999999961 120.84326934814453
-57.69000000000804 1.0694999999999961 119.71881103515625
-55.690000000008155 1.0694999999999961 116.81398010253906
-53.69000000000827 1.0694999999999961 112.0198974609375
-51.69000000000838 1.0694999999999961 108.87271118164062
-49.690000000008496 1.0694999999999961 110.23173522949219
-47.69000000000861 1.0694999999999961 109.62599182128906
-45.69000000000872 1.0694999999999961 105.328369140625
-43.69000000000884 1.0694999999999961 107.71157836914062
-41.69000000000895 1.0694999999999961 113.8292007446289
-39.690000000009064 1.0694999999999961 116.95335388183594
-37.69000000000918 1.0694999999999961 118.2369155883789
-35.69000000000929 1.0694999999999961 118.30768585205078
-33.690000000009405 1.0694999999999961 117.54322814941406
-31.69000000000952 1.0694999999999961 116.32225036621094
-29.690000000009633 1.0694999999999961 115.26976013183594
-27.690000000009746 1.0694999999999961 115.00794982910156
-25.69000000000986 1.0694999999999961 115.25206756591797
-23.690000000009974 1.0694999999999961 115.23374938964844
-21.690000000010087 1.0694999999999961 114.59793090820312
-19.6900000000102 1.0694999999999961 113.4835205078125
-17.690000000010315 1.0694999999999961 112.55729675292969
-15.690000000010428 1.0694999999999961 112.99168395996094
-13.690000000010542 1.0694999999999961 115.28147888183594
-11.690000000010656 1.0694999999999961 118.40381622314453
-9.69000000001077 1.0694999999999961 121.30702209472656
-7.690000000010883 1.0694999999999961 123.53732299804688
-5.690000000010997 1.0694999999999961 124.93865966796875
-3.6900000000111106 1.0694999999999961 125.4366226196289
-1.6900000000112243 1.0694999999999961 124.95529174804688
0.309999999988662 1.0694999999999961 123.40321350097656
2.3099999999885483 1.0694999999999961 120.8827133178711
4.309999999988435 1.0694999999999961 119.0132827758789
6.309999999988321 1.0694999999999961 120.3926773071289
8.309999999988207 1.0694999999999961 122.64125061035156
10.309999999988094 1.0694999999999961 123.94474029541016
12.30999999998798 1.0694999999999961 124.12269592285156
14.309999999987866 1.0694999999999961 123.18389892578125
16.309999999987753 1.0694999999999961 121.03229522705078
18.30999999998764 1.0694999999999961 117.35823822021484
20.309999999987525 1.0694999999999961 111.56635284423828
22.30999999998741 1.0694999999999961 107.20513153076172
24.309999999987298 1.0694999999999961 110.76168060302734
26.309999999987184 1.0694999999999961 112.9774398803711
28.30999999998707 1.0694999999999961 113.4773178100586
30.309999999986957 1.0694999999999961 112.80039978027344
32.30999999998684 1.0694999999999961 111.14486694335938
34.30999999998673 1.0694999999999961 108.50076293945312
36.309999999986616 1.0694999999999961 104.74246215820312
38.3099999999865 1.0694999999999961 99.96435546875
40.30999999998639 1.0694999999999961 96.4937515258789
42.309999999986275 1.0694999999999961 97.44876098632812
44.30999999998616 1.0694999999999961 99.49160766601562
46.30999999998605 1.0694999999999961 100.93434143066406
48.30999999998593 1.0694999999999961 101.31330871582031
50.30999999998582 1.0694999999999961 99.98088073730469
52.309999999985706 1.0694999999999961 94.87858581542969
54.30999999998559 1.0694999999999961 84.98674011230469
56.30999999998548 1.0694999999999961 100.52482604980469
58.309999999985365 1.0694999999999961 105.70525360107422
60.30999999998522 1.0694999999999961 108.06980895996094
62.30999999998511 1.0694999999999961 108.60397338867188
64.309999999985 1.0694999999999961 107.51712799072266
66.30999999998488 1.0694999999999961 104.79312133789062
68.30999999998477 1.0694999999999961 101.43745422363281
70.30999999998465 1.0694999999999961 102.28885650634766
72.30999999998454 1.0694999999999961 105.45407104492188
74.30999999998443 1.0694999999999961 108.00720977783203
76.30999999998431 1.0694999999999961 110.12989807128906
78.3099999999842 1.0694999999999961 111.86903381347656
80.30999999998409 1.0694999999999961 112.9989013671875
82.30999999998397 1.0694999999999961 113.46540832519531
84.30999999998386 1.0694999999999961 113.55615234375
86.30999999998375 1.0694999999999961 113.67074584960938
88.30999999998363 1.0694999999999961 113.75082397460938
90.30999999998352 1.0694999999999961 113.28060913085938
92.3099999999834 1.0694999999999961 111.78805541992188
94.30999999998329 1.0694999999999961 108.98149108886719
96.30999999998318 1.0694999999999961 104.7190933227539
98.30999999998306 1.0694999999999961 99.42302703857422
100.30999999998295 1.0694999999999961 95.09879302978516
102.30999999998284 1.0694999999999961 91.97349548339844
104.30999999998272 1.0694999999999961 87.71139526367188
106.30999999998261 1.0694999999999961 86.33883666992188
108.3099999999825 1.0694999999999961 89.2449951171875
110.30999999998238 1.0694999999999961 90.77256774902344
112.30999999998227 1.0694999999999961 90.86052703857422
114.30999999998215 1.0694999999999961 90.156982421875
116.30999999998204 1.0694999999999961 89.35879516601562
118.30999999998193 1.0694999999999961 88.8076400756836
120.30999999998181 1.0694999999999961 88.0396957397461
122.3099999999817 1.0694999999999961 86.41056823730469

-117.69000000000463 1.0894999999999961 105.96874237060547
-115.69000000000474 1.0894999999999961 105.82217407226562
-113.69000000000486 1.0894999999999961 104.36795043945312
-111.69000000000497 1.0894999999999961 101.67921447753906
-109.69000000000509 1.0894999999999961 97.91866302490234
-107.6900000000052 1.0894999999999961 93.74382019042969
-105.69000000000531 1.0894999999999961 93.31755828857422
-103.69000000000543 1.0894999999999961 99.49955749511719
-101.69000000000554 1.0894999999999961 105.38105773925781
-99.69000000000565 1.0894999999999961 109.77694702148438
-97.69000000000577 1.0894999999999961 112.99492645263672
-95.69000000000588 1.0894999999999961 115.30935668945312
-93.690000000006 1.0894999999999961 116.83438110351562
-91.69000000000611 1.0894999999999961 117.57185363769531
-89.69000000000622 1.0894999999999961 117.9859848022461
-87.69000000000634 1.0894999999999961 120.3645248413086
-85.69000000000645 1.0894999999999961 125.06553649902344
-83.69000000000656 1.0894999999999961 129.4208221435547
-81.69000000000668 1.0894999999999961 132.5735321044922
-79.69000000000679 1.0894999999999961 134.49221801757812
-77.6900000000069 1.0894999999999961 135.2300262451172
-75.69000000000702 1.0894999999999961 134.82028198242188
-73.69000000000713 1.0894999999999961 133.2913360595703
-71.69000000000725 1.0894999999999961 130.7332763671875
-69.69000000000736 1.0894999999999961 127.43266296386719
-67.69000000000747 1.0894999999999961 123.95787048339844
-65.69000000000759 1.0894999999999961 121.06591796875
-63.6900000000077 1.0894999999999961 119.97370910644531
-61.690000000007814 1.0894999999999961 120.57652282714844
-59.69000000000793 1.0894999999999961 120.82805633544922
-57.69000000000804 1.0894999999999961 119.66927337646484
-55.690000000008155 1.0894999999999961 116.71028137207031
-53.69000000000827 1.0894999999999961 111.79115295410156
-51.69000000000838 1.0894999999999961 108.60466003417969
-49.690000000008496 1.0894999999999961 110.14120483398438
-47.69000000000861 1.0894999999999961 109.62667846679688
-45.69000000000872 1.0894999999999961 105.6540298461914
-43.69000000000884 1.0894999999999961 108.03277587890625
-41.69000000000895 1.0894999999999961 113.8944320678711
-39.690000000009064 1.0894999999999961 116.94954681396484
-37.69000000000918 1.0894999999999961 118.19839477539062
-35.69000000000929 1.0894999999999961 118.24351501464844
-33.690000000009405 1.0894999999999961 117.45845794677734
-31.69000000000952 1.0894999999999961 116.2265625
-29.690000000009633 1.0894999999999961 115.1844482421875
-27.690000000009746 1.0894999999999961 114.95025634765625
-25.69000000000986 1.0894999999999961 115.21157836914062
-23.690000000009974 1.0894999999999961 115.19453430175781
-21.690000000010087 1.0894999999999961 114.55528259277344
-19.6900000000102 1.0894999999999961 113.44397735595703
-17.690000000010315 1.0894999999999961 112.53334045410156
-15.690000000010428 1.0894999999999961 112.98854064941406
-13.690000000010542 1.0894999999999961 115.28852844238281
-11.690000000010656 1.0894999999999961 118.40630340576172
-9.69000000001077 1.0894999999999961 121.29481506347656
-7.690000000010883 1.0894999999999961 123.50330352783203
-5.690000000010997 1.0894999999999961 124.87564849853516
-3.6900000000111106 1.0894999999999961 125.33514404296875
-1.6900000000112243 1.0894999999999961 124.80136108398438
0.309999999988662 1.0894999999999961 123.1753921508789
2.3099999999885483 1.0894999999999961 120.56590270996094
4.309999999988435 1.0894999999999961 118.74584197998047
6.309999999988321 1.0894999999999961 120.32594299316406
8.309999999988207 1.0894999999999961 122.63548278808594
10.309999999988094 1.0894999999999961 123.94538116455078
12.30999999998798 1.0894999999999961 124.1236801147461
14.309999999987866 1.0894999999999961 123.18734741210938
16.309999999987753 1.0894999999999961 121.03885650634766
18.30999999998764 1.0894999999999961 117.35871887207031
20.309999999987525 1.0894999999999961 111.49641418457031
22.30999999998741 1.0894999999999961 106.97566986083984
24.309999999987298 1.0894999999999961 110.73563385009766
26.309999999987184 1.0894999999999961 113.02362060546875
28.30999999998707 1.0894999999999961 113.55525970458984
30.309999999986957 1.0894999999999961 112.89816284179688
32.30999999998684 1.0894999999999961 111.25664520263672
34.30999999998673 1.0894999999999961 108.61770629882812
36.309999999986616 1.0894999999999961 104.82025909423828
38.3099999999865 1.0894999999999961 99.73019409179688
40.30999999998639 1.0894999999999961 95.14399719238281
42.309999999986275 1.0894999999999961 96.12632751464844
44.30999999998616 1.0894999999999961 98.8192367553711
46.30999999998605 1.0894999999999961 100.71070861816406
48.30999999998593 1.0894999999999961 101.43108367919922
50.30999999998582 1.0894999999999961 100.5
52.309999999985706 1.0894999999999961 96.36930847167969
54.30999999998559 1.0894999999999961 71.53368377685547
56.30999999998548 1.0894999999999961 99.17192077636719
58.309999999985365 1.0894999999999961 105.04495239257812
60.30999999998522 1.0894999999999961 107.685546875
62.30999999998511 1.0894999999999961 108.37338256835938
64.309999999985 1.0894999999999961 107.37152862548828
66.30999999998488 1.0894999999999961 104.65042877197266
68.30999999998477 1.0894999999999961 101.18452453613281
70.30999999998465 1.0894999999999961 102.18077850341797
72.30999999998454 1.0894999999999961 105.50048828125
74.30999999998443 1.0894999999999961 108.09530639648438
76.30999999998431 1.0894999999999961 110.22248840332031
78.3099999999842 1.0894999999999961 111.95501708984375
80.30999999998409 1.0894999999999961 113.06741333007812
82.30999999998397 1.0894999999999961 113.4953384399414
84.30999999998386 1.0894999999999961 113.52027893066406
86.30999999998375 1.0894999999999961 113.56326293945312
88.30999999998363 1.0894999999999961 113.59706115722656
90.30999999998352 1.0894999999999961 113.0994873046875
92.3099999999834 1.0894999999999961 111.57424926757812
94.30999999998329 1.0894999999999961 108.70973205566406
96.30999999998318 1.0894999999999961 104.35028076171875
98.30999999998306 1.0894999999999961 98.95500946044922
100.30999999998295 1.0894999999999961 94.60041046142578
102.30999999998284 1.0894999999999961 91.0191421508789
104.30999999998272 1.0894999999999961 85.08068084716797
106.30999999998261 1.0894999999999961 85.65411376953125
108.3099999999825 1.0894999999999961 90.08126068115234
110.30999999998238 1.0894999999999961 91.69913482666016
112.30999999998227 1.0894999999999961 91.51727294921875
114.30999999998215 1.0894999999999961 90.17181396484375
116.30999999998204 1.0894999999999961 88.36460876464844
118.30999999998193 1.0894999999999961 86.85260772705078
120.30999999998181 1.0894999999999961 85.33173370361328
122.3099999999817 1.0894999999999961 82.96947479248047

-117.69000000000463 1.1094999999999962 105.6504898071289
-115.69000000000474 1.1094999999999962 105.63394165039062
-113.69000000000486 1.1094999999999962 104.30726623535156
-111.69000000000497 1.1094999999999962 101.81487274169922
-109.69000000000509 1.1094999999999962 98.42282104492188
-107.6900000000052 1.1094999999999962 94.76994323730469
-105.69000000000531 1.1094999999999962 94.03998565673828
-103.69000000000543 1.1094999999999962 99.7249984741211
-101.69000000000554 1.1094999999999962 105.54769897460938
-99.69000000000565 1.1094999999999962 109.92610168457031
-97.69000000000577 1.1094999999999962 113.13087463378906
-95.69000000000588 1.1094999999999962 115.43275451660156
-93.690000000006 1.1094999999999962 116.94322204589844
-91.69000000000611 1.1094999999999962 117.66014862060547
-89.69000000000622 1.1094999999999962 118.03791046142578
-87.69000000000634 1.1094999999999962 120.37606048583984
-85.69000000000645 1.1094999999999962 125.07122039794922
-83.69000000000656 1.1094999999999962 129.42816162109375
-81.69000000000668 1.1094999999999962 132.5804443359375
-79.69000000000679 1.1094999999999962 134.49761962890625
-77.6900000000069 1.1094999999999962 135.2334442138672
-75.69000000000702 1.1094999999999962 134.82098388671875
-73.69000000000713 1.1094999999999962 133.28707885742188
-71.69000000000725 1.1094999999999962 130.7191619873047
-69.69000000000736 1.1094999999999962 127.40251159667969
-67.69000000000747 1.1094999999999962 123.91925048828125
-65.69000000000759 1.1094999999999962 121.057373046875
-63.6900000000077 1.1094999999999962 120.00411987304688
-61.690000000007814 1.1094999999999962 120.59083557128906
-59.69000000000793 1.1094999999999962 120.80977630615234
-57.69000000000804 1.1094999999999962 119.61608123779297
-55.690000000008155 1.1094999999999962 116.60137939453125
-53.69000000000827 1.1094999999999962 111.55097961425781
-51.69000000000838 1.1094999999999962 108.33160400390625
-49.690000000008496 1.1094999999999962 110.05875396728516
-47.69000000000861 1.1094999999999962 109.63921356201172
-45.69000000000872 1.1094999999999962 105.98689270019531
-43.69000000000884 1.1094999999999962 108.3467025756836
-41.69000000000895 1.1094999999999962 113.960205078125
-39.690000000009064 1.1094999999999962 116.94473266601562
-37.69000000000918 1.1094999999999962 118.1578140258789
-35.69000000000929 1.1094999999999962 118.17648315429688
-33.690000000009405 1.1094999999999962 117.37017822265625
-31.69000000000952 1.1094999999999962 116.12701416015625
-29.690000000009633 1.1094999999999962 115.09553527832031
-27.690000000009746 1.1094999999999962 114.8892593383789
-25.69000000000986 1.1094999999999962 115.16768646240234
-23.690000000009974 1.1094999999999962 115.15170288085938
-21.690000000010087 1.1094999999999962 114.50895690917969
-19.6900000000102 1.1094999999999962 113.40087890625
-17.690000000010315 1.1094999999999962 112.50618743896484
-15.690000000010428 1.1094999999999962 112.982421875
-13.690000000010542 1.1094999999999962 115.29267883300781
-11.690000000010656 1.1094999999999962 118.40592956542969
-9.69000000001077 1.1094999999999962 121.27975463867188
-7.690000000010883 1.1094999999999962 123.46634674072266
-5.690000000010997 1.1094999999999962 124.80937194824219
-3.6900000000111106 1.1094999999999962 125.22968292236328
-1.6900000000112243 1.1094999999999962 124.64192199707031
0.309999999988662 1.1094999999999962 122.93882751464844
2.3099999999885483 1.1094999999999962 120.23589324951172
4.309999999988435 1.1094999999999962 118.47767639160156
6.309999999988321 1.1094999999999962 120.26435852050781
8.309999999988207 1.1094999999999962 122.62966918945312
10.309999999988094 1.1094999999999962 123.944091796875
12.30999999998798 1.1094999999999962 124.12220764160156
14.309999999987866 1.1094999999999962 123.18824005126953
16.309999999987753 1.1094999999999962 121.04293823242188
18.30999999998764 1.1094999999999962 117.35708618164062
20.309999999987525 1.1094999999999962 111.42437744140625
22.30999999998741 1.1094999999999962 106.73534393310547
24.309999999987298 1.1094999999999962 110.70975494384766
26.309999999987184 1.1094999999999962 113.06980895996094
28.30999999998707 1.1094999999999962 113.63345336914062
30.309999999986957 1.1094999999999962 112.99789428710938
32.30999999998684 1.1094999999999962 111.37568664550781
34.30999999998673 1.1094999999999962 108.757080078125
36.309999999986616 1.1094999999999962 104.96759033203125
38.3099999999865 1.1094999999999962 99.7140121459961
40.30999999998639 1.1094999999999962 93.89575958251953
42.309999999986275 1.1094999999999962 94.56581115722656
44.30999999998616 1.1094999999999962 98.08236694335938
46.30999999998605 1.1094999999999962 100.4835433959961
48.30999999998593 1.1094999999999962 101.56399536132812
50.30999999998582 1.1094999999999962 101.03262329101562
52.309999999985706 1.1094999999999962 97.76801300048828
54.30999999998559 1.1094999999999962 83.71633911132812
56.30999999998548 1.1094999999999962 97.60322570800781
58.309999999985365 1.1094999999999962 104.32553100585938
60.30999999998522 1.1094999999999962 107.27852630615234
62.30999999998511 1.1094999999999962 108.13299560546875
64.309999999985 1.1094999999999962 107.2206802368164
66.30999999998488 1.1094999999999962 104.50209045410156
68.30999999998477 1.1094999999999962 100.91686248779297
70.30999999998465 1.1094999999999962 102.07249450683594
72.30999999998454 1.1094999999999962 105.54749298095703
74.30999999998443 1.1094999999999962 108.1810073852539
76.30999999998431 1.1094999999999962 110.31121826171875
78.3099999999842 1.1094999999999962 112.03697967529297
80.30999999998409 1.1094999999999962 113.13285064697266
82.30999999998397 1.1094999999999962 113.52386474609375
84.30999999998386 1.1094999999999962 113.48390197753906
86.30999999998375 1.1094999999999962 113.45367431640625
88.30999999998363 1.1094999999999962 113.43872833251953
90.30999999998352 1.1094999999999962 112.91209411621094
92.3099999999834 1.1094999999999962 111.35255432128906
94.30999999998329 1.1094999999999962 108.42742919921875
96.30999999998318 1.1094999999999962 103.96771240234375
98.30999999998306 1.1094999999999962 98.48410034179688
100.30999999998295 1.1094999999999962 94.12919616699219
102.30999999998284 1.1094999999999962 90.01164245605469
104.30999999998272 1.1094999999999962 81.31993103027344
106.30999999998261 1.1094999999999962 86.4436264038086
108.3099999999825 1.1094999999999962 91.39022064208984
110.30999999998238 1.1094999999999962 92.89625549316406
112.30999999998227 1.1094999999999962 92.47158813476562
114.30999999998215 1.1094999999999962 90.58463287353516
116.30999999998204 1.1094999999999962 87.64759826660156
118.30999999998193 1.1094999999999962 84.552001953125
120.30999999998181 1.1094999999999962 81.5294189453125
122.3099999999817 1.1094999999999962 78.59242248535156

-117.69000000000463 1.1294999999999962 105.34630584716797
-115.69000000000474 1.1294999999999962 105.47393035888672
-113.69000000000486 1.1294999999999962 104.28871154785156
-111.69000000000497 1.1294999999999962 102.00752258300781
-109.69000000000509 1.1294999999999962 98.97840881347656
-107.6900000000052 1.1294999999999962 95.79476928710938
-105.69000000000531 1.1294999999999962 94.8880615234375
-103.69000000000543 1.1294999999999962 100.00595092773438
-101.69000000000554 1.1294999999999962 105.72491455078125
-99.69000000000565 1.1294999999999962 110.07568359375
-97.69000000000577 1.1294999999999962 113.26457214355469
-95.69000000000588 1.1294999999999962 115.5531234741211
-93.690000000006 1.1294999999999962 117.04884338378906
-91.69000000000611 1.1294999999999962 117.74537658691406
-89.69000000000622 1.1294999999999962 118.08707427978516
-87.69000000000634 1.1294999999999962 120.38471221923828
-85.69000000000645 1.1294999999999962 125.07403564453125
-83.69000000000656 1.1294999999999962 129.4326934814453
-81.69000000000668 1.1294999999999962 132.58457946777344
-79.69000000000679 1.1294999999999962 134.500244140625
-77.6900000000069 1.1294999999999962 135.23410034179688
-75.69000000000702 1.1294999999999962 134.81887817382812
-73.69000000000713 1.1294999999999962 133.28004455566406
-71.69000000000725 1.1294999999999962 130.7021942138672
-69.69000000000736 1.1294999999999962 127.36932373046875
-67.69000000000747 1.1294999999999962 123.87757110595703
-65.69000000000759 1.1294999999999962 121.0464096069336
-63.6900000000077 1.1294999999999962 120.03192138671875
-61.690000000007814 1.1294999999999962 120.60235595703125
-59.69000000000793 1.1294999999999962 120.7884292602539
-57.69000000000804 1.1294999999999962 119.55918884277344
-55.690000000008155 1.1294999999999962 116.48719787597656
-53.69000000000827 1.1294999999999962 111.298828125
-51.69000000000838 1.1294999999999962 108.05477142333984
-49.690000000008496 1.1294999999999962 109.98543548583984
-47.69000000000861 1.1294999999999962 109.66386413574219
-45.69000000000872 1.1294999999999962 106.32392883300781
-43.69000000000884 1.1294999999999962 108.6530990600586
-41.69000000000895 1.1294999999999962 114.02642059326172
-39.690000000009064 1.1294999999999962 116.9389419555664
-37.69000000000918 1.1294999999999962 118.11520385742188
-35.69000000000929 1.1294999999999962 118.10659790039062
-33.690000000009405 1.1294999999999962 117.27836608886719
-31.69000000000952 1.1294999999999962 116.02359008789062
-29.690000000009633 1.1294999999999962 115.00298309326172
-27.690000000009746 1.1294999999999962 114.82496643066406
-25.69000000000986 1.1294999999999962 115.12037658691406
-23.690000000009974 1.1294999999999962 115.10527038574219
-21.690000000010087 1.1294999999999962 114.45891571044922
-19.6900000000102 1.1294999999999962 113.35423278808594
-17.690000000010315 1.1294999999999962 112.4758529663086
-15.690000000010428 1.1294999999999962 112.9733657836914
-13.690000000010542 1.1294999999999962 115.29395294189453
-11.690000000010656 1.1294999999999962 118.4027099609375
-9.69000000001077 1.1294999999999962 121.26182556152344
-7.690000000010883 1.1294999999999962 123.42640686035156
-5.690000000010997 1.1294999999999962 124.73979949951172
-3.6900000000111106 1.1294999999999962 125.12017822265625
-1.6900000000112243 1.1294999999999962 124.47681427001953
0.309999999988662 1.1294999999999962 122.693115234375
2.3099999999885483 1.1294999999999962 119.89201354980469
4.309999999988435 1.1294999999999962 118.21018981933594
6.309999999988321 1.1294999999999962 120.2082748413086
8.309999999988207 1.1294999999999962 122.62388610839844
10.309999999988094 1.1294999999999962 123.94091796875
12.30999999998798 1.1294999999999962 124.1182861328125
14.309999999987866 1.1294999999999962 123.18657684326172
16.309999999987753 1.1294999999999962 121.0445785522461
18.30999999998764 1.1294999999999962 117.35332489013672
20.309999999987525 1.1294999999999962 111.35041046142578
22.30999999998741 1.1294999999999962 106.48372650146484
24.309999999987298 1.1294999999999962 110.68417358398438
26.309999999987184 1.1294999999999962 113.115966796875
28.30999999998707 1.1294999999999962 113.7117919921875
30.309999999986957 1.1294999999999962 113.09939575195312
32.30999999998684 1.1294999999999962 111.50137329101562
34.30999999998673 1.1294999999999962 108.91704559326172
36.309999999986616 1.1294999999999962 105.17899322509766
38.3099999999865 1.1294999999999962 99.92347717285156
40.30999999998639 1.1294999999999962 93.0565185546875
42.309999999986275 1.1294999999999962 92.68019104003906
44.30999999998616 1.1294999999999962 97.26920318603516
46.30999999998605 1.1294999999999962 100.2537612915039
48.30999999998593 1.1294999999999962 101.71118927001953
50.30999999998582 1.1294999999999962 101.56929779052734
52.309999999985706 1.1294999999999962 99.04468536376953
54.30999999998559 1.1294999999999962 89.97164916992188
56.30999999998548 1.1294999999999962 95.78299713134766
58.309999999985365 1.1294999999999962 103.53782653808594
60.30999999998522 1.1294999999999962 106.84669494628906
62.30999999998511 1.1294999999999962 107.88235473632812
64.309999999985 1.1294999999999962 107.06448364257812
66.30999999998488 1.1294999999999962 104.34806060791016
68.30999999998477 1.1294999999999962 100.63359069824219
70.30999999998465 1.1294999999999962 101.964599609375
72.30999999998454 1.1294999999999962 105.5950927734375
74.30999999998443 1.1294999999999962 108.26426696777344
76.30999999998431 1.1294999999999962 110.39605712890625
78.3099999999842 1.1294999999999962 112.11493682861328
80.30999999998409 1.1294999999999962 113.19515991210938
82.30999999998397 1.1294999999999962 113.5509033203125
84.30999999998386 1.1294999999999962 113.44711303710938
86.30999999998375 1.1294999999999962 113.34214782714844
88.30999999998363 1.1294999999999962 113.27587890625
90.30999999998352 1.1294999999999962 112.71839141845703
92.3099999999834 1.1294999999999962 111.12285614013672
94.30999999998329 1.1294999999999962 108.1344985961914
96.30999999998318 1.1294999999999962 103.57222747802734
98.30999999998306 1.1294999999999962 98.01876068115234
100.30999999998295 1.1294999999999962 93.70581817626953
102.30999999998284 1.1294999999999962 88.98185729980469
104.30999999998272 1.1294999999999962 75.03036499023438
106.30999999998261 1.1294999999999962 88.14330291748047
108.3099999999825 1.1294999999999962 92.8269271850586
110.30999999998238 1.1294999999999962 94.1553955078125
112.30999999998227 1.1294999999999962 93.54855346679688
114.30999999998215 1.1294999999999962 91.29147338867188
116.30999999998204 1.1294999999999962 87.38541412353516
118.30999999998193 1.1294999999999962 82.06620788574219
120.30999999998181 1.1294999999999962 75.84410095214844
122.3099999999817 1.1294999999999962 77.73226165771484

-117.69000000000463 1.1494999999999962 105.06249237060547
-115.69000000000474 1.1494999999999962 105.34664154052734
-113.69000000000486 1.1494999999999962 104.3136215209961
-111.69000000000497 1.1494999999999962 102.25052642822266
-109.69000000000509 1.1494999999999962 99.56249237060547
-107.6900000000052 1.1494999999999962 96.77989959716797
-105.69000000000531 1.1494999999999962 95.78461456298828
-103.69000000000543 1.1494999999999962 100.33222198486328
-101.69000000000554 1.1494999999999962 105.91121673583984
-99.69000000000565 1.1494999999999962 110.22535705566406
-97.69000000000577 1.1494999999999962 113.39592742919922
-95.69000000000588 1.1494999999999962 115.67040252685547
-93.690000000006 1.1494999999999962 117.15126037597656
-91.69000000000611 1.1494999999999962 117.82754516601562
-89.69000000000622 1.1494999999999962 118.13345336914062
-87.69000000000634 1.1494999999999962 120.39046478271484
-85.69000000000645 1.1494999999999962 125.07395935058594
-83.69000000000656 1.1494999999999962 129.4344024658203
-81.69000000000668 1.1494999999999962 132.5859375
-79.69000000000679 1.1494999999999962 134.50010681152344
-77.6900000000069 1.1494999999999962 135.23199462890625
-75.69000000000702 1.1494999999999962 134.8140106201172
-73.69000000000713 1.1494999999999962 133.27020263671875
-71.69000000000725 1.1494999999999962 130.68235778808594
-69.69000000000736 1.1494999999999962 127.33309936523438
-67.69000000000747 1.1494999999999962 123.83283996582031
-65.69000000000759 1.1494999999999962 121.03301239013672
-63.6900000000077 1.1494999999999962 120.05707550048828
-61.690000000007814 1.1494999999999962 120.61106872558594
-59.69000000000793 1.1494999999999962 120.7640151977539
-57.69000000000804 1.1494999999999962 119.49859619140625
-55.690000000008155 1.1494999999999962 116.36764526367188
-53.69000000000827 1.1494999999999962 111.0340576171875
-51.69000000000838 1.1494999999999962 107.77572631835938
-49.690000000008496 1.1494999999999962 109.92222595214844
-47.69000000000861 1.1494999999999962 109.70075988769531
-45.69000000000872 1.1494999999999962 106.66255950927734
-43.69000000000884 1.1494999999999962 108.95181274414062
-41.69000000000895 1.1494999999999962 114.09297180175781
-39.690000000009064 1.1494999999999962 116.93217468261719
-37.69000000000918 1.1494999999999962 118.07058715820312
-35.69000000000929 1.1494999999999962 118.03386688232422
-33.690000000009405 1.1494999999999962 117.18302917480469
-31.69000000000952 1.1494999999999962 115.91622924804688
-29.690000000009633 1.1494999999999962 114.90678405761719
-27.690000000009746 1.1494999999999962 114.75733947753906
-25.69000000000986 1.1494999999999962 115.06961059570312
-23.690000000009974 1.1494999999999962 115.05519104003906
-21.690000000010087 1.1494999999999962 114.40516662597656
-19.6900000000102 1.1494999999999962 113.30404663085938
-17.690000000010315 1.1494999999999962 112.44233703613281
-15.690000000010428 1.1494999999999962 112.96136474609375
-13.690000000010542 1.1494999999999962 115.29234313964844
-11.690000000010656 1.1494999999999962 118.39662170410156
-9.69000000001077 1.1494999999999962 121.24103546142578
-7.690000000010883 1.1494999999999962 123.38348388671875
-5.690000000010997 1.1494999999999962 124.66690063476562
-3.6900000000111106 1.1494999999999962 125.00656127929688
-1.6900000000112243 1.1494999999999962 124.30587005615234
0.309999999988662 1.1494999999999962 122.43783569335938
2.3099999999885483 1.1494999999999962 119.53353881835938
4.309999999988435 1.1494999999999962 117.94506072998047
6.309999999988321 1.1494999999999962 120.15799713134766
8.309999999988207 1.1494999999999962 122.61811828613281
10.309999999988094 1.1494999999999962 123.93585205078125
12.30999999998798 1.1494999999999962 124.11195373535156
14.309999999987866 1.1494999999999962 123.18238830566406
16.309999999987753 1.1494999999999962 121.04376983642578
18.30999999998764 1.1494999999999962 117.34750366210938
20.309999999987525 1.1494999999999962 111.274658203125
22.30999999998741 1.1494999999999962 106.2203598022461
24.309999999987298 1.1494999999999962 110.6590347290039
26.309999999987184 1.1494999999999962 113.16207885742188
28.30999999998707 1.1494999999999962 113.79019165039062
30.309999999986957 1.1494999999999962 113.20240783691406
32.30999999998684 1.1494999999999962 111.63307189941406
34.30999999998673 1.1494999999999962 109.09553527832031
36.309999999986616 1.1494999999999962 105.44646453857422
38.3099999999865 1.1494999999999962 100.33259582519531
40.30999999998639 1.1494999999999962 92.97886657714844
42.309999999986275 1.1494999999999962 90.34247589111328
44.30999999998616 1.1494999999999962 96.36430358886719
46.30999999998605 1.1494999999999962 100.02249145507812
48.30999999998593 1.1494999999999962 101.87164306640625
50.30999999998582 1.1494999999999962 102.10302734375
52.309999999985706 1.1494999999999962 100.20147705078125
54.30999999998559 1.1494999999999962 93.62145233154297
56.30999999998548 1.1494999999999962 93.74046325683594
58.309999999985365 1.1494999999999962 102.67073059082031
60.30999999998522 1.1494999999999962 106.38764190673828
62.30999999998511 1.1494999999999962 107.6209716796875
64.309999999985 1.1494999999999962 106.90288543701172
66.30999999998488 1.1494999999999962 104.18833923339844
68.30999999998477 1.1494999999999962 100.33370971679688
70.30999999998465 1.1494999999999962 101.85772705078125
72.30999999998454 1.1494999999999962 105.64323425292969
74.30999999998443 1.1494999999999962 108.34502410888672
76.30999999998431 1.1494999999999962 110.47700500488281
78.3099999999842 1.1494999999999962 112.1888427734375
80.30999999998409 1.1494999999999962 113.25431823730469
82.30999999998397 1.1494999999999962 113.57642364501953
84.30999999998386 1.1494999999999962 113.40995788574219
86.30999999998375 1.1494999999999962 113.22885131835938
88.30999999998363 1.1494999999999962 113.10858154296875
90.30999999998352 1.1494999999999962 112.51834869384766
92.3099999999834 1.1494999999999962 110.88507843017578
94.30999999998329 1.1494999999999962 107.83094787597656
96.30999999998318 1.1494999999999962 103.16523742675781
98.30999999998306 1.1494999999999962 97.570556640625
100.30999999998295 1.1494999999999962 93.35465240478516
102.30999999998284 1.1494999999999962 87.9966812133789
104.30999999998272 1.1494999999999962 70.88827514648438
106.30999999998261 1.1494999999999962 90.01168060302734
108.3099999999825 1.1494999999999962 94.21636962890625
110.30999999998238 1.1494999999999962 95.37141418457031
112.30999999998227 1.1494999999999962 94.63675689697266
114.30999999998215 1.1494999999999962 92.16157531738281
116.30999999998204 1.1494999999999962 87.64897155761719
118.30999999998193 1.1494999999999962 80.41091918945312
120.30999999998181 1.1494999999999962 74.54947662353516
122.3099999999817 1.1494999999999962 81.98271942138672

-117.69000000000463 1.1694999999999962 104.80610656738281
-115.69000000000474 1.1694999999999962 105.25605010986328
-113.69000000000486 1.1694999999999962 104.38192749023438
-111.69000000000497 1.1694999999999962 102.53597259521484
-109.69000000000509 1.1694999999999962 100.15751647949219
-107.6900000000052 1.1694999999999962 97.70906066894531
-105.69000000000531 1.1694999999999962 96.68032836914062
-103.69000000000543 1.1694999999999962 100.69342041015625
-101.69000000000554 1.1694999999999962 106.10513305664062
-99.69000000000565 1.1694999999999962 110.37476348876953
-97.69000000000577 1.1694999999999962 113.52485656738281
-95.69000000000588 1.1694999999999962 115.78460693359375
-93.690000000006 1.1694999999999962 117.25045013427734
-91.69000000000611 1.1694999999999962 117.90665435791016
-89.69000000000622 1.1694999999999962 118.17706298828125
-87.69000000000634 1.1694999999999962 120.39332580566406
-85.69000000000645 1.1694999999999962 125.07099914550781
-83.69000000000656 1.1694999999999962 129.43331909179688
-81.69000000000668 1.1694999999999962 132.58453369140625
-79.69000000000679 1.1694999999999962 134.49720764160156
-77.6900000000069 1.1694999999999962 135.22711181640625
-75.69000000000702 1.1694999999999962 134.8063507080078
-73.69000000000713 1.1694999999999962 133.25753784179688
-71.69000000000725 1.1694999999999962 130.65965270996094
-69.69000000000736 1.1694999999999962 127.29380798339844
-67.69000000000747 1.1694999999999962 123.78502655029297
-65.69000000000759 1.1694999999999962 121.0171890258789
-63.6900000000077 1.1694999999999962 120.0796127319336
-61.690000000007814 1.1694999999999962 120.61695861816406
-59.69000000000793 1.1694999999999962 120.73652648925781
-57.69000000000804 1.1694999999999962 119.43427276611328
-55.690000000008155 1.1694999999999962 116.24263763427734
-53.69000000000827 1.1694999999999962 110.75599670410156
-51.69000000000838 1.1694999999999962 107.49639892578125
-49.690000000008496 1.1694999999999962 109.87004089355469
-47.69000000000861 1.1694999999999962 109.74983215332031
-45.69000000000872 1.1694999999999962 107.0006103515625
-43.69000000000884 1.1694999999999962 109.24273681640625
-41.69000000000895 1.1694999999999962 114.15974426269531
-39.690000000009064 1.1694999999999962 116.92444610595703
-37.69000000000918 1.1694999999999962 118.02395629882812
-35.69000000000929 1.1694999999999962 117.95829772949219
-33.690000000009405 1.1694999999999962 117.0841293334961
-31.69000000000952 1.1694999999999962 115.80493927001953
-29.690000000009633 1.1694999999999962 114.80690002441406
-27.690000000009746 1.1694999999999962 114.68637084960938
-25.69000000000986 1.1694999999999962 115.015380859375
-23.690000000009974 1.1694999999999962 115.00145721435547
-21.690000000010087 1.1694999999999962 114.34768676757812
-19.6900000000102 1.1694999999999962 113.25028991699219
-17.690000000010315 1.1694999999999962 112.4056625366211
-15.690000000010428 1.1694999999999962 112.94645690917969
-13.690000000010542 1.1694999999999962 115.28784942626953
-11.690000000010656 1.1694999999999962 118.3876724243164
-9.69000000001077 1.1694999999999962 121.21735382080078
-7.690000000010883 1.1694999999999962 123.3375473022461
-5.690000000010997 1.1694999999999962 124.59062194824219
-3.6900000000111106 1.1694999999999962 124.88873291015625
-1.6900000000112243 1.1694999999999962 124.12891387939453
0.309999999988662 1.1694999999999962 122.17251586914062
2.3099999999885483 1.1694999999999962 119.15969848632812
4.309999999988435 1.1694999999999962 117.68423461914062
6.309999999988321 1.1694999999999962 120.11383056640625
8.309999999988207 1.1694999999999962 122.6124267578125
10.309999999988094 1.1694999999999962 123.92893981933594
12.30999999998798 1.1694999999999962 124.10320281982422
14.309999999987866 1.1694999999999962 123.17568969726562
16.309999999987753 1.1694999999999962 121.04053497314453
18.30999999998764 1.1694999999999962 117.33963775634766
20.309999999987525 1.1694999999999962 111.19729614257812
22.30999999998741 1.1694999999999962 105.94473266601562
24.309999999987298 1.1694999999999962 110.63447570800781
26.309999999987184 1.1694999999999962 113.20809936523438
28.30999999998707 1.1694999999999962 113.8685302734375
30.309999999986957 1.1694999999999962 113.30672454833984
32.30999999998684 1.1694999999999962 111.77012634277344
34.30999999998673 1.1694999999999962 109.290283203125
36.309999999986616 1.1694999999999962 105.76046752929688
38.3099999999865 1.1694999999999962 100.89308166503906
40.30999999998639 1.1694999999999962 93.71623992919922
42.309999999986275 1.1694999999999962 87.42644500732422
44.30999999998616 1.1694999999999962 95.34699249267578
46.30999999998605 1.1694999999999962 99.79109191894531
48.30999999998593 1.1694999999999962 102.04422760009766
50.30999999998582 1.1694999999999962 102.62879180908203
52.309999999985706 1.1694999999999962 101.25045776367188
54.30999999998559 1.1694999999999962 96.20469665527344
56.30999999998548 1.1694999999999962 91.7939453125
58.309999999985365 1.1694999999999962 101.71075439453125
60.30999999998522 1.1694999999999962 105.8985824584961
62.30999999998511 1.1694999999999962 107.34832763671875
64.309999999985 1.1694999999999962 106.73577880859375
66.30999999998488 1.1694999999999962 104.02293395996094
68.30999999998477 1.1694999999999962 100.01608276367188
70.30999999998465 1.1694999999999962 101.7525405883789
72.30999999998454 1.1694999999999962 105.69190216064453
74.30999999998443 1.1694999999999962 108.4232177734375
76.30999999998431 1.1694999999999962 110.55403137207031
78.3099999999842 1.1694999999999962 112.25869750976562
80.30999999998409 1.1694999999999962 113.31027221679688
82.30999999998397 1.1694999999999962 113.60037231445312
84.30999999998386 1.1694999999999962 113.37248992919922
86.30999999998375 1.1694999999999962 113.11394500732422
88.30999999998363 1.1694999999999962 112.93690490722656
90.30999999998352 1.1694999999999962 112.31192779541016
92.3099999999834 1.1694999999999962 110.63915252685547
94.30999999998329 1.1694999999999962 107.51687622070312
96.30999999998318 1.1694999999999962 102.74885559082031
98.30999999998306 1.1694999999999962 97.15440368652344
100.30999999998295 1.1694999999999962 93.10130310058594
102.30999999998284 1.1694999999999962 87.17560577392578
104.30999999998272 1.1694999999999962 78.9024429321289
106.30999999998261 1.1694999999999962 91.74264526367188
108.3099999999825 1.1694999999999962 95.4981689453125
110.30999999998238 1.1694999999999962 96.50450134277344
112.30999999998227 1.1694999999999962 95.6808090209961
114.30999999998215 1.1694999999999962 93.09141540527344
116.30999999998204 1.1694999999999962 88.33988189697266
118.30999999998193 1.1694999999999962 81.14984130859375
120.30999999998181 1.1694999999999962 80.44186401367188
122.3099999999817 1.1694999999999962 85.63688659667969

-117.69000000000463 1.1894999999999962 104.58458709716797
-115.69000000000474 1.1894999999999962 105.2052993774414
-113.69000000000486 1.1894999999999962 104.49208068847656
-111.69000000000497 1.1894999999999962 102.85548400878906
-109.69000000000509 1.1894999999999962 100.75084686279297
-107.6900000000052 1.1894999999999962 98.5777359008789
-105.69000000000531 1.1894999999999962 97.54780578613281
-103.69000000000543 1.1894999999999962 101.07978057861328
-101.69000000000554 1.1894999999999962 106.30522155761719
-99.69000000000565 1.1894999999999962 110.52359771728516
-97.69000000000577 1.1894999999999962 113.65126037597656
-95.69000000000588 1.1894999999999962 115.89569091796875
-93.690000000006 1.1894999999999962 117.34642791748047
-91.69000000000611 1.1894999999999962 117.98269653320312
-89.69000000000622 1.1894999999999962 118.21788787841797
-87.69000000000634 1.1894999999999962 120.3932876586914
-85.69000000000645 1.1894999999999962 125.06515502929688
-83.69000000000656 1.1894999999999962 129.42941284179688
-81.69000000000668 1.1894999999999962 132.580322265625
-79.69000000000679 1.1894999999999962 134.49151611328125
-77.6900000000069 1.1894999999999962 135.21945190429688
-75.69000000000702 1.1894999999999962 134.79591369628906
-73.69000000000713 1.1894999999999962 133.24208068847656
-71.69000000000725 1.1894999999999962 130.634033203125
-69.69000000000736 1.1894999999999962 127.25144958496094
-67.69000000000747 1.1894999999999962 123.73414611816406
-65.69000000000759 1.1894999999999962 120.99894714355469
-63.6900000000077 1.1894999999999962 120.09949493408203
-61.690000000007814 1.1894999999999962 120.62004089355469
-59.69000000000793 1.1894999999999962 120.70594787597656
-57.69000000000804 1.1894999999999962 119.36619567871094
-55.690000000008155 1.1894999999999962 116.11207580566406
-53.69000000000827 1.1894999999999962 110.46388244628906
-51.69000000000838 1.1894999999999962 107.2190933227539
-49.690000000008496 1.1894999999999962 109.82970428466797
-47.69000000000861 1.1894999999999962 109.81089782714844
-45.69000000000872 1.1894999999999962 107.3362808227539
-43.69000000000884 1.1894999999999962 109.52580261230469
-41.69000000000895 1.1894999999999962 114.22663879394531
-39.690000000009064 1.1894999999999962 116.91577911376953
-37.69000000000918 1.1894999999999962 117.97535705566406
-35.69000000000929 1.1894999999999962 117.87989807128906
-33.690000000009405 1.1894999999999962 116.98165893554688
-31.69000000000952 1.1894999999999962 115.68965911865234
-29.690000000009633 1.1894999999999962 114.70330810546875
-27.690000000009746 1.1894999999999962 114.61204528808594
-25.69000000000986 1.1894999999999962 114.9576644897461
-23.690000000009974 1.1894999999999962 114.94404602050781
-21.690000000010087 1.1894999999999962 114.28645324707031
-19.6900000000102 1.1894999999999962 113.19298553466797
-17.690000000010315 1.1894999999999962 112.36582946777344
-15.690000000010428 1.1894999999999962 112.92863464355469
-13.690000000010542 1.1894999999999962 115.28047180175781
-11.690000000010656 1.1894999999999962 118.37583923339844
-9.69000000001077 1.1894999999999962 121.19078063964844
-7.690000000010883 1.1894999999999962 123.28857421875
-5.690000000010997 1.1894999999999962 124.51094055175781
-3.6900000000111106 1.1894999999999962 124.76664733886719
-1.6900000000112243 1.1894999999999962 123.94573211669922
0.309999999988662 1.1894999999999962 121.8966064453125
2.3099999999885483 1.1894999999999962 118.76969146728516
4.309999999988435 1.1894999999999962 117.429931640625
6.309999999988321 1.1894999999999962 120.0760269165039
8.309999999988207 1.1894999999999962 122.60682678222656
10.309999999988094 1.1894999999999962 123.92018127441406
12.30999999998798 1.1894999999999962 124.0920639038086
14.309999999987866 1.1894999999999962 123.16646575927734
16.309999999987753 1.1894999999999962 121.0348892211914
18.30999999998764 1.1894999999999962 117.32977294921875
20.309999999987525 1.1894999999999962 111.11849975585938
22.30999999998741 1.1894999999999962 105.65629577636719
24.309999999987298 1.1894999999999962 110.61062622070312
26.309999999987184 1.1894999999999962 113.25401306152344
28.30999999998707 1.1894999999999962 113.94673156738281
30.309999999986957 1.1894999999999962 113.41207885742188
32.30999999998684 1.1894999999999962 111.91184997558594
34.30999999998673 1.1894999999999962 109.49896240234375
36.309999999986616 1.1894999999999962 106.11103820800781
38.3099999999865 1.1894999999999962 101.55145263671875
40.30999999998639 1.1894999999999962 94.95616149902344
42.309999999986275 1.1894999999999962 84.33833312988281
44.30999999998616 1.1894999999999962 94.18876647949219
46.30999999998605 1.1894999999999962 99.56117248535156
48.30999999998593 1.1894999999999962 102.22771453857422
50.30999999998582 1.1894999999999962 103.14315032958984
52.309999999985706 1.1894999999999962 102.2054214477539
54.30999999998559 1.1894999999999962 98.20625305175781
56.30999999998548 1.1894999999999962 90.92174530029297
58.309999999985365 1.1894999999999962 100.64205932617188
60.30999999998522 1.1894999999999962 105.3762435913086
62.30999999998511 1.1894999999999962 107.06382751464844
64.309999999985 1.1894999999999962 106.56309509277344
66.30999999998488 1.1894999999999962 103.85184478759766
68.30999999998477 1.1894999999999962 99.67942810058594
70.30999999998465 1.1894999999999962 101.64971923828125
72.30999999998454 1.1894999999999962 105.74103546142578
74.30999999998443 1.1894999999999962 108.4988021850586
76.30999999998431 1.1894999999999962 110.62710571289062
78.3099999999842 1.1894999999999962 112.32447814941406
80.30999999998409 1.1894999999999962 113.36297607421875
82.30999999998397 1.1894999999999962 113.6226806640625
84.30999999998386 1.1894999999999962 113.33476257324219
86.30999999998375 1.1894999999999962 112.99761962890625
88.30999999998363 1.1894999999999962 112.76099395751953
90.30999999998352 1.1894999999999962 112.09913635253906
92.3099999999834 1.1894999999999962 110.38505554199219
94.30999999998329 1.1894999999999962 107.19253540039062
96.30999999998318 1.1894999999999962 102.32620239257812
98.30999999998306 1.1894999999999962 96.78849029541016
100.30999999998295 1.1894999999999962 92.96812438964844
102.30999999998284 1.1894999999999962 86.68209075927734
104.30999999998272 1.1894999999999962 83.59190368652344
106.30999999998261 1.1894999999999962 93.27529907226562
108.3099999999825 1.1894999999999962 96.66221618652344
110.30999999998238 1.1894999999999962 97.5457763671875
112.30999999998227 1.1894999999999962 96.65869140625
114.30999999998215 1.1894999999999962 94.01722717285156
116.30999999998204 1.1894999999999962 89.27501678466797
118.30999999998193 1.1894999999999962 83.42158508300781
120.30999999998181 1.1894999999999962 84.5150375366211
122.3099999999817 1.1894999999999962 88.3381576538086

-117.69000000000463 1.2094999999999962 104.40534973144531
-115.69000000000474 1.2094999999999962 105.19634246826172
-113.69000000000486 1.2094999999999962 104.64129638671875
-111.69000000000497 1.2094999999999962 103.20088195800781
-109.69000000000509 1.2094999999999962 101.33390808105469
-107.6900000000052 1.2094999999999962 99.38700866699219
-105.69000000000531 1.2094999999999962 98.37383270263672
-103.69000000000543 1.2094999999999962 101.482666015625
-101.69000000000554 1.2094999999999962 106.51009368896484
-99.69000000000565 1.2094999999999962 110.67154693603516
-97.69000000000577 1.2094999999999962 113.77503967285156
-95.69000000000588 1.2094999999999962 116.00364685058594
-93.690000000006 1.2094999999999962 117.43917846679688
-91.69000000000611 1.2094999999999962 118.05567932128906
-89.69000000000622 1.2094999999999962 118.25593566894531
-87.69000000000634 1.2094999999999962 120.39033508300781
-85.69000000000645 1.2094999999999962 125.0564193725586
-83.69000000000656 1.2094999999999962 129.42269897460938
-81.69000000000668 1.2094999999999962 132.57333374023438
-79.69000000000679 1.2094999999999962 134.48304748535156
-77.6900000000069 1.2094999999999962 135.20901489257812
-75.69000000000702 1.2094999999999962 134.78268432617188
-73.69000000000713 1.2094999999999962 133.22378540039062
-71.69000000000725 1.2094999999999962 130.6055450439453
-69.69000000000736 1.2094999999999962 127.20602416992188
-67.69000000000747 1.2094999999999962 123.68019104003906
-65.69000000000759 1.2094999999999962 120.97827911376953
-63.6900000000077 1.2094999999999962 120.11673736572266
-61.690000000007814 1.2094999999999962 120.62030029296875
-59.69000000000793 1.2094999999999962 120.67227172851562
-57.69000000000804 1.2094999999999962 119.29435729980469
-55.690000000008155 1.2094999999999962 115.97587585449219
-53.69000000000827 1.2094999999999962 110.15686798095703
-51.69000000000838 1.2094999999999962 106.94660949707031
-49.690000000008496 1.2094999999999962 109.80191040039062
-47.69000000000861 1.2094999999999962 109.88359069824219
-45.69000000000872 1.2094999999999962 107.6681137084961
-43.69000000000884 1.2094999999999962 109.80101776123047
-41.69000000000895 1.2094999999999962 114.29351806640625
-39.690000000009064 1.2094999999999962 116.90615844726562
-37.69000000000918 1.2094999999999962 117.92481231689453
-35.69000000000929 1.2094999999999962 117.79867553710938
-33.690000000009405 1.2094999999999962 116.87559509277344
-31.69000000000952 1.2094999999999962 115.57036590576172
-29.690000000009633 1.2094999999999962 114.59599304199219
-27.690000000009746 1.2094999999999962 114.53433990478516
-25.69000000000986 1.2094999999999962 114.89645385742188
-23.690000000009974 1.2094999999999962 114.8829345703125
-21.690000000010087 1.2094999999999962 114.22145080566406
-19.6900000000102 1.2094999999999962 113.13211059570312
-17.690000000010315 1.2094999999999962 112.32286071777344
-15.690000000010428 1.2094999999999962 112.90791320800781
-13.690000000010542 1.2094999999999962 115.2702407836914
-11.690000000010656 1.2094999999999962 118.36113739013672
-9.69000000001077 1.2094999999999962 121.16128540039062
-7.690000000010883 1.2094999999999962 123.23654174804688
-5.690000000010997 1.2094999999999962 124.42780303955078
-3.6900000000111106 1.2094999999999962 124.64018249511719
-1.6900000000112243 1.2094999999999962 123.75614166259766
0.309999999988662 1.2094999999999962 121.60955810546875
2.3099999999885483 1.2094999999999962 118.36271667480469
4.309999999988435 1.2094999999999962 117.1846923828125
6.309999999988321 1.2094999999999962 120.0448226928711
8.309999999988207 1.2094999999999962 122.60134887695312
10.309999999988094 1.2094999999999962 123.90961456298828
12.30999999998798 1.2094999999999962 124.07853698730469
14.309999999987866 1.2094999999999962 123.15475463867188
16.309999999987753 1.2094999999999962 121.02684020996094
18.30999999998764 1.2094999999999962 117.31790161132812
20.309999999987525 1.2094999999999962 111.03844451904297
22.30999999998741 1.2094999999999962 105.35449981689453
24.309999999987298 1.2094999999999962 110.58760070800781
26.309999999987184 1.2094999999999962 113.29975891113281
28.30999999998707 1.2094999999999962 114.02466583251953
30.309999999986957 1.2094999999999962 113.51823425292969
32.30999999998684 1.2094999999999962 112.05757904052734
34.30999999998673 1.2094999999999962 109.71925354003906
36.309999999986616 1.2094999999999962 106.48863983154297
38.3099999999865 1.2094999999999962 102.26158142089844
40.30999999998639 1.2094999999999962 96.3583755493164
42.309999999986275 1.2094999999999962 83.84806823730469
44.30999999998616 1.2094999999999962 92.8489990234375
46.30999999998605 1.2094999999999962 99.33464813232422
48.30999999998593 1.2094999999999962 102.42084503173828
50.30999999998582 1.2094999999999962 103.64384460449219
52.309999999985706 1.2094999999999962 103.07906341552734
54.30999999998559 1.2094999999999962 99.84083557128906
56.30999999998548 1.2094999999999962 91.911376953125
58.309999999985365 1.2094999999999962 99.44737243652344
60.30999999998522 1.2094999999999962 104.81674194335938
62.30999999998511 1.2094999999999962 106.7668228149414
64.309999999985 1.2094999999999962 106.38472747802734
66.30999999998488 1.2094999999999962 103.67511749267578
68.30999999998477 1.2094999999999962 99.32229614257812
70.30999999998465 1.2094999999999962 101.55000305175781
72.30999999998454 1.2094999999999962 105.79056549072266
74.30999999998443 1.2094999999999962 108.57171630859375
76.30999999998431 1.2094999999999962 110.69622039794922
78.3099999999842 1.2094999999999962 112.38616943359375
80.30999999998409 1.2094999999999962 113.41239929199219
82.30999999998397 1.2094999999999962 113.64332580566406
84.30999999998386 1.2094999999999962 113.29682922363281
86.30999999998375 1.2094999999999962 112.88008117675781
88.30999999998363 1.2094999999999962 112.58094024658203
90.30999999998352 1.2094999999999962 111.87998962402344
92.3099999999834 1.2094999999999962 110.122802734375
94.30999999998329 1.2094999999999962 106.85835266113281
96.30999999998318 1.2094999999999962 101.90162658691406
98.30999999998306 1.2094999999999962 96.49307250976562
100.30999999998295 1.2094999999999962 92.9690933227539
102.30999999998284 1.2094999999999962 86.65312957763672
104.30999999998272 1.2094999999999962 86.68013000488281
106.30999999998261 1.2094999999999962 94.62303161621094
108.3099999999825 1.2094999999999962 97.71622467041016
110.30999999998238 1.2094999999999962 98.49896240234375
112.30999999998227 1.2094999999999962 97.56507110595703
114.30999999998215 1.2094999999999962 94.90592956542969
116.30999999998204 1.2094999999999962 90.29796600341797
118.30999999998193 1.2094999999999962 85.752685546875
120.30999999998181 1.2094999999999962 87.34183502197266
122.3099999999817 1.2094999999999962 90.42498779296875

-117.69000000000463 1.2294999999999963 104.27511596679688
-115.69000000000474 1.2294999999999963 105.22987365722656
-113.69000000000486 1.2294999999999963 104.8257064819336
-111.69000000000497 1.2294999999999963 103.5646743774414
-109.69000000000509 1.2294999999999963 101.90118408203125
-107.6900000000052 1.2294999999999963 100.14046478271484
-105.69000000000531 1.2294999999999963 99.15338134765625
-103.69000000000543 1.2294999999999963 101.89482879638672
-101.69000000000554 1.2294999999999963 106.71851348876953
-99.69000000000565 1.2294999999999963 110.81832885742188
-97.69000000000577 1.2294999999999963 113.89613342285156
-95.69000000000588 1.2294999999999963 116.10843658447266
-93.690000000006 1.2294999999999963 117.52869415283203
-91.69000000000611 1.2294999999999963 118.12557983398438
-89.69000000000622 1.2294999999999963 118.29120635986328
-87.69000000000634 1.2294999999999963 120.38449096679688
-85.69000000000645 1.2294999999999963 125.0447769165039
-83.69000000000656 1.2294999999999963 129.4131622314453
-81.69000000000668 1.2294999999999963 132.56353759765625
-79.69000000000679 1.2294999999999963 134.47178649902344
-77.6900000000069 1.2294999999999963 135.1957550048828
-75.69000000000702 1.2294999999999963 134.76663208007812
-73.69000000000713 1.2294999999999963 133.2026824951172
-71.69000000000725 1.2294999999999963 130.57415771484375
-69.69000000000736 1.2294999999999963 127.15750885009766
-67.69000000000747 1.2294999999999963 123.62313079833984
-65.69000000000759 1.2294999999999963 120.95516967773438
-63.6900000000077 1.2294999999999963 120.13131713867188
-61.690000000007814 1.2294999999999963 120.61773681640625
-59.69000000000793 1.2294999999999963 120.63551330566406
-57.69000000000804 1.2294999999999963 119.21871185302734
-55.690000000008155 1.2294999999999963 115.83390045166016
-53.69000000000827 1.2294999999999963 109.83401489257812
-51.69000000000838 1.2294999999999963 106.68217468261719
-49.690000000008496 1.2294999999999963 109.7872085571289
-47.69000000000861 1.2294999999999963 109.96746063232422
-45.69000000000872 1.2294999999999963 107.99491119384766
-43.69000000000884 1.2294999999999963 110.06838989257812
-41.69000000000895 1.2294999999999963 114.36026763916016
-39.690000000009064 1.2294999999999963 116.89559936523438
-37.69000000000918 1.2294999999999963 117.87232208251953
-35.69000000000929 1.2294999999999963 117.71461486816406
-33.690000000009405 1.2294999999999963 116.76591491699219
-31.69000000000952 1.2294999999999963 115.44701385498047
-29.690000000009633 1.2294999999999963 114.48493194580078
-27.690000000009746 1.2294999999999963 114.45323181152344
-25.69000000000986 1.2294999999999963 114.83170318603516
-23.690000000009974 1.2294999999999963 114.81809997558594
-21.690000000010087 1.2294999999999963 114.15264892578125
-19.6900000000102 1.2294999999999963 113.06768798828125
-17.690000000010315 1.2294999999999963 112.27677917480469
-15.690000000010428 1.2294999999999963 112.88432312011719
-13.690000000010542 1.2294999999999963 115.25712585449219
-11.690000000010656 1.2294999999999963 118.34354400634766
-9.69000000001077 1.2294999999999963 121.12886047363281
-7.690000000010883 1.2294999999999963 123.18142700195312
-5.690000000010997 1.2294999999999963 124.3411636352539
-3.6900000000111106 1.2294999999999963 124.50926971435547
-1.6900000000112243 1.2294999999999963 123.5599136352539
0.309999999988662 1.2294999999999963 121.31072235107422
2.3099999999885483 1.2294999999999963 117.93795776367188
4.309999999988435 1.2294999999999963 116.95132446289062
6.309999999988321 1.2294999999999963 120.02037048339844
8.309999999988207 1.2294999999999963 122.59600830078125
10.309999999988094 1.2294999999999963 123.89725494384766
12.30999999998798 1.2294999999999963 124.06265258789062
14.309999999987866 1.2294999999999963 123.14055633544922
16.309999999987753 1.2294999999999963 121.01640319824219
18.30999999998764 1.2294999999999963 117.30409240722656
20.309999999987525 1.2294999999999963 110.95733642578125
22.30999999998741 1.2294999999999963 105.0386962890625
24.309999999987298 1.2294999999999963 110.56549835205078
26.309999999987184 1.2294999999999963 113.34529113769531
28.30999999998707 1.2294999999999963 114.10224151611328
30.309999999986957 1.2294999999999963 113.62496185302734
32.30999999998684 1.2294999999999963 112.20665740966797
34.30999999998673 1.2294999999999963 109.94892120361328
36.309999999986616 1.2294999999999963 106.88468170166016
38.3099999999865 1.2294999999999963 102.98934173583984
40.30999999998639 1.2294999999999963 97.73495483398438
42.309999999986275 1.2294999999999963 86.71803283691406
44.30999999998616 1.2294999999999963 91.26771545410156
46.30999999998605 1.2294999999999963 99.11372375488281
48.30999999998593 1.2294999999999963 102.62232971191406
50.30999999998582 1.2294999999999963 104.12947845458984
52.309999999985706 1.2294999999999963 103.88233184814453
54.30999999998559 1.2294999999999963 101.2223129272461
56.30999999998548 1.2294999999999963 93.92792510986328
58.309999999985365 1.2294999999999963 98.11227416992188
60.30999999998522 1.2294999999999963 104.2154541015625
62.30999999998511 1.2294999999999963 106.45661163330078
64.309999999985 1.2294999999999963 106.20060729980469
66.30999999998488 1.2294999999999963 103.49278259277344
68.30999999998477 1.2294999999999963 98.94300842285156
70.30999999998465 1.2294999999999963 101.45413208007812
72.30999999998454 1.2294999999999963 105.84043884277344
74.30999999998443 1.2294999999999963 108.64190673828125
76.30999999998431 1.2294999999999963 110.76133728027344
78.3099999999842 1.2294999999999963 112.44373321533203
80.30999999998409 1.2294999999999963 113.4584732055664
82.30999999998397 1.2294999999999963 113.66220092773438
84.30999999998386 1.2294999999999963 113.25874328613281
86.30999999998375 1.2294999999999963 112.76152801513672
88.30999999998363 1.2294999999999963 112.39692687988281
90.30999999998352 1.2294999999999963 111.65454864501953
92.3099999999834 1.2294999999999963 109.85246276855469
94.30999999998329 1.2294999999999963 106.51499938964844
96.30999999998318 1.2294999999999963 101.4810562133789
98.30999999998306 1.2294999999999963 96.28816223144531
100.30999999998295 1.2294999999999963 93.10597229003906
102.30999999998284 1.2294999999999963 87.09941864013672
104.30999999998272 1.2294999999999963 88.96842956542969
106.30999999998261 1.2294999999999963 95.81399536132812
108.3099999999825 1.2294999999999963 98.6727294921875
110.30999999998238 1.2294999999999963 99.37208557128906
112.30999999998227 1.2294999999999963 98.40216064453125
114.30999999998215 1.2294999999999963 95.74311065673828
116.30999999998204 1.2294999999999963 91.31498718261719
118.30999999998193 1.2294999999999963 87.75333404541016
120.30999999998181 1.2294999999999963 89.47419738769531
122.3099999999817 1.2294999999999963 92.10935974121094

-117.69000000000463 1.2494999999999963 104.19925689697266
-115.69000000000474 1.2494999999999963 105.30514526367188
-113.69000000000486 1.2494999999999963 105.04081726074219
-111.69000000000497 1.2494999999999963 103.94029235839844
-109.69000000000509 1.2494999999999963 102.44937896728516
-107.6900000000052 1.2494999999999963 100.842529296875
-105.69000000000531 1.2494999999999963 99.88585662841797
-103.69000000000543 1.2494999999999963 102.31037139892578
-101.69000000000554 1.2494999999999963 106.92926025390625
-99.69000000000565 1.2494999999999963 110.96366882324219
-97.69000000000577 1.2494999999999963 114.01446533203125
-95.69000000000588 1.2494999999999963 116.21003723144531
-93.690000000006 1.2494999999999963 117.61498260498047
-91.69000000000611 1.2494999999999963 118.19241333007812
-89.69000000000622 1.2494999999999963 118.32367706298828
-87.69000000000634 1.2494999999999963 120.375732421875
-85.69000000000645 1.2494999999999963 125.03022003173828
-83.69000000000656 1.2494999999999963 129.40077209472656
-81.69000000000668 1.2494999999999963 132.55093383789062
-79.69000000000679 1.2494999999999963 134.4577178955078
-77.6900000000069 1.2494999999999963 135.17971801757812
-75.69000000000702 1.2494999999999963 134.74778747558594
-73.69000000000713 1.2494999999999963 133.17874145507812
-71.69000000000725 1.2494999999999963 130.5398406982422
-69.69000000000736 1.2494999999999963 127.10588073730469
-67.69000000000747 1.2494999999999963 123.56297302246094
-65.69000000000759 1.2494999999999963 120.92964935302734
-63.6900000000077 1.2494999999999963 120.14323425292969
-61.690000000007814 1.2494999999999963 120.61233520507812
-59.69000000000793 1.2494999999999963 120.59562683105469
-57.69000000000804 1.2494999999999963 119.13924407958984
-55.690000000008155 1.2494999999999963 115.68607330322266
-53.69000000000827 1.2494999999999963 109.49425506591797
-51.69000000000838 1.2494999999999963 106.42950439453125
-49.690000000008496 1.2494999999999963 109.7859878540039
-47.69000000000861 1.2494999999999963 110.06185913085938
-45.69000000000872 1.2494999999999963 108.31575012207031
-43.69000000000884 1.2494999999999963 110.32794952392578
-41.69000000000895 1.2494999999999963 114.4267578125
-39.690000000009064 1.2494999999999963 116.88409423828125
-37.69000000000918 1.2494999999999963 117.81790924072266
-35.69000000000929 1.2494999999999963 117.62773132324219
-33.690000000009405 1.2494999999999963 116.65260314941406
-31.69000000000952 1.2494999999999963 115.319580078125
-29.690000000009633 1.2494999999999963 114.37007904052734
-27.690000000009746 1.2494999999999963 114.36870574951172
-25.69000000000986 1.2494999999999963 114.7634048461914
-23.690000000009974 1.2494999999999963 114.74951171875
-21.690000000010087 1.2494999999999963 114.08003997802734
-19.6900000000102 1.2494999999999963 112.99967956542969
-17.690000000010315 1.2494999999999963 112.22758483886719
-15.690000000010428 1.2494999999999963 112.85785675048828
-13.690000000010542 1.2494999999999963 115.24115753173828
-11.690000000010656 1.2494999999999963 118.32305908203125
-9.69000000001077 1.2494999999999963 121.093505859375
-7.690000000010883 1.2494999999999963 123.12319946289062
-5.690000000010997 1.2494999999999963 124.25098419189453
-3.6900000000111106 1.2494999999999963 124.37379455566406
-1.6900000000112243 1.2494999999999963 123.35679626464844
0.309999999988662 1.2494999999999963 120.99942016601562
2.3099999999885483 1.2494999999999963 117.49464416503906
4.309999999988435 1.2494999999999963 116.73280334472656
6.309999999988321 1.2494999999999963 120.00281524658203
8.309999999988207 1.2494999999999963 122.59082794189453
10.309999999988094 1.2494999999999963 123.88312530517578
12.30999999998798 1.2494999999999963 124.04442596435547
14.309999999987866 1.2494999999999963 123.12387084960938
16.309999999987753 1.2494999999999963 121.00358581542969
18.30999999998764 1.2494999999999963 117.28836059570312
20.309999999987525 1.2494999999999963 110.87538146972656
22.30999999998741 1.2494999999999963 104.70826721191406
24.309999999987298 1.2494999999999963 110.54444122314453
26.309999999987184 1.2494999999999963 113.39056396484375
28.30999999998707 1.2494999999999963 114.1793212890625
30.309999999986957 1.2494999999999963 113.73200988769531
32.30999999998684 1.2494999999999963 112.35842895507812
34.30999999998673 1.2494999999999963 110.18584442138672
36.309999999986616 1.2494999999999963 107.29180145263672
38.3099999999865 1.2494999999999963 103.71205139160156
40.30999999998639 1.2494999999999963 99.01487731933594
42.309999999986275 1.2494999999999963 89.8037109375
44.30999999998616 1.2494999999999963 89.35344696044922
46.30999999998605 1.2494999999999963 98.90090942382812
48.30999999998593 1.2494999999999963 102.83089447021484
50.30999999998582 1.2494999999999963 104.59929656982422
52.309999999985706 1.2494999999999963 104.62442016601562
54.30999999998559 1.2494999999999963 102.41840362548828
56.30999999998548 1.2494999999999963 96.01760864257812
58.309999999985365 1.2494999999999963 96.63900756835938
60.30999999998522 1.2494999999999963 103.56678771972656
62.30999999998511 1.2494999999999963 106.13241577148438
64.309999999985 1.2494999999999963 106.01065826416016
66.30999999998488 1.2494999999999963 103.30491638183594
68.30999999998477 1.2494999999999963 98.53961181640625
70.30999999998465 1.2494999999999963 101.36286926269531
72.30999999998454 1.2494999999999963 105.89054870605469
74.30999999998443 1.2494999999999963 108.70929718017578
76.30999999998431 1.2494999999999963 110.82244110107422
78.3099999999842 1.2494999999999963 112.49714660644531
80.30999999998409 1.2494999999999963 113.50116729736328
82.30999999998397 1.2494999999999963 113.67929077148438
84.30999999998386 1.2494999999999963 113.22052764892578
86.30999999998375 1.2494999999999963 112.64218139648438
88.30999999998363 1.2494999999999963 112.20913696289062
90.30999999998352 1.2494999999999963 111.42288970947266
92.3099999999834 1.2494999999999963 109.5741958618164
94.30999999998329 1.2494999999999963 106.16346740722656
96.30999999998318 1.2494999999999963 101.07222747802734
98.30999999998306 1.2494999999999963 96.19023132324219
100.30999999998295 1.2494999999999963 93.36772918701172
102.30999999998284 1.2494999999999963 87.89614868164062
104.30999999998272 1.2494999999999963 90.78240203857422
106.30999999998261 1.2494999999999963 96.87503051757812
108.3099999999825 1.2494999999999963 99.54444885253906
110.30999999998238 1.2494999999999963 100.17394256591797
112.30999999998227 1.2494999999999963 99.1750717163086
114.30999999998215 1.2494999999999963 96.52445983886719
116.30999999998204 1.2494999999999963 92.28112030029297
118.30999999998193 1.2494999999999963 89.4296646118164
120.30999999998181 1.2494999999999963 91.17498779296875
122.3099999999817 1.2494999999999963 93.5140380859375

-117.69000000000463 1.2694999999999963 104.18114471435547
-115.69000000000474 1.2694999999999963 105.42011260986328
-113.69000000000486 1.2694999999999963 105.28173828125
-111.69000000000497 1.2694999999999963 104.32221984863281
-109.69000000000509 1.2694999999999963 102.9766845703125
-107.6900000000052 1.2694999999999963 101.49776458740234
-105.69000000000531 1.2694999999999963 100.5728988647461
-103.69000000000543 1.2694999999999963 102.72467041015625
-101.69000000000554 1.2694999999999963 107.14129638671875
-99.69000000000565 1.2694999999999963 111.1073226928711
-97.69000000000577 1.2694999999999963 114.12995147705078
-95.69000000000588 1.2694999999999963 116.30844116210938
-93.690000000006 1.2694999999999963 117.6980209350586
-91.69000000000611 1.2694999999999963 118.25615692138672
-89.69000000000622 1.2694999999999963 118.35334777832031
-87.69000000000634 1.2694999999999963 120.36404418945312
-85.69000000000645 1.2694999999999963 125.01274871826172
-83.69000000000656 1.2694999999999963 129.3855438232422
-81.69000000000668 1.2694999999999963 132.5355224609375
-79.69000000000679 1.2694999999999963 134.4408416748047
-77.6900000000069 1.2694999999999963 135.16085815429688
-75.69000000000702 1.2694999999999963 134.72610473632812
-73.69000000000713 1.2694999999999963 133.15194702148438
-71.69000000000725 1.2694999999999963 130.50262451171875
-69.69000000000736 1.2694999999999963 127.05115509033203
-67.69000000000747 1.2694999999999963 123.49969482421875
-65.69000000000759 1.2694999999999963 120.90168762207031
-63.6900000000077 1.2694999999999963 120.1524658203125
-61.690000000007814 1.2694999999999963 120.60408020019531
-59.69000000000793 1.2694999999999963 120.55262756347656
-57.69000000000804 1.2694999999999963 119.0559310913086
-55.690000000008155 1.2694999999999963 115.53224182128906
-53.69000000000827 1.2694999999999963 109.13639831542969
-51.69000000000838 1.2694999999999963 106.19271850585938
-49.690000000008496 1.2694999999999963 109.79843139648438
-47.69000000000861 1.2694999999999963 110.16607666015625
-45.69000000000872 1.2694999999999963 108.6299057006836
-43.69000000000884 1.2694999999999963 110.57976531982422
-41.69000000000895 1.2694999999999963 114.49287414550781
-39.690000000009064 1.2694999999999963 116.87164306640625
-37.69000000000918 1.2694999999999963 117.76158142089844
-35.69000000000929 1.2694999999999963 117.53804016113281
-33.690000000009405 1.2694999999999963 116.53562927246094
-31.69000000000952 1.2694999999999963 115.18799591064453
-29.690000000009633 1.2694999999999963 114.25141143798828
-27.690000000009746 1.2694999999999963 114.28073120117188
-25.69000000000986 1.2694999999999963 114.69151306152344
-23.690000000009974 1.2694999999999963 114.67713165283203
-21.690000000010087 1.2694999999999963 114.00359344482422
-19.6900000000102 1.2694999999999963 112.92809295654297
-17.690000000010315 1.2694999999999963 112.17528533935547
-15.690000000010428 1.2694999999999963 112.82852935791016
-13.690000000010542 1.2694999999999963 115.22232055664062
-11.690000000010656 1.2694999999999963 118.29966735839844
-9.69000000001077 1.2694999999999963 121.05517578125
-7.690000000010883 1.2694999999999963 123.06183624267578
-5.690000000010997 1.2694999999999963 124.15721130371094
-3.6900000000111106 1.2694999999999963 124.23367309570312
-1.6900000000112243 1.2694999999999963 123.14655303955078
0.309999999988662 1.2694999999999963 120.67488861083984
2.3099999999885483 1.2694999999999963 117.0320816040039
4.309999999988435 1.2694999999999963 116.53233337402344
6.309999999988321 1.2694999999999963 119.9922103881836
8.309999999988207 1.2694999999999963 122.58583068847656
10.309999999988094 1.2694999999999963 123.86724853515625
12.30999999998798 1.2694999999999963 124.02385711669922
14.309999999987866 1.2694999999999963 123.104736328125
16.309999999987753 1.2694999999999963 120.98841857910156
18.30999999998764 1.2694999999999963 117.2707290649414
20.309999999987525 1.2694999999999963 110.79277801513672
22.30999999998741 1.2694999999999963 104.36250305175781
24.309999999987298 1.2694999999999963 110.5245132446289
26.309999999987184 1.2694999999999963 113.43550109863281
28.30999999998707 1.2694999999999963 114.25582122802734
30.309999999986957 1.2694999999999963 113.83914947509766
32.30999999998684 1.2694999999999963 112.51224517822266
34.30999999998673 1.2694999999999963 110.42804718017578
36.309999999986616 1.2694999999999963 107.7039794921875
38.3099999999865 1.2694999999999963 104.41592407226562
40.30999999998639 1.2694999999999963 100.18205261230469
42.309999999986275 1.2694999999999963 92.31198120117188
44.30999999998616 1.2694999999999963 86.96673583984375
46.30999999998605 1.2694999999999963 98.69902038574219
48.30999999998593 1.2694999999999963 103.04530334472656
50.30999999998582 1.2694999999999963 105.052978515625
52.309999999985706 1.2694999999999963 105.31301879882812
54.30999999998559 1.2694999999999963 103.47260284423828
56.30999999998548 1.2694999999999963 97.88076782226562
58.309999999985365 1.2694999999999963 95.08575439453125
60.30999999998522 1.2694999999999963 102.8639907836914
62.30999999998511 1.2694999999999963 105.79335021972656
64.309999999985 1.2694999999999963 105.81475830078125
66.30999999998488 1.2694999999999963 103.11163330078125
68.30999999998477 1.2694999999999963 98.10987854003906
70.30999999998465 1.2694999999999963 101.27693939208984
72.30999999998454 1.2694999999999963 105.94082641601562
74.30999999998443 1.2694999999999963 108.77384185791016
76.30999999998431 1.2694999999999963 110.87947845458984
78.3099999999842 1.2694999999999963 112.54639434814453
80.30999999998409 1.2694999999999963 113.5404281616211
82.30999999998397 1.2694999999999963 113.69450378417969
84.30999999998386 1.2694999999999963 113.1822280883789
86.30999999998375 1.2694999999999963 112.52230834960938
88.30999999998363 1.2694999999999963 112.01778411865234
90.30999999998352 1.2694999999999963 111.18514251708984
92.3099999999834 1.2694999999999963 109.28822326660156
94.30999999998329 1.2694999999999963 105.80512237548828
96.30999999998318 1.2694999999999963 100.6849365234375
98.30999999998306 1.2694999999999963 96.20864868164062
100.30999999998295 1.2694999999999963 93.73368072509766
102.30999999998284 1.2694999999999963 88.87771606445312
104.30999999998272 1.2694999999999963 92.28305053710938
106.30999999998261 1.2694999999999963 97.82833862304688
108.3099999999825 1.2694999999999963 100.34269714355469
110.30999999998238 1.2694999999999963 100.91287231445312
112.30999999998227 1.2694999999999963 99.8897705078125
114.30999999998215 1.2694999999999963 97.25068664550781
116.30999999998204 1.2694999999999963 93.17931365966797
118.30999999998193 1.2694999999999963 90.84635925292969
120.30999999998181 1.2694999999999963 92.58311462402344
122.3099999999817 1.2694999999999963 94.71405792236328

-117.69000000000463 1.2894999999999963 104.22171783447266
-115.69000000000474 1.2894999999999963 105.57157897949219
-113.69000000000486 1.2894999999999963 105.5435562133789
-111.69000000000497 1.2894999999999963 104.7059326171875
-109.69000000000509 1.2894999999999963 103.48233032226562
-107.6900000000052 1.2894999999999963 102.1104507446289
-105.69000000000531 1.2894999999999963 101.21717834472656
-103.69000000000543 1.2894999999999963 103.13417053222656
-101.69000000000554 1.2894999999999963 107.35359954833984
-99.69000000000565 1.2894999999999963 111.24903869628906
-97.69000000000577 1.2894999999999963 114.24253845214844
-95.69000000000588 1.2894999999999963 116.40361022949219
-93.690000000006 1.2894999999999963 117.77780151367188
-91.69000000000611 1.2894999999999963 118.31681823730469
-89.69000000000622 1.2894999999999963 118.38021087646484
-87.69000000000634 1.2894999999999963 120.34943389892578
-85.69000000000645 1.2894999999999963 124.99234008789062
-83.69000000000656 1.2894999999999963 129.36746215820312
-81.69000000000668 1.2894999999999963 132.51727294921875
-79.69000000000679 1.2894999999999963 134.421142578125
-77.6900000000069 1.2894999999999963 135.13916015625
-75.69000000000702 1.2894999999999963 134.7015838623047
-73.69000000000713 1.2894999999999963 133.12228393554688
-71.69000000000725 1.2894999999999963 130.46246337890625
-69.69000000000736 1.2894999999999963 126.9932861328125
-67.69000000000747 1.2894999999999963 123.43329620361328
-65.69000000000759 1.2894999999999963 120.87129211425781
-63.6900000000077 1.2894999999999963 120.15899658203125
-61.690000000007814 1.2894999999999963 120.59297180175781
-59.69000000000793 1.2894999999999963 120.50648498535156
-57.69000000000804 1.2894999999999963 118.9687271118164
-55.690000000008155 1.2894999999999963 115.37229919433594
-53.69000000000827 1.2894999999999963 108.75910949707031
-51.69000000000838 1.2894999999999963 105.97627258300781
-49.690000000008496 1.2894999999999963 109.8245620727539
-47.69000000000861 1.2894999999999963 110.2793197631836
-45.69000000000872 1.2894999999999963 108.93679809570312
-43.69000000000884 1.2894999999999963 110.82389831542969
-41.69000000000895 1.2894999999999963 114.5584716796875
-39.690000000009064 1.2894999999999963 116.85823059082031
-37.69000000000918 1.2894999999999963 117.703369140625
-35.69000000000929 1.2894999999999963 117.44552612304688
-33.690000000009405 1.2894999999999963 116.41497802734375
-31.69000000000952 1.2894999999999963 115.05224609375
-29.690000000009633 1.2894999999999963 114.12891387939453
-27.690000000009746 1.2894999999999963 114.18927001953125
-25.69000000000986 1.2894999999999963 114.61601257324219
-23.690000000009974 1.2894999999999963 114.6009521484375
-21.690000000010087 1.2894999999999963 113.92327117919922
-19.6900000000102 1.2894999999999963 112.85292053222656
-17.690000000010315 1.2894999999999963 112.11990356445312
-15.690000000010428 1.2894999999999963 112.7963638305664
-13.690000000010542 1.2894999999999963 115.20060729980469
-11.690000000010656 1.2894999999999963 118.27336120605469
-9.69000000001077 1.2894999999999963 121.01387023925781
-7.690000000010883 1.2894999999999963 122.9972915649414
-5.690000000010997 1.2894999999999963 124.0597915649414
-3.6900000000111106 1.2894999999999963 124.08879089355469
-1.6900000000112243 1.2894999999999963 122.92889404296875
0.309999999988662 1.2894999999999963 120.33627319335938
2.3099999999885483 1.2894999999999963 116.54974365234375
4.309999999988435 1.2894999999999963 116.35310363769531
6.309999999988321 1.2894999999999963 119.98860168457031
8.309999999988207 1.2894999999999963 122.58102416992188
10.309999999988094 1.2894999999999963 123.84963989257812
12.30999999998798 1.2894999999999963 124.00096893310547
14.309999999987866 1.2894999999999963 123.08314514160156
16.309999999987753 1.2894999999999963 120.97088623046875
18.30999999998764 1.2894999999999963 117.251220703125
20.309999999987525 1.2894999999999963 110.70975494384766
22.30999999998741 1.2894999999999963 104.00070190429688
24.309999999987298 1.2894999999999963 110.50579071044922
26.309999999987184 1.2894999999999963 113.48005676269531
28.30999999998707 1.2894999999999963 114.33159637451172
30.309999999986957 1.2894999999999963 113.9461441040039
32.30999999998684 1.2894999999999963 112.66753387451172
34.30999999998673 1.2894999999999963 110.67376708984375
36.309999999986616 1.2894999999999963 108.11638641357422
38.3099999999865 1.2894999999999963 105.09322357177734
40.30999999998639 1.2894999999999963 101.2411880493164
42.309999999986275 1.2894999999999963 94.33316040039062
44.30999999998616 1.2894999999999963 83.94210815429688
46.30999999998605 1.2894999999999963 98.51111602783203
48.30999999998593 1.2894999999999963 103.2643814086914
50.30999999998582 1.2894999999999963 105.49053192138672
52.309999999985706 1.2894999999999963 105.95445251464844
54.30999999998559 1.2894999999999963 104.4145278930664
56.30999999998548 1.2894999999999963 99.4931869506836
58.309999999985365 1.2894999999999963 93.65704345703125
60.30999999998522 1.2894999999999963 102.09870910644531
62.30999999998511 1.2894999999999963 105.43846130371094
64.309999999985 1.2894999999999963 105.61286926269531
66.30999999998488 1.2894999999999963 102.91302490234375
68.30999999998477 1.2894999999999963 97.65115356445312
70.30999999998465 1.2894999999999963 101.19711303710938
72.30999999998454 1.2894999999999963 105.99114227294922
74.30999999998443 1.2894999999999963 108.83546447753906
76.30999999998431 1.2894999999999963 110.93243408203125
78.3099999999842 1.2894999999999963 112.59141540527344
80.30999999998409 1.2894999999999963 113.57621002197266
82.30999999998397 1.2894999999999963 113.70779418945312
84.30999999998386 1.2894999999999963 113.14387512207031
86.30999999998375 1.2894999999999963 112.4021224975586
88.30999999998363 1.2894999999999963 111.82313537597656
90.30999999998352 1.2894999999999963 110.94147491455078
92.3099999999834 1.2894999999999963 108.9948959350586
94.30999999998329 1.2894999999999963 105.44185638427734
96.30999999998318 1.2894999999999963 100.33097839355469
98.30999999998306 1.2894999999999963 96.34336853027344
100.30999999998295 1.2894999999999963 94.17860412597656
102.30999999998284 1.2894999999999963 89.91690063476562
104.30999999998272 1.2894999999999963 93.5612564086914
106.30999999998261 1.2894999999999963 98.69161987304688
108.3099999999825 1.2894999999999963 101.0771255493164
110.30999999998238 1.2894999999999963 101.59628295898438
112.30999999998227 1.2894999999999963 100.55213928222656
114.30999999998215 1.2894999999999963 97.92481994628906
116.30999999998204 1.2894999999999963 94.00623321533203
118.30999999998193 1.2894999999999963 92.06074523925781
120.30999999998181 1.2894999999999963 93.7799072265625
122.3099999999817 1.2894999999999963 95.75796508789062

-117.69000000000463 1.3094999999999963 104.31932067871094
-115.69000000000474 1.3094999999999963 105.75550842285156
-113.69000000000486 1.3094999999999963 105.82156372070312
-111.69000000000497 1.3094999999999963 105.08784484863281
-109.69000000000509 1.3094999999999963 103.96621704101562
-107.6900000000052 1.3094999999999963 102.68448638916016
-105.69000000000531 1.3094999999999963 101.82170867919922
-103.69000000000543 1.3094999999999963 103.53628540039062
-101.69000000000554 1.3094999999999963 107.56532287597656
-99.69000000000565 1.3094999999999963 111.38859558105469
-97.69000000000577 1.3094999999999963 114.35212707519531
-95.69000000000588 1.3094999999999963 116.49552917480469
-93.690000000006 1.3094999999999963 117.85431671142578
-91.69000000000611 1.3094999999999963 118.37437438964844
-89.69000000000622 1.3094999999999963 118.40426635742188
-87.69000000000634 1.3094999999999963 120.3318862915039
-85.69000000000645 1.3094999999999963 124.968994140625
-83.69000000000656 1.3094999999999963 129.34649658203125
-81.69000000000668 1.3094999999999963 132.4961700439453
-79.69000000000679 1.3094999999999963 134.3986053466797
-77.6900000000069 1.3094999999999963 135.1146240234375
-75.69000000000702 1.3094999999999963 134.67422485351562
-73.69000000000713 1.3094999999999963 133.0897674560547
-71.69000000000725 1.3094999999999963 130.4193572998047
-69.69000000000736 1.3094999999999963 126.93228149414062
-67.69000000000747 1.3094999999999963 123.36375427246094
-65.69000000000759 1.3094999999999963 120.83846282958984
-63.6900000000077 1.3094999999999963 120.1628189086914
-61.690000000007814 1.3094999999999963 120.57899475097656
-59.69000000000793 1.3094999999999963 120.45721435546875
-57.69000000000804 1.3094999999999963 118.87760925292969
-55.690000000008155 1.3094999999999963 115.20610809326172
-53.69000000000827 1.3094999999999963 108.36085510253906
-51.69000000000838 1.3094999999999963 105.78479766845703
-49.690000000008496 1.3094999999999963 109.86418914794922
-47.69000000000861 1.3094999999999963 110.40072631835938
-45.69000000000872 1.3094999999999963 109.23602294921875
-43.69000000000884 1.3094999999999963 111.06044006347656
-41.69000000000895 1.3094999999999963 114.62342071533203
-39.690000000009064 1.3094999999999963 116.84386444091797
-37.69000000000918 1.3094999999999963 117.64328002929688
-35.69000000000929 1.3094999999999963 117.3501968383789
-33.690000000009405 1.3094999999999963 116.29060363769531
-31.69000000000952 1.3094999999999963 114.91226196289062
-29.690000000009633 1.3094999999999963 114.00253295898438
-27.690000000009746 1.3094999999999963 114.09431457519531
-25.69000000000986 1.3094999999999963 114.53685760498047
-23.690000000009974 1.3094999999999963 114.52091979980469
-21.690000000010087 1.3094999999999963 113.83907318115234
-19.6900000000102 1.3094999999999963 112.77415466308594
-17.690000000010315 1.3094999999999963 112.06146240234375
-15.690000000010428 1.3094999999999963 112.76136779785156
-13.690000000010542 1.3094999999999963 115.17601776123047
-11.690000000010656 1.3094999999999963 118.24412536621094
-9.69000000001077 1.3094999999999963 120.96955108642578
-7.690000000010883 1.3094999999999963 122.92955017089844
-5.690000000010997 1.3094999999999963 123.95866394042969
-3.6900000000111106 1.3094999999999963 123.93902587890625
-1.6900000000112243 1.3094999999999963 122.70352172851562
0.309999999988662 1.3094999999999963 119.98263549804688
2.3099999999885483 1.3094999999999963 116.04735565185547
4.309999999988435 1.3094999999999963 116.1982421875
6.309999999988321 1.3094999999999963 119.99195098876953
8.309999999988207 1.3094999999999963 122.5764389038086
10.309999999988094 1.3094999999999963 123.83033752441406
12.30999999998798 1.3094999999999963 123.97578430175781
14.309999999987866 1.3094999999999963 123.05909729003906
16.309999999987753 1.3094999999999963 120.95101165771484
18.30999999998764 1.3094999999999963 117.22987365722656
20.309999999987525 1.3094999999999963 110.62654113769531
22.30999999998741 1.3094999999999963 103.62211608886719
24.309999999987298 1.3094999999999963 110.48834228515625
26.309999999987184 1.3094999999999963 113.52413177490234
28.30999999998707 1.3094999999999963 114.40654754638672
30.309999999986957 1.3094999999999963 114.05274963378906
32.30999999998684 1.3094999999999963 112.82369995117188
34.30999999998673 1.3094999999999963 110.9214096069336
36.309999999986616 1.3094999999999963 108.52528381347656
38.3099999999865 1.3094999999999963 105.74021911621094
40.30999999998639 1.3094999999999963 102.203369140625
42.309999999986275 1.3094999999999963 96.00284576416016
44.30999999998616 1.3094999999999963 80.59349060058594
46.30999999998605 1.3094999999999963 98.34046173095703
48.30999999998593 1.3094999999999963 103.48700714111328
50.30999999998582 1.3094999999999963 105.91215515136719
52.309999999985706 1.3094999999999963 106.55409240722656
54.30999999998559 1.3094999999999963 105.2652587890625
56.30999999998548 1.3094999999999963 100.89134979248047
58.309999999985365 1.3094999999999963 92.79795837402344
60.30999999998522 1.3094999999999963 101.26061248779297
62.30999999998511 1.3094999999999963 105.066650390625
64.309999999985 1.3094999999999963 105.4048843383789
66.30999999998488 1.3094999999999963 102.70928955078125
68.30999999998477 1.3094999999999963 97.16035461425781
70.30999999998465 1.3094999999999963 101.12407684326172
72.30999999998454 1.3094999999999963 106.04141235351562
74.30999999998443 1.3094999999999963 108.89411926269531
76.30999999998431 1.3094999999999963 110.98127746582031
78.3099999999842 1.3094999999999963 112.6322021484375
80.30999999998409 1.3094999999999963 113.60844421386719
82.30999999998397 1.3094999999999963 113.71907043457031
84.30999999998386 1.3094999999999963 113.10547637939453
86.30999999998375 1.3094999999999963 112.28190612792969
88.30999999998363 1.3094999999999963 111.62550354003906
90.30999999998352 1.3094999999999963 110.69214630126953
92.3099999999834 1.3094999999999963 108.69468688964844
94.30999999998329 1.3094999999999963 105.07613372802734
96.30999999998318 1.3094999999999963 100.02371978759766
98.30999999998306 1.3094999999999963 96.58494567871094
100.30999999998295 1.3094999999999963 94.6773910522461
102.30999999998284 1.3094999999999963 90.94027709960938
104.30999999998272 1.3094999999999963 94.67322540283203
106.30999999998261 1.3094999999999963 99.47885131835938
108.3099999999825 1.3094999999999963 101.75588989257812
110.30999999998238 1.3094999999999963 102.23053741455078
112.30999999998227 1.3094999999999963 101.16754150390625
114.30999999998215 1.3094999999999963 98.55072784423828
116.30999999998204 1.3094999999999963 94.7646713256836
118.30999999998193 1.3094999999999963 93.11595153808594
120.30999999998181 1.3094999999999963 94.8167495727539
122.3099999999817 1.3094999999999963 96.67878723144531

-117.69000000000463 1.3294999999999964 104.4699935913086
-115.69000000000474 1.3294999999999964 105.96739196777344
-113.69000000000486 1.3294999999999964 106.11141204833984
-111.69000000000497 1.3294999999999964 105.46515655517578
-109.69000000000509 1.3294999999999964 104.42868041992188
-107.6900000000052 1.3294999999999964 103.22337341308594
-105.69000000000531 1.3294999999999964 102.3895263671875
-103.69000000000543 1.3294999999999964 103.9290542602539
-101.69000000000554 1.3294999999999964 107.77568817138672
-99.69000000000565 1.3294999999999964 111.52580261230469
-97.69000000000577 1.3294999999999964 114.45868682861328
-95.69000000000588 1.3294999999999964 116.58416748046875
-93.690000000006 1.3294999999999964 117.92755126953125
-91.69000000000611 1.3294999999999964 118.42881774902344
-89.69000000000622 1.3294999999999964 118.42547607421875
-87.69000000000634 1.3294999999999964 120.31137084960938
-85.69000000000645 1.3294999999999964 124.94269561767578
-83.69000000000656 1.3294999999999964 129.32266235351562
-81.69000000000668 1.3294999999999964 132.47222900390625
-79.69000000000679 1.3294999999999964 134.3732147216797
-77.6900000000069 1.3294999999999964 135.08724975585938
-75.69000000000702 1.3294999999999964 134.6439971923828
-73.69000000000713 1.3294999999999964 133.05435180664062
-71.69000000000725 1.3294999999999964 130.373291015625
-69.69000000000736 1.3294999999999964 126.86810302734375
-67.69000000000747 1.3294999999999964 123.29105377197266
-65.69000000000759 1.3294999999999964 120.80317687988281
-63.6900000000077 1.3294999999999964 120.1639175415039
-61.690000000007814 1.3294999999999964 120.56214141845703
-59.69000000000793 1.3294999999999964 120.40475463867188
-57.69000000000804 1.3294999999999964 118.78254699707031
-55.690000000008155 1.3294999999999964 115.03350830078125
-53.69000000000827 1.3294999999999964 107.93988037109375
-51.69000000000838 1.3294999999999964 105.6228256225586
-49.690000000008496 1.3294999999999964 109.91696166992188
-47.69000000000861 1.3294999999999964 110.52938842773438
-45.69000000000872 1.3294999999999964 109.52727508544922
-43.69000000000884 1.3294999999999964 111.28947448730469
-41.69000000000895 1.3294999999999964 114.68760681152344
-39.690000000009064 1.3294999999999964 116.82850646972656
-37.69000000000918 1.3294999999999964 117.58131408691406
-35.69000000000929 1.3294999999999964 117.2520523071289
-33.690000000009405 1.3294999999999964 116.16250610351562
-31.69000000000952 1.3294999999999964 114.76800537109375
-29.690000000009633 1.3294999999999964 113.87223815917969
-27.690000000009746 1.3294999999999964 113.99581909179688
-25.69000000000986 1.3294999999999964 114.45403289794922
-23.690000000009974 1.3294999999999964 114.43702697753906
-21.690000000010087 1.3294999999999964 113.7509536743164
-19.6900000000102 1.3294999999999964 112.6917953491211
-17.690000000010315 1.3294999999999964 111.99996185302734
-15.690000000010428 1.3294999999999964 112.72354125976562
-13.690000000010542 1.3294999999999964 115.1485595703125
-11.690000000010656 1.3294999999999964 118.21194458007812
-9.69000000001077 1.3294999999999964 120.92221069335938
-7.690000000010883 1.3294999999999964 122.85858154296875
-5.690000000010997 1.3294999999999964 123.85376739501953
-3.6900000000111106 1.3294999999999964 123.78426361083984
-1.6900000000112243 1.3294999999999964 122.47010040283203
0.309999999988662 1.3294999999999964 119.61292266845703
2.3099999999885483 1.3294999999999964 115.52511596679688
4.309999999988435 1.3294999999999964 116.07064056396484
6.309999999988321 1.3294999999999964 120.0021743774414
8.309999999988207 1.3294999999999964 122.57206726074219
10.309999999988094 1.3294999999999964 123.80936431884766
12.30999999998798 1.3294999999999964 123.94830322265625
14.309999999987866 1.3294999999999964 123.03262329101562
16.309999999987753 1.3294999999999964 120.92880249023438
18.30999999998764 1.3294999999999964 117.20671081542969
20.309999999987525 1.3294999999999964 110.54337310791016
22.30999999998741 1.3294999999999964 103.22596740722656
24.309999999987298 1.3294999999999964 110.47222137451172
26.309999999987184 1.3294999999999964 113.56768798828125
28.30999999998707 1.3294999999999964 114.48055267333984
30.309999999986957 1.3294999999999964 114.15876770019531
32.30999999998684 1.3294999999999964 112.9802017211914
34.30999999998673 1.3294999999999964 111.1695556640625
36.309999999986616 1.3294999999999964 108.92788696289062
38.3099999999865 1.3294999999999964 106.3555908203125
40.30999999998639 1.3294999999999964 103.08055114746094
42.309999999986275 1.3294999999999964 97.41680908203125
44.30999999998616 1.3294999999999964 79.94784545898438
46.30999999998605 1.3294999999999964 98.19042205810547
48.30999999998593 1.3294999999999964 103.71215057373047
50.30999999998582 1.3294999999999964 106.31817626953125
52.309999999985706 1.3294999999999964 107.11637878417969
54.30999999998559 1.3294999999999964 106.04029846191406
56.30999999998548 1.3294999999999964 102.11573791503906
58.309999999985365 1.3294999999999964 92.9641342163086
60.30999999998522 1.3294999999999964 100.3367691040039
62.30999999998511 1.3294999999999964 104.67671203613281
64.309999999985 1.3294999999999964 105.19072723388672
66.30999999998488 1.3294999999999964 102.50064086914062
68.30999999998477 1.3294999999999964 96.63377380371094
70.30999999998465 1.3294999999999964 101.05853271484375
72.30999999998454 1.3294999999999964 106.09149932861328
74.30999999998443 1.3294999999999964 108.94972229003906
76.30999999998431 1.3294999999999964 111.02593231201172
78.3099999999842 1.3294999999999964 112.66868591308594
80.30999999998409 1.3294999999999964 113.63709259033203
82.30999999998397 1.3294999999999964 113.72828674316406
84.30999999998386 1.3294999999999964 113.06705474853516
86.30999999998375 1.3294999999999964 112.16192626953125
88.30999999998363 1.3294999999999964 111.42521667480469
90.30999999998352 1.3294999999999964 110.43745422363281
92.3099999999834 1.3294999999999964 108.38827514648438
94.30999999998329 1.3294999999999964 104.71116638183594
96.30999999998318 1.3294999999999964 99.77713012695312
98.30999999998306 1.3294999999999964 96.9168930053711
100.30999999998295 1.3294999999999964 95.20822143554688
102.30999999998284 1.3294999999999964 91.91303253173828
104.30999999998272 1.3294999999999964 95.65612030029297
106.30999999998261 1.3294999999999964 100.201171875
108.3099999999825 1.3294999999999964 102.38574981689453
110.30999999998238 1.3294999999999964 102.82115173339844
112.30999999998227 1.3294999999999964 101.74079895019531
114.30999999998215 1.3294999999999964 99.1324462890625
116.30999999998204 1.3294999999999964 95.45973205566406
118.30999999998193 1.3294999999999964 94.04354095458984
120.30999999998181 1.3294999999999964 95.72810363769531
122.3099999999817 1.3294999999999964 97.5

-117.69000000000463 1.3494999999999964 104.66790008544922
-115.69000000000474 1.3494999999999964 106.20246124267578
-113.69000000000486 1.3494999999999964 106.40921020507812
-111.69000000000497 1.3494999999999964 105.83573913574219
-109.69000000000509 1.3494999999999964 104.87030029296875
-107.6900000000052 1.3494999999999964 103.7302017211914
-105.69000000000531 1.3494999999999964 102.92354583740234
-103.69000000000543 1.3494999999999964 104.3111801147461
-101.69000000000554 1.3494999999999964 107.98400115966797
-99.69000000000565 1.3494999999999964 111.66046905517578
-97.69000000000577 1.3494999999999964 114.5621337890625
-95.69000000000588 1.3494999999999964 116.66950988769531
-93.690000000006 1.3494999999999964 117.99750518798828
-91.69000000000611 1.3494999999999964 118.48013305664062
-89.69000000000622 1.3494999999999964 118.44384002685547
-87.69000000000634 1.3494999999999964 120.28790283203125
-85.69000000000645 1.3494999999999964 124.91342163085938
-83.69000000000656 1.3494999999999964 129.29592895507812
-81.69000000000668 1.3494999999999964 132.44540405273438
-79.69000000000679 1.3494999999999964 134.34495544433594
-77.6900000000069 1.3494999999999964 135.0570068359375
-75.69000000000702 1.3494999999999964 134.6109161376953
-73.69000000000713 1.3494999999999964 133.0160369873047
-71.69000000000725 1.3494999999999964 130.3242645263672
-69.69000000000736 1.3494999999999964 126.8007583618164
-67.69000000000747 1.3494999999999964 123.21517944335938
-65.69000000000759 1.3494999999999964 120.76542663574219
-63.6900000000077 1.3494999999999964 120.16227722167969
-61.690000000007814 1.3494999999999964 120.5423812866211
-59.69000000000793 1.3494999999999964 120.34913635253906
-57.69000000000804 1.3494999999999964 118.68350219726562
-55.690000000008155 1.3494999999999964 114.85438537597656
-53.69000000000827 1.3494999999999964 107.49418640136719
-51.69000000000838 1.3494999999999964 105.49456787109375
-49.690000000008496 1.3494999999999964 109.98233795166016
-47.69000000000861 1.3494999999999964 110.66436767578125
-45.69000000000872 1.3494999999999964 109.81034088134766
-43.69000000000884 1.3494999999999964 111.5110855102539
-41.69000000000895 1.3494999999999964 114.75086212158203
-39.690000000009064 1.3494999999999964 116.81214141845703
-37.69000000000918 1.3494999999999964 117.51748657226562
-35.69000000000929 1.3494999999999964 117.15109252929688
-33.690000000009405 1.3494999999999964 116.03065490722656
-31.69000000000952 1.3494999999999964 114.61944580078125
-29.690000000009633 1.3494999999999964 113.73800659179688
-27.690000000009746 1.3494999999999964 113.89376831054688
-25.69000000000986 1.3494999999999964 114.36749267578125
-23.690000000009974 1.3494999999999964 114.34920501708984
-21.690000000010087 1.3494999999999964 113.65887451171875
-19.6900000000102 1.3494999999999964 112.60581970214844
-17.690000000010315 1.3494999999999964 111.93541717529297
-15.690000000010428 1.3494999999999964 112.68290710449219
-13.690000000010542 1.3494999999999964 115.11822509765625
-11.690000000010656 1.3494999999999964 118.17680358886719
-9.69000000001077 1.3494999999999964 120.87181854248047
-7.690000000010883 1.3494999999999964 122.78433227539062
-5.690000000010997 1.3494999999999964 123.74505615234375
-3.6900000000111106 1.3494999999999964 123.62435913085938
-1.6900000000112243 1.3494999999999964 122.22830200195312
0.309999999988662 1.3494999999999964 119.22595977783203
2.3099999999885483 1.3494999999999964 114.98387145996094
4.309999999988435 1.3494999999999964 115.9727554321289
6.309999999988321 1.3494999999999964 120.01914978027344
8.309999999988207 1.3494999999999964 122.56793975830078
10.309999999988094 1.3494999999999964 123.78673553466797
12.30999999998798 1.3494999999999964 123.91854858398438
14.309999999987866 1.3494999999999964 123.00372314453125
16.309999999987753 1.3494999999999964 120.9042739868164
18.30999999998764 1.3494999999999964 117.18174743652344
20.309999999987525 1.3494999999999964 110.46050262451172
22.30999999998741 1.3494999999999964 102.8115234375
24.309999999987298 1.3494999999999964 110.45747375488281
26.309999999987184 1.3494999999999964 113.61061096191406
28.30999999998707 1.3494999999999964 114.5534896850586
30.309999999986957 1.3494999999999964 114.26395416259766
32.30999999998684 1.3494999999999964 113.13655090332031
34.30999999998673 1.3494999999999964 111.41697692871094
36.309999999986616 1.3494999999999964 109.32209777832031
38.3099999999865 1.3494999999999964 106.93946838378906
40.30999999998639 1.3494999999999964 103.88370513916016
42.309999999986275 1.3494999999999964 98.63894653320312
44.30999999998616 1.3494999999999964 83.03361511230469
46.30999999998605 1.3494999999999964 98.06431579589844
48.30999999998593 1.3494999999999964 103.9388656616211
50.30999999998582 1.3494999999999964 106.70905303955078
52.309999999985706 1.3494999999999964 107.64510345458984
54.30999999998559 1.3494999999999964 106.75143432617188
56.30999999998548 1.3494999999999964 103.19976806640625
58.309999999985365 1.3494999999999964 94.05784606933594
60.30999999998522 1.3494999999999964 99.3109130859375
62.30999999998511 1.3494999999999964 104.26726531982422
64.309999999985 1.3494999999999964 104.97032928466797
66.30999999998488 1.3494999999999964 102.28730773925781
68.30999999998477 1.3494999999999964 96.06695556640625
70.30999999998465 1.3494999999999964 101.0010986328125
72.30999999998454 1.3494999999999964 106.14128875732422
74.30999999998443 1.3494999999999964 109.00221252441406
76.30999999998431 1.3494999999999964 111.06639099121094
78.3099999999842 1.3494999999999964 112.70084381103516
80.30999999998409 1.3494999999999964 113.66209411621094
82.30999999998397 1.3494999999999964 113.73535919189453
84.30999999998386 1.3494999999999964 113.02862548828125
86.30999999998375 1.3494999999999964 112.0424575805664
88.30999999998363 1.3494999999999964 111.22269439697266
90.30999999998352 1.3494999999999964 110.17779541015625
92.3099999999834 1.3494999999999964 108.07650756835938
94.30999999998329 1.3494999999999964 104.35102844238281
96.30999999998318 1.3494999999999964 99.60430145263672
98.30999999998306 1.3494999999999964 97.31913757324219
100.30999999998295 1.3494999999999964 95.75373840332031
102.30999999998284 1.3494999999999964 92.8221435546875
104.30999999998272 1.3494999999999964 96.53575134277344
106.30999999998261 1.3494999999999964 100.86746978759766
108.3099999999825 1.3494999999999964 102.97238159179688
110.30999999998238 1.3494999999999964 103.37277221679688
112.30999999998227 1.3494999999999964 102.27609252929688
114.30999999998215 1.3494999999999964 99.67384338378906
116.30999999998204 1.3494999999999964 96.09713745117188
118.30999999998193 1.3494999999999964 94.86682891845703
120.30999999998181 1.3494999999999964 96.53815460205078
122.3099999999817 1.3494999999999964 98.2387466430664

-117.69000000000463 1.3694999999999964 104.90603637695312
-115.69000000000474 1.3694999999999964 106.45600891113281
-113.69000000000486 1.3694999999999964 106.71158599853516
-111.69000000000497 1.3694999999999964 106.19802856445312
-109.69000000000509 1.3694999999999964 105.29181671142578
-107.6900000000052 1.3694999999999964 104.20768737792969
-105.69000000000531 1.3694999999999964 103.42642211914062
-103.69000000000543 1.3694999999999964 104.68174743652344
-101.69000000000554 1.3694999999999964 108.18965911865234
-99.69000000000565 1.3694999999999964 111.79240417480469
-97.69000000000577 1.3694999999999964 114.66241455078125
-95.69000000000588 1.3694999999999964 116.75151824951172
-93.690000000006 1.3694999999999964 118.06413269042969
-91.69000000000611 1.3694999999999964 118.52830505371094
-89.69000000000622 1.3694999999999964 118.45933532714844
-87.69000000000634 1.3694999999999964 120.26145935058594
-85.69000000000645 1.3694999999999964 124.88116455078125
-83.69000000000656 1.3694999999999964 129.26626586914062
-81.69000000000668 1.3694999999999964 132.41571044921875
-79.69000000000679 1.3694999999999964 134.31382751464844
-77.6900000000069 1.3694999999999964 135.02386474609375
-75.69000000000702 1.3694999999999964 134.5749053955078
-73.69000000000713 1.3694999999999964 132.97482299804688
-71.69000000000725 1.3694999999999964 130.27223205566406
-69.69000000000736 1.3694999999999964 126.7302017211914
-67.69000000000747 1.3694999999999964 123.13612365722656
-65.69000000000759 1.3694999999999964 120.7252197265625
-63.6900000000077 1.3694999999999964 120.15786743164062
-61.690000000007814 1.3694999999999964 120.51971435546875
-59.69000000000793 1.3694999999999964 120.29031372070312
-57.69000000000804 1.3694999999999964 118.58043670654297
-55.690000000008155 1.3694999999999964 114.66854858398438
-53.69000000000827 1.3694999999999964 107.02143859863281
-51.69000000000838 1.3694999999999964 105.40357971191406
-49.690000000008496 1.3694999999999964 110.05962371826172
-47.69000000000861 1.3694999999999964 110.80473327636719
-45.69000000000872 1.3694999999999964 110.08507537841797
-43.69000000000884 1.3694999999999964 111.72537994384766
-41.69000000000895 1.3694999999999964 114.8130874633789
-39.690000000009064 1.3694999999999964 116.79475402832031
-37.69000000000918 1.3694999999999964 117.45181274414062
-35.69000000000929 1.3694999999999964 117.04731750488281
-33.690000000009405 1.3694999999999964 115.89500427246094
-31.69000000000952 1.3694999999999964 114.46650695800781
-29.690000000009633 1.3694999999999964 113.59977722167969
-27.690000000009746 1.3694999999999964 113.78811645507812
-25.69000000000986 1.3694999999999964 114.2771987915039
-23.690000000009974 1.3694999999999964 114.25743103027344
-21.690000000010087 1.3694999999999964 113.56283569335938
-19.6900000000102 1.3694999999999964 112.51624298095703
-17.690000000010315 1.3694999999999964 111.86784362792969
-15.690000000010428 1.3694999999999964 112.63947296142578
-13.690000000010542 1.3694999999999964 115.08502197265625
-11.690000000010656 1.3694999999999964 118.13870239257812
-9.69000000001077 1.3694999999999964 120.818359375
-7.690000000010883 1.3694999999999964 122.70675659179688
-5.690000000010997 1.3694999999999964 123.63246154785156
-3.6900000000111106 1.3694999999999964 123.45918273925781
-1.6900000000112243 1.3694999999999964 121.97772216796875
0.309999999988662 1.3694999999999964 118.8204345703125
2.3099999999885483 1.3694999999999964 114.42549896240234
4.309999999988435 1.3694999999999964 115.90647888183594
6.309999999988321 1.3694999999999964 120.04269409179688
8.309999999988207 1.3694999999999964 122.56404876708984
10.309999999988094 1.3694999999999964 123.7624740600586
12.30999999998798 1.3694999999999964 123.88655090332031
14.309999999987866 1.3694999999999964 122.97240447998047
16.309999999987753 1.3694999999999964 120.87744140625
18.30999999998764 1.3694999999999964 117.155029296875
20.309999999987525 1.3694999999999964 110.3781509399414
22.30999999998741 1.3694999999999964 102.3780746459961
24.309999999987298 1.3694999999999964 110.44412231445312
26.309999999987184 1.3694999999999964 113.65284729003906
28.30999999998707 1.3694999999999964 114.625244140625
30.309999999986957 1.3694999999999964 114.36811828613281
32.30999999998684 1.3694999999999964 113.29226684570312
34.30999999998673 1.3694999999999964 111.66260528564453
36.309999999986616 1.3694999999999964 109.70645141601562
38.3099999999865 1.3694999999999964 107.4927978515625
40.30999999998639 1.3694999999999964 104.62232971191406
42.309999999986275 1.3694999999999964 99.71261596679688
44.30999999998616 1.3694999999999964 86.25106048583984
46.30999999998605 1.3694999999999964 97.96524810791016
48.30999999998593 1.3694999999999964 104.16626739501953
50.30999999998582 1.3694999999999964 107.08523559570312
52.309999999985706 1.3694999999999964 108.14349365234375
54.30999999998559 1.3694999999999964 107.40779876708984
56.30999999998548 1.3694999999999964 104.16931915283203
58.309999999985365 1.3694999999999964 95.56845092773438
60.30999999998522 1.3694999999999964 98.1627197265625
62.30999999998511 1.3694999999999964 103.83673858642578
64.309999999985 1.3694999999999964 104.74362182617188
66.30999999998488 1.3694999999999964 102.06964111328125
68.30999999998477 1.3694999999999964 95.4544448852539
70.30999999998465 1.3694999999999964 100.95231628417969
72.30999999998454 1.3694999999999964 106.19064331054688
74.30999999998443 1.3694999999999964 109.051513671875
76.30999999998431 1.3694999999999964 111.10258483886719
78.3099999999842 1.3694999999999964 112.7286148071289
80.30999999998409 1.3694999999999964 113.68338775634766
82.30999999998397 1.3694999999999964 113.74020385742188
84.30999999998386 1.3694999999999964 112.99017333984375
86.30999999998375 1.3694999999999964 111.92379760742188
88.30999999998363 1.3694999999999964 111.01837921142578
90.30999999998352 1.3694999999999964 109.9136734008789
92.3099999999834 1.3694999999999964 107.76050567626953
94.30999999998329 1.3694999999999964 104.00068664550781
96.30999999998318 1.3694999999999964 99.51553344726562
98.30999999998306 1.3694999999999964 97.77139282226562
100.30999999998295 1.3694999999999964 96.30104064941406
102.30999999998284 1.3694999999999964 93.66539764404297
104.30999999998272 1.3694999999999964 97.33077239990234
106.30999999998261 1.3694999999999964 101.48495483398438
108.3099999999825 1.3694999999999964 103.52055358886719
110.30999999998238 1.3694999999999964 103.889404296875
112.30999999998227 1.3694999999999964 102.77713012695312
114.30999999998215 1.3694999999999964 100.1784896850586
116.30999999998204 1.3694999999999964 96.68242645263672
118.30999999998193 1.3694999999999964 95.60330200195312
120.30999999998181 1.3694999999999964 97.26451110839844
122.3099999999817 1.3694999999999964 98.90797424316406

-117.69000000000463 1.3894999999999964 105.17688751220703
-115.69000000000474 1.3894999999999964 106.7236328125
-113.69000000000486 1.3894999999999964 107.01565551757812
-111.69000000000497 1.3894999999999964 106.55088806152344
-109.69000000000509 1.3894999999999964 105.69403839111328
-107.6900000000052 1.3894999999999964 104.65823364257812
-105.69000000000531 1.3894999999999964 103.90059661865234
-103.69000000000543 1.3894999999999964 105.04021453857422
-101.69000000000554 1.3894999999999964 108.39212036132812
-99.69000000000565 1.3894999999999964 111.92143249511719
-97.69000000000577 1.3894999999999964 114.75947570800781
-95.69000000000588 1.3894999999999964 116.8301773071289
-93.690000000006 1.3894999999999964 118.12744903564453
-91.69000000000611 1.3894999999999964 118.57331848144531
-89.69000000000622 1.3894999999999964 118.47196960449219
-87.69000000000634 1.3894999999999964 120.23200988769531
-85.69000000000645 1.3894999999999964 124.84589385986328
-83.69000000000656 1.3894999999999964 129.2336883544922
-81.69000000000668 1.3894999999999964 132.38308715820312
-79.69000000000679 1.3894999999999964 134.27980041503906
-77.6900000000069 1.3894999999999964 134.9878387451172
-75.69000000000702 1.3894999999999964 134.5360107421875
-73.69000000000713 1.3894999999999964 132.93064880371094
-71.69000000000725 1.3894999999999964 130.21719360351562
-69.69000000000736 1.3894999999999964 126.65642547607422
-67.69000000000747 1.3894999999999964 123.05386352539062
-65.69000000000759 1.3894999999999964 120.68253326416016
-63.6900000000077 1.3894999999999964 120.15068054199219
-61.690000000007814 1.3894999999999964 120.4941177368164
-59.69000000000793 1.3894999999999964 120.22827911376953
-57.69000000000804 1.3894999999999964 118.47332000732422
-55.690000000008155 1.3894999999999964 114.4758529663086
-53.69000000000827 1.3894999999999964 106.5189437866211
-51.69000000000838 1.3894999999999964 105.35247039794922
-49.690000000008496 1.3894999999999964 110.14799499511719
-47.69000000000861 1.3894999999999964 110.94955444335938
-45.69000000000872 1.3894999999999964 110.35140991210938
-43.69000000000884 1.3894999999999964 111.93243408203125
-41.69000000000895 1.3894999999999964 114.87413024902344
-39.690000000009064 1.3894999999999964 116.77632141113281
-37.69000000000918 1.3894999999999964 117.38427734375
-35.69000000000929 1.3894999999999964 116.94072723388672
-33.690000000009405 1.3894999999999964 115.75553131103516
-31.69000000000952 1.3894999999999964 114.30912780761719
-29.690000000009633 1.3894999999999964 113.45753479003906
-27.690000000009746 1.3894999999999964 113.67882537841797
-25.69000000000986 1.3894999999999964 114.18312072753906
-23.690000000009974 1.3894999999999964 114.16167449951172
-21.690000000010087 1.3894999999999964 113.46276092529297
-19.6900000000102 1.3894999999999964 112.42303466796875
-17.690000000010315 1.3894999999999964 111.79727172851562
-15.690000000010428 1.3894999999999964 112.59326171875
-13.690000000010542 1.3894999999999964 115.04891967773438
-11.690000000010656 1.3894999999999964 118.09761047363281
-9.69000000001077 1.3894999999999964 120.76179504394531
-7.690000000010883 1.3894999999999964 122.62583923339844
-5.690000000010997 1.3894999999999964 123.5158920288086
-3.6900000000111106 1.3894999999999964 123.28860473632812
-1.6900000000112243 1.3894999999999964 121.71795654296875
0.309999999988662 1.3894999999999964 118.39486694335938
2.3099999999885483 1.3894999999999964 113.85337829589844
4.309999999988435 1.3894999999999964 115.87299346923828
6.309999999988321 1.3894999999999964 120.07259368896484
8.309999999988207 1.3894999999999964 122.56040954589844
10.309999999988094 1.3894999999999964 123.73661041259766
12.30999999998798 1.3894999999999964 123.852294921875
14.309999999987866 1.3894999999999964 122.93865966796875
16.309999999987753 1.3894999999999964 120.84828186035156
18.30999999998764 1.3894999999999964 117.12655639648438
20.309999999987525 1.3894999999999964 110.29659271240234
22.30999999998741 1.3894999999999964 101.92498779296875
24.309999999987298 1.3894999999999964 110.43217468261719
26.309999999987184 1.3894999999999964 113.69430541992188
28.30999999998707 1.3894999999999964 114.6957015991211
30.309999999986957 1.3894999999999964 114.4710464477539
32.30999999998684 1.3894999999999964 113.4468994140625
34.30999999998673 1.3894999999999964 111.90554809570312
36.309999999986616 1.3894999999999964 110.07992553710938
38.3099999999865 1.3894999999999964 108.01693725585938
40.30999999998639 1.3894999999999964 105.304443359375
42.309999999986275 1.3894999999999964 100.66824340820312
44.30999999998616 1.3894999999999964 88.81344604492188
46.30999999998605 1.3894999999999964 97.89595794677734
48.30999999998593 1.3894999999999964 104.39360046386719
50.30999999998582 1.3894999999999964 107.4472427368164
52.309999999985706 1.3894999999999964 108.6142807006836
54.30999999998559 1.3894999999999964 108.0166015625
56.30999999998548 1.3894999999999964 105.04423522949219
58.309999999985365 1.3894999999999964 97.1211166381836
60.30999999998522 1.3894999999999964 96.86764526367188
62.30999999998511 1.3894999999999964 103.38336944580078
64.309999999985 1.3894999999999964 104.51053619384766
66.30999999998488 1.3894999999999964 101.84800720214844
68.30999999998477 1.3894999999999964 94.78954315185547
70.30999999998465 1.3894999999999964 100.91267395019531
72.30999999998454 1.3894999999999964 106.23944091796875
74.30999999998443 1.3894999999999964 109.09756469726562
76.30999999998431 1.3894999999999964 111.13447570800781
78.3099999999842 1.3894999999999964 112.751953125
80.30999999998409 1.3894999999999964 113.70089721679688
82.30999999998397 1.3894999999999964 113.74276733398438
84.30999999998386 1.3894999999999964 112.95169830322266
86.30999999998375 1.3894999999999964 111.8062515258789
88.30999999998363 1.3894999999999964 110.81280517578125
90.30999999998352 1.3894999999999964 109.64569091796875
92.3099999999834 1.3894999999999964 107.44166564941406
94.30999999998329 1.3894999999999964 103.66615295410156
96.30999999998318 1.3894999999999964 99.51649475097656
98.30999999998306 1.3894999999999964 98.25550842285156
100.30999999998295 1.3894999999999964 96.8410873413086
102.30999999998284 1.3894999999999964 94.44552612304688
104.30999999998272 1.3894999999999964 98.05511474609375
106.30999999998261 1.3894999999999964 102.05953979492188
108.3099999999825 1.3894999999999964 104.03428649902344
110.30999999998238 1.3894999999999964 104.37447357177734
112.30999999998227 1.3894999999999964 103.2470703125
114.30999999998215 1.3894999999999964 100.64959716796875
116.30999999998204 1.3894999999999964 97.22064208984375
118.30999999998193 1.3894999999999964 96.26632690429688
120.30999999998181 1.3894999999999964 97.92036437988281
122.3099999999817 1.3894999999999964 99.51766967773438

-117.69000000000463 1.4094999999999964 105.47305297851562
-115.69000000000474 1.4094999999999964 107.00125885009766
-113.69000000000486 1.4094999999999964 107.31903076171875
-111.69000000000497 1.4094999999999964 106.89350128173828
-109.69000000000509 1.4094999999999964 106.07779693603516
-107.6900000000052 1.4094999999999964 105.08392333984375
-105.69000000000531 1.4094999999999964 104.34825134277344
-103.69000000000543 1.4094999999999964 105.38626098632812
-101.69000000000554 1.4094999999999964 108.5909652709961
-99.69000000000565 1.4094999999999964 112.04743194580078
-97.69000000000577 1.4094999999999964 114.85325622558594
-95.69000000000588 1.4094999999999964 116.90544891357422
-93.690000000006 1.4094999999999964 118.18741607666016
-91.69000000000611 1.4094999999999964 118.61515808105469
-89.69000000000622 1.4094999999999964 118.481689453125
-87.69000000000634 1.4094999999999964 120.19955444335938
-85.69000000000645 1.4094999999999964 124.8076171875
-83.69000000000656 1.4094999999999964 129.1981658935547
-81.69000000000668 1.4094999999999964 132.34754943847656
-79.69000000000679 1.4094999999999964 134.2428436279297
-77.6900000000069 1.4094999999999964 134.94888305664062
-75.69000000000702 1.4094999999999964 134.4941864013672
-73.69000000000713 1.4094999999999964 132.883544921875
-71.69000000000725 1.4094999999999964 130.15911865234375
-69.69000000000736 1.4094999999999964 126.57942199707031
-67.69000000000747 1.4094999999999964 122.96837615966797
-65.69000000000759 1.4094999999999964 120.63735961914062
-63.6900000000077 1.4094999999999964 120.14069366455078
-61.690000000007814 1.4094999999999964 120.465576171875
-59.69000000000793 1.4094999999999964 120.16302490234375
-57.69000000000804 1.4094999999999964 118.36210632324219
-55.690000000008155 1.4094999999999964 114.27608489990234
-53.69000000000827 1.4094999999999964 105.9835205078125
-51.69000000000838 1.4094999999999964 105.3426284790039
-49.690000000008496 1.4094999999999964 110.24653625488281
-47.69000000000861 1.4094999999999964 111.09793853759766
-45.69000000000872 1.4094999999999964 110.60929870605469
-43.69000000000884 1.4094999999999964 112.1323471069336
-41.69000000000895 1.4094999999999964 114.9338607788086
-39.690000000009064 1.4094999999999964 116.75679016113281
-37.69000000000918 1.4094999999999964 117.31491088867188
-35.69000000000929 1.4094999999999964 116.83131408691406
-33.690000000009405 1.4094999999999964 115.61219787597656
-31.69000000000952 1.4094999999999964 114.14727783203125
-29.690000000009633 1.4094999999999964 113.31122589111328
-27.690000000009746 1.4094999999999964 113.56586456298828
-25.69000000000986 1.4094999999999964 114.08519744873047
-23.690000000009974 1.4094999999999964 114.06187438964844
-21.690000000010087 1.4094999999999964 113.35865020751953
-19.6900000000102 1.4094999999999964 112.32620239257812
-17.690000000010315 1.4094999999999964 111.72370910644531
-15.690000000010428 1.4094999999999964 112.54426574707031
-13.690000000010542 1.4094999999999964 115.00994873046875
-11.690000000010656 1.4094999999999964 118.05350494384766
-9.69000000001077 1.4094999999999964 120.70209503173828
-7.690000000010883 1.4094999999999964 122.54151916503906
-5.690000000010997 1.4094999999999964 123.39530181884766
-3.6900000000111106 1.4094999999999964 123.1124267578125
-1.6900000000112243 1.4094999999999964 121.44855499267578
0.309999999988662 1.4094999999999964 117.9476089477539
2.3099999999885483 1.4094999999999964 113.27304077148438
4.309999999988435 1.4094999999999964 115.8726577758789
6.309999999988321 1.4094999999999964 120.10858154296875
8.309999999988207 1.4094999999999964 122.55699920654297
10.309999999988094 1.4094999999999964 123.70917510986328
12.30999999998798 1.4094999999999964 123.81581115722656
14.309999999987866 1.4094999999999964 122.90253448486328
16.309999999987753 1.4094999999999964 120.81684112548828
18.30999999998764 1.4094999999999964 117.09636688232422
20.309999999987525 1.4094999999999964 110.216064453125
22.30999999998741 1.4094999999999964 101.45178985595703
24.309999999987298 1.4094999999999964 110.42163848876953
26.309999999987184 1.4094999999999964 113.7348861694336
28.30999999998707 1.4094999999999964 114.76473999023438
30.309999999986957 1.4094999999999964 114.57254028320312
32.30999999998684 1.4094999999999964 113.60005187988281
34.30999999998673 1.4094999999999964 112.14501190185547
36.309999999986616 1.4094999999999964 110.44186401367188
38.3099999999865 1.4094999999999964 108.51344299316406
40.30999999998639 1.4094999999999964 105.93681335449219
42.309999999986275 1.4094999999999964 101.52780151367188
44.30999999998616 1.4094999999999964 90.85661315917969
46.30999999998605 1.4094999999999964 97.8586196899414
48.30999999998593 1.4094999999999964 104.62013244628906
50.30999999998582 1.4094999999999964 107.79557800292969
52.309999999985706 1.4094999999999964 109.0598373413086
54.30999999998559 1.4094999999999964 108.58367156982422
56.30999999998548 1.4094999999999964 105.83978271484375
58.309999999985365 1.4094999999999964 98.5667495727539
60.30999999998522 1.4094999999999964 95.39926147460938
62.30999999998511 1.4094999999999964 102.90511322021484
64.309999999985 1.4094999999999964 104.27102661132812
66.30999999998488 1.4094999999999964 101.62286376953125
68.30999999998477 1.4094999999999964 94.06380462646484
70.30999999998465 1.4094999999999964 100.88253021240234
72.30999999998454 1.4094999999999964 106.28752899169922
74.30999999998443 1.4094999999999964 109.14031219482422
76.30999999998431 1.4094999999999964 111.16199493408203
78.3099999999842 1.4094999999999964 112.77079772949219
80.30999999998409 1.4094999999999964 113.71458435058594
82.30999999998397 1.4094999999999964 113.74295043945312
84.30999999998386 1.4094999999999964 112.91319274902344
86.30999999998375 1.4094999999999964 111.69010162353516
88.30999999998363 1.4094999999999964 110.6065444946289
90.30999999998352 1.4094999999999964 109.3746109008789
92.3099999999834 1.4094999999999964 107.12176513671875
94.30999999998329 1.4094999999999964 103.35435485839844
96.30999999998318 1.4094999999999964 99.60717010498047
98.30999999998306 1.4094999999999964 98.75651550292969
100.30999999998295 1.4094999999999964 97.36779022216797
102.30999999998284 1.4094999999999964 95.16716003417969
104.30999999998272 1.4094999999999964 98.71943664550781
106.30999999998261 1.4094999999999964 102.59606170654297
108.3099999999825 1.4094999999999964 104.5169906616211
110.30999999998238 1.4094999999999964 104.83091735839844
112.30999999998227 1.4094999999999964 103.688720703125
114.30999999998215 1.4094999999999964 101.09001922607422
116.30999999998204 1.4094999999999964 97.7162857055664
118.30999999998193 1.4094999999999964 96.86626434326172
120.30999999998181 1.4094999999999964 98.51583862304688
122.3099999999817 1.4094999999999964 100.07565307617188

-117.69000000000463 1.4294999999999964 105.7876205444336
-115.69000000000474 1.4294999999999964 107.28530883789062
-113.69000000000486 1.4294999999999964 107.61973571777344
-111.69000000000497 1.4294999999999964 107.22537231445312
-109.69000000000509 1.4294999999999964 106.44390869140625
-107.6900000000052 1.4294999999999964 105.48664093017578
-105.69000000000531 1.4294999999999964 104.77134704589844
-103.69000000000543 1.4294999999999964 105.71975708007812
-101.69000000000554 1.4294999999999964 108.7857666015625
-99.69000000000565 1.4294999999999964 112.17024230957031
-97.69000000000577 1.4294999999999964 114.94369506835938
-95.69000000000588 1.4294999999999964 116.9773178100586
-93.690000000006 1.4294999999999964 118.2440185546875
-91.69000000000611 1.4294999999999964 118.65380096435547
-89.69000000000622 1.4294999999999964 118.48849487304688
-87.69000000000634 1.4294999999999964 120.1640625
-85.69000000000645 1.4294999999999964 124.76629638671875
-83.69000000000656 1.4294999999999964 129.15966796875
-81.69000000000668 1.4294999999999964 132.30908203125
-79.69000000000679 1.4294999999999964 134.2029571533203
-77.6900000000069 1.4294999999999964 134.906982421875
-75.69000000000702 1.4294999999999964 134.44940185546875
-73.69000000000713 1.4294999999999964 132.8334503173828
-71.69000000000725 1.4294999999999964 130.09799194335938
-69.69000000000736 1.4294999999999964 126.49913787841797
-67.69000000000747 1.4294999999999964 122.87965393066406
-65.69000000000759 1.4294999999999964 120.58968353271484
-63.6900000000077 1.4294999999999964 120.12787628173828
-61.690000000007814 1.4294999999999964 120.43406677246094
-59.69000000000793 1.4294999999999964 120.09449005126953
-57.69000000000804 1.4294999999999964 118.24674987792969
-55.690000000008155 1.4294999999999964 114.069091796875
-53.69000000000827 1.4294999999999964 105.41140747070312
-51.69000000000838 1.4294999999999964 105.37413024902344
-49.690000000008496 1.4294999999999964 110.3542251586914
-47.69000000000861 1.4294999999999964 111.24900817871094
-45.69000000000872 1.4294999999999964 110.85875701904297
-43.69000000000884 1.4294999999999964 112.32521057128906
-41.69000000000895 1.4294999999999964 114.99214935302734
-39.690000000009064 1.4294999999999964 116.73614501953125
-37.69000000000918 1.4294999999999964 117.24369812011719
-35.69000000000929 1.4294999999999964 116.71908569335938
-33.690000000009405 1.4294999999999964 115.46497344970703
-31.69000000000952 1.4294999999999964 113.98088073730469
-29.690000000009633 1.4294999999999964 113.16081237792969
-27.690000000009746 1.4294999999999964 113.44918823242188
-25.69000000000986 1.4294999999999964 113.9833984375
-23.690000000009974 1.4294999999999964 113.95799255371094
-21.690000000010087 1.4294999999999964 113.25045776367188
-19.6900000000102 1.4294999999999964 112.2257308959961
-17.690000000010315 1.4294999999999964 111.64717102050781
-15.690000000010428 1.4294999999999964 112.49252319335938
-13.690000000010542 1.4294999999999964 114.96806335449219
-11.690000000010656 1.4294999999999964 118.0063705444336
-9.69000000001077 1.4294999999999964 120.63923645019531
-7.690000000010883 1.4294999999999964 122.45376586914062
-5.690000000010997 1.4294999999999964 123.27058410644531
-3.6900000000111106 1.4294999999999964 122.9305191040039
-1.6900000000112243 1.4294999999999964 121.16901397705078
0.309999999988662 1.4294999999999964 117.47674560546875
2.3099999999885483 1.4294999999999964 112.69297790527344
4.309999999988435 1.4294999999999964 115.90501403808594
6.309999999988321 1.4294999999999964 120.15037536621094
8.309999999988207 1.4294999999999964 122.55384826660156
10.309999999988094 1.4294999999999964 123.68017578125
12.30999999998798 1.4294999999999964 123.7771224975586
14.309999999987866 1.4294999999999964 122.86399841308594
16.309999999987753 1.4294999999999964 120.78309631347656
18.30999999998764 1.4294999999999964 117.06448364257812
20.309999999987525 1.4294999999999964 110.13682556152344
22.30999999998741 1.4294999999999964 100.95823669433594
24.309999999987298 1.4294999999999964 110.4124755859375
26.309999999987184 1.4294999999999964 113.77449798583984
28.30999999998707 1.4294999999999964 114.83224487304688
30.309999999986957 1.4294999999999964 114.67243194580078
32.30999999998684 1.4294999999999964 113.75135803222656
34.30999999998673 1.4294999999999964 112.38036346435547
36.309999999986616 1.4294999999999964 110.7918701171875
38.3099999999865 1.4294999999999964 108.98392486572266
40.30999999998639 1.4294999999999964 106.52507781982422
42.309999999986275 1.4294999999999964 102.30765533447266
44.30999999998616 1.4294999999999964 92.53410339355469
46.30999999998605 1.4294999999999964 97.85466003417969
48.30999999998593 1.4294999999999964 104.84526062011719
50.30999999998582 1.4294999999999964 108.1307601928711
52.309999999985706 1.4294999999999964 109.48223114013672
54.30999999998559 1.4294999999999964 109.11375427246094
56.30999999998548 1.4294999999999964 106.56793212890625
58.309999999985365 1.4294999999999964 99.8701171875
60.30999999998522 1.4294999999999964 93.74104309082031
62.30999999998511 1.4294999999999964 102.39960479736328
64.309999999985 1.4294999999999964 104.02507019042969
66.30999999998488 1.4294999999999964 101.39479064941406
68.30999999998477 1.4294999999999964 93.26641082763672
70.30999999998465 1.4294999999999964 100.86216735839844
72.30999999998454 1.4294999999999964 106.33476257324219
74.30999999998443 1.4294999999999964 109.17964935302734
76.30999999998431 1.4294999999999964 111.18508911132812
78.3099999999842 1.4294999999999964 112.78509521484375
80.30999999998409 1.4294999999999964 113.72434997558594
82.30999999998397 1.4294999999999964 113.74068450927734
84.30999999998386 1.4294999999999964 112.8746337890625
86.30999999998375 1.4294999999999964 111.5756607055664
88.30999999998363 1.4294999999999964 110.4002685546875
90.30999999998352 1.4294999999999964 109.10132598876953
92.3099999999834 1.4294999999999964 106.80293273925781
94.30999999998329 1.4294999999999964 103.07295989990234
96.30999999998318 1.4294999999999964 99.78182983398438
98.30999999998306 1.4294999999999964 99.26286315917969
100.30999999998295 1.4294999999999964 97.87733459472656
102.30999999998284 1.4294999999999964 95.83544921875
104.30999999998272 1.4294999999999964 99.33207702636719
106.30999999998261 1.4294999999999964 103.09861755371094
108.3099999999825 1.4294999999999964 104.97158813476562
110.30999999998238 1.4294999999999964 105.26126861572266
112.30999999998227 1.4294999999999964 104.10447692871094
114.30999999998215 1.4294999999999964 101.5022964477539
116.30999999998204 1.4294999999999964 98.17327880859375
118.30999999998193 1.4294999999999964 97.41133117675781
120.30999999998181 1.4294999999999964 99.05887603759766
122.3099999999817 1.4294999999999964 100.58822631835938

-117.69000000000463 1.4494999999999965 106.11444091796875
-115.69000000000474 1.4494999999999965 107.57269287109375
-113.69000000000486 1.4494999999999965 107.91617584228516
-111.69000000000497 1.4494999999999965 107.54615020751953
-109.69000000000509 1.4494999999999965 106.793212890625
-107.6900000000052 1.4494999999999965 105.86799621582031
-105.69000000000531 1.4494999999999965 105.17162322998047
-103.69000000000543 1.4494999999999965 106.04072570800781
-101.69000000000554 1.4494999999999965 108.9761962890625
-99.69000000000565 1.4494999999999965 112.28971862792969
-97.69000000000577 1.4494999999999965 115.03074645996094
-95.69000000000588 1.4494999999999965 117.0457534790039
-93.690000000006 1.4494999999999965 118.2972412109375
-91.69000000000611 1.4494999999999965 118.6892318725586
-89.69000000000622 1.4494999999999965 118.49235534667969
-87.69000000000634 1.4494999999999965 120.12551879882812
-85.69000000000645 1.4494999999999965 124.72190856933594
-83.69000000000656 1.4494999999999965 129.11817932128906
-81.69000000000668 1.4494999999999965 132.26763916015625
-79.69000000000679 1.4494999999999965 134.1601104736328
-77.6900000000069 1.4494999999999965 134.8621368408203
-75.69000000000702 1.4494999999999965 134.40164184570312
-73.69000000000713 1.4494999999999965 132.78038024902344
-71.69000000000725 1.4494999999999965 130.0338134765625
-69.69000000000736 1.4494999999999965 126.41556549072266
-67.69000000000747 1.4494999999999965 122.78766632080078
-65.69000000000759 1.4494999999999965 120.53948974609375
-63.6900000000077 1.4494999999999965 120.11221313476562
-61.690000000007814 1.4494999999999965 120.39955139160156
-59.69000000000793 1.4494999999999965 120.02269744873047
-57.69000000000804 1.4494999999999965 118.12720489501953
-55.690000000008155 1.4494999999999965 113.85464477539062
-53.69000000000827 1.4494999999999965 104.798095703125
-51.69000000000838 1.4494999999999965 105.4457015991211
-49.690000000008496 1.4494999999999965 110.47000885009766
-47.69000000000861 1.4494999999999965 111.40194702148438
-45.69000000000872 1.4494999999999965 111.09979248046875
-43.69000000000884 1.4494999999999965 112.51112365722656
-41.69000000000895 1.4494999999999965 115.04886627197266
-39.690000000009064 1.4494999999999965 116.7143325805664
-37.69000000000918 1.4494999999999965 117.17063903808594
-35.69000000000929 1.4494999999999965 116.60401153564453
-33.690000000009405 1.4494999999999965 115.31382751464844
-31.69000000000952 1.4494999999999965 113.80988311767578
-29.690000000009633 1.4494999999999965 113.0062255859375
-27.690000000009746 1.4494999999999965 113.32876586914062
-25.69000000000986 1.4494999999999965 113.87767791748047
-23.690000000009974 1.4494999999999965 113.84998321533203
-21.690000000010087 1.4494999999999965 113.13813018798828
-19.6900000000102 1.4494999999999965 112.12162017822266
-17.690000000010315 1.4494999999999965 111.56768035888672
-15.690000000010428 1.4494999999999965 112.43801879882812
-13.690000000010542 1.4494999999999965 114.92328643798828
-11.690000000010656 1.4494999999999965 117.9561996459961
-9.69000000001077 1.4494999999999965 120.57318115234375
-7.690000000010883 1.4494999999999965 122.3625259399414
-5.690000000010997 1.4494999999999965 123.14169311523438
-3.6900000000111106 1.4494999999999965 122.74267578125
-1.6900000000112243 1.4494999999999965 120.87879943847656
0.309999999988662 1.4494999999999965 116.98017120361328
2.3099999999885483 1.4494999999999965 112.1255874633789
4.309999999988435 1.4494999999999965 115.96884155273438
6.309999999988321 1.4494999999999965 120.1976318359375
8.309999999988207 1.4494999999999965 122.5509262084961
10.309999999988094 1.4494999999999965 123.649658203125
12.30999999998798 1.4494999999999965 123.73623657226562
14.309999999987866 1.4494999999999965 122.8230972290039
16.309999999987753 1.4494999999999965 120.74707794189453
18.30999999998764 1.4494999999999965 117.03092956542969
20.309999999987525 1.4494999999999965 110.05912017822266
22.30999999998741 1.4494999999999965 100.44451904296875
24.309999999987298 1.4494999999999965 110.40465545654297
26.309999999987184 1.4494999999999965 113.81305694580078
28.30999999998707 1.4494999999999965 114.89810180664062
30.309999999986957 1.4494999999999965 114.7705078125
32.30999999998684 1.4494999999999965 113.90045928955078
34.30999999998673 1.4494999999999965 112.61103820800781
36.309999999986616 1.4494999999999965 111.1297607421875
38.3099999999865 1.4494999999999965 109.42996215820312
40.30999999998639 1.4494999999999965 107.07398986816406
42.309999999986275 1.4494999999999965 103.02023315429688
44.30999999998616 1.4494999999999965 93.94888305664062
46.30999999998605 1.4494999999999965 97.88471221923828
48.30999999998593 1.4494999999999965 105.06842803955078
50.30999999998582 1.4494999999999965 108.45326232910156
52.309999999985706 1.4494999999999965 109.88323211669922
54.30999999998559 1.4494999999999965 109.61076354980469
56.30999999998548 1.4494999999999965 107.23809051513672
58.309999999985365 1.4494999999999965 101.03630065917969
60.30999999998522 1.4494999999999965 91.92984008789062
62.30999999998511 1.4494999999999965 101.86412048339844
64.309999999985 1.4494999999999965 103.77261352539062
66.30999999998488 1.4494999999999965 101.16439819335938
68.30999999998477 1.4494999999999965 92.38322448730469
70.30999999998465 1.4494999999999965 100.85173034667969
72.30999999998454 1.4494999999999965 106.3810043334961
74.30999999998443 1.4494999999999965 109.21553039550781
76.30999999998431 1.4494999999999965 111.20370483398438
78.3099999999842 1.4494999999999965 112.79476928710938
80.30999999998409 1.4494999999999965 113.73014831542969
82.30999999998397 1.4494999999999965 113.73587036132812
84.30999999998386 1.4494999999999965 112.83598327636719
86.30999999998375 1.4494999999999965 111.46322631835938
88.30999999998363 1.4494999999999965 110.19466400146484
90.30999999998352 1.4494999999999965 108.82691192626953
92.3099999999834 1.4494999999999965 106.4877700805664
94.30999999998329 1.4494999999999965 102.83001708984375
96.30999999998318 1.4494999999999965 100.03013610839844
98.30999999998306 1.4494999999999965 99.76605224609375
100.30999999998295 1.4494999999999965 98.36741638183594
102.30999999998284 1.4494999999999965 96.45539093017578
104.30999999998272 1.4494999999999965 99.89968872070312
106.30999999998261 1.4494999999999965 103.57063293457031
108.3099999999825 1.4494999999999965 105.40060424804688
110.30999999998238 1.4494999999999965 105.66773986816406
112.30999999998227 1.4494999999999965 104.49649047851562
114.30999999998215 1.4494999999999965 101.888671875
116.30999999998204 1.4494999999999965 98.59501647949219
118.30999999998193 1.4494999999999965 97.90806579589844
120.30999999998181 1.4494999999999965 99.5558090209961
122.3099999999817 1.4494999999999965 101.06045532226562

-117.69000000000463 1.4694999999999965 106.44829559326172
-115.69000000000474 1.4694999999999965 107.86075592041016
-113.69000000000486 1.4694999999999965 108.20707702636719
-111.69000000000497 1.4694999999999965 107.85568237304688
-109.69000000000509 1.4694999999999965 107.12644958496094
-107.6900000000052 1.4694999999999965 106.22946166992188
-105.69000000000531 1.4694999999999965 105.55062866210938
-103.69000000000543 1.4694999999999965 106.34925842285156
-101.69000000000554 1.4694999999999965 109.16194915771484
-99.69000000000565 1.4694999999999965 112.40576171875
-97.69000000000577 1.4694999999999965 115.1143569946289
-95.69000000000588 1.4694999999999965 117.1107177734375
-93.690000000006 1.4694999999999965 118.34705352783203
-91.69000000000611 1.4694999999999965 118.72140502929688
-89.69000000000622 1.4694999999999965 118.49324035644531
-87.69000000000634 1.4694999999999965 120.08390808105469
-85.69000000000645 1.4694999999999965 124.6744384765625
-83.69000000000656 1.4694999999999965 129.07366943359375
-81.69000000000668 1.4694999999999965 132.22320556640625
-79.69000000000679 1.4694999999999965 134.11427307128906
-77.6900000000069 1.4694999999999965 134.8142852783203
-75.69000000000702 1.4694999999999965 134.3509063720703
-73.69000000000713 1.4694999999999965 132.7242889404297
-71.69000000000725 1.4694999999999965 129.96653747558594
-69.69000000000736 1.4694999999999965 126.32868957519531
-67.69000000000747 1.4694999999999965 122.6924057006836
-65.69000000000759 1.4694999999999965 120.48676300048828
-63.6900000000077 1.4694999999999965 120.09367370605469
-61.690000000007814 1.4694999999999965 120.36203002929688
-59.69000000000793 1.4694999999999965 119.94759368896484
-57.69000000000804 1.4694999999999965 118.00343322753906
-55.690000000008155 1.4694999999999965 113.63253784179688
-53.69000000000827 1.4694999999999965 104.13815307617188
-51.69000000000838 1.4694999999999965 105.55482482910156
-49.690000000008496 1.4694999999999965 110.59281921386719
-47.69000000000861 1.4694999999999965 111.55595397949219
-45.69000000000872 1.4694999999999965 111.33247375488281
-43.69000000000884 1.4694999999999965 112.69013977050781
-41.69000000000895 1.4694999999999965 115.10386657714844
-39.690000000009064 1.4694999999999965 116.69132232666016
-37.69000000000918 1.4694999999999965 117.0957260131836
-35.69000000000929 1.4694999999999965 116.48611450195312
-33.690000000009405 1.4694999999999965 115.15870666503906
-31.69000000000952 1.4694999999999965 113.63419342041016
-29.690000000009633 1.4694999999999965 112.84745025634766
-27.690000000009746 1.4694999999999965 113.20453643798828
-25.69000000000986 1.4694999999999965 113.76799011230469
-23.690000000009974 1.4694999999999965 113.73779296875
-21.690000000010087 1.4694999999999965 113.02165985107422
-19.6900000000102 1.4694999999999965 112.01386260986328
-17.690000000010315 1.4694999999999965 111.4852523803711
-15.690000000010428 1.4694999999999965 112.38079071044922
-13.690000000010542 1.4694999999999965 114.87560272216797
-11.690000000010656 1.4694999999999965 117.9029541015625
-9.69000000001077 1.4694999999999965 120.50390625
-7.690000000010883 1.4694999999999965 122.26774597167969
-5.690000000010997 1.4694999999999965 123.00851440429688
-3.6900000000111106 1.4694999999999965 122.54871368408203
-1.6900000000112243 1.4694999999999965 120.57731628417969
0.309999999988662 1.4694999999999965 116.45545196533203
2.3099999999885483 1.4694999999999965 111.58796691894531
4.309999999988435 1.4694999999999965 116.0621337890625
6.309999999988321 1.4694999999999965 120.25000762939453
8.309999999988207 1.4694999999999965 122.54824829101562
10.309999999988094 1.4694999999999965 123.61763000488281
12.30999999998798 1.4694999999999965 123.69316864013672
14.309999999987866 1.4694999999999965 122.77980041503906
16.309999999987753 1.4694999999999965 120.70878601074219
18.30999999998764 1.4694999999999965 116.9957046508789
20.309999999987525 1.4694999999999965 109.98318481445312
22.30999999998741 1.4694999999999965 99.91138458251953
24.309999999987298 1.4694999999999965 110.39811706542969
26.309999999987184 1.4694999999999965 113.85044860839844
28.30999999998707 1.4694999999999965 114.96219635009766
30.309999999986957 1.4694999999999965 114.86660766601562
32.30999999998684 1.4694999999999965 114.04707336425781
34.30999999998673 1.4694999999999965 112.83660125732422
36.309999999986616 1.4694999999999965 111.4554672241211
38.3099999999865 1.4694999999999965 109.85304260253906
40.30999999998639 1.4694999999999965 107.58760070800781
42.309999999986275 1.4694999999999965 103.67521667480469
44.30999999998616 1.4694999999999965 95.16799926757812
46.30999999998605 1.4694999999999965 97.948486328125
48.30999999998593 1.4694999999999965 105.28913879394531
50.30999999998582 1.4694999999999965 108.7635726928711
52.309999999985706 1.4694999999999965 110.26439666748047
54.30999999998559 1.4694999999999965 110.07801055908203
56.30999999998548 1.4694999999999965 107.85782623291016
58.309999999985365 1.4694999999999965 102.08132934570312
60.30999999998522 1.4694999999999965 90.18561553955078
62.30999999998511 1.4694999999999965 101.29544067382812
64.309999999985 1.4694999999999965 103.51365661621094
66.30999999998488 1.4694999999999965 100.93246459960938
68.30999999998477 1.4694999999999965 91.39523315429688
70.30999999998465 1.4694999999999965 100.85124969482422
72.30999999998454 1.4694999999999965 106.42610168457031
74.30999999998443 1.4694999999999965 109.24785614013672
76.30999999998431 1.4694999999999965 111.21776580810547
78.3099999999842 1.4694999999999965 112.79975891113281
80.30999999998409 1.4694999999999965 113.73188781738281
82.30999999998397 1.4694999999999965 113.72843933105469
84.30999999998386 1.4694999999999965 112.79720306396484
86.30999999998375 1.4694999999999965 111.35310363769531
88.30999999998363 1.4694999999999965 109.99055480957031
90.30999999998352 1.4694999999999965 108.5526351928711
92.3099999999834 1.4694999999999965 106.17933654785156
94.30999999998329 1.4694999999999965 102.6333999633789
96.30999999998318 1.4694999999999965 100.3389663696289
98.30999999998306 1.4694999999999965 100.26011657714844
100.30999999998295 1.4694999999999965 98.83688354492188
102.30999999998284 1.4694999999999965 97.03158569335938
104.30999999998272 1.4694999999999965 100.42765808105469
106.30999999998261 1.4694999999999965 104.01498413085938
108.3099999999825 1.4694999999999965 105.80619049072266
110.30999999998238 1.4694999999999965 106.05226135253906
112.30999999998227 1.4694999999999965 104.8666000366211
114.30999999998215 1.4694999999999965 102.25113677978516
116.30999999998204 1.4694999999999965 98.98448944091797
118.30999999998193 1.4694999999999965 98.36180877685547
120.30999999998181 1.4694999999999965 100.0117416381836
122.3099999999817 1.4694999999999965 101.49651336669922

-117.69000000000463 1.4894999999999965 106.78478240966797
-115.69000000000474 1.4894999999999965 108.14734649658203
-113.69000000000486 1.4894999999999965 108.49143981933594
-111.69000000000497 1.4894999999999965 108.15392303466797
-109.69000000000509 1.4894999999999965 107.44434356689453
-107.6900000000052 1.4894999999999965 106.57229614257812
-105.69000000000531 1.4894999999999965 105.9097900390625
-103.69000000000543 1.4894999999999965 106.64553833007812
-101.69000000000554 1.4894999999999965 109.34280395507812
-99.69000000000565 1.4894999999999965 112.51822662353516
-97.69000000000577 1.4894999999999965 115.1944580078125
-95.69000000000588 1.4894999999999965 117.17218017578125
-93.690000000006 1.4894999999999965 118.3934326171875
-91.69000000000611 1.4894999999999965 118.75032043457031
-89.69000000000622 1.4894999999999965 118.49114227294922
-87.69000000000634 1.4894999999999965 120.03919982910156
-85.69000000000645 1.4894999999999965 124.62385559082031
-83.69000000000656 1.4894999999999965 129.02615356445312
-81.69000000000668 1.4894999999999965 132.17576599121094
-79.69000000000679 1.4894999999999965 134.0654296875
-77.6900000000069 1.4894999999999965 134.763427734375
-75.69000000000702 1.4894999999999965 134.29713439941406
-73.69000000000713 1.4894999999999965 132.66514587402344
-71.69000000000725 1.4894999999999965 129.89613342285156
-69.69000000000736 1.4894999999999965 126.23846435546875
-67.69000000000747 1.4894999999999965 122.59383392333984
-65.69000000000759 1.4894999999999965 120.43148040771484
-63.6900000000077 1.4894999999999965 120.07221984863281
-61.690000000007814 1.4894999999999965 120.32147216796875
-59.69000000000793 1.4894999999999965 119.8691635131836
-57.69000000000804 1.4894999999999965 117.87539672851562
-55.690000000008155 1.4894999999999965 113.40252685546875
-53.69000000000827 1.4894999999999965 103.4249267578125
-51.69000000000838 1.4894999999999965 105.6980209350586
-49.690000000008496 1.4894999999999965 110.72154998779297
-47.69000000000861 1.4894999999999965 111.71031188964844
-45.69000000000872 1.4894999999999965 111.5568618774414
-43.69000000000884 1.4894999999999965 112.86236572265625
-41.69000000000895 1.4894999999999965 115.15702819824219
-39.690000000009064 1.4894999999999965 116.66705322265625
-37.69000000000918 1.4894999999999965 117.01895904541016
-35.69000000000929 1.4894999999999965 116.36536407470703
-33.690000000009405 1.4894999999999965 114.99958038330078
-31.69000000000952 1.4894999999999965 113.45376586914062
-29.690000000009633 1.4894999999999965 112.68441009521484
-27.690000000009746 1.4894999999999965 113.07644653320312
-25.69000000000986 1.4894999999999965 113.65425872802734
-23.690000000009974 1.4894999999999965 113.62137603759766
-21.690000000010087 1.4894999999999965 112.90097045898438
-19.6900000000102 1.4894999999999965 111.90245056152344
-17.690000000010315 1.4894999999999965 111.39991760253906
-15.690000000010428 1.4894999999999965 112.32083129882812
-13.690000000010542 1.4894999999999965 114.82501220703125
-11.690000000010656 1.4894999999999965 117.84661865234375
-9.69000000001077 1.4894999999999965 120.43135833740234
-7.690000000010883 1.4894999999999965 122.16935729980469
-5.690000000010997 1.4894999999999965 122.8709716796875
-3.6900000000111106 1.4894999999999965 122.34841918945312
-1.6900000000112243 1.4894999999999965 120.26390838623047
0.309999999988662 1.4894999999999965 115.89982604980469
2.3099999999885483 1.4894999999999965 111.10218048095703
4.309999999988435 1.4894999999999965 116.18241119384766
6.309999999988321 1.4894999999999965 120.30712890625
8.309999999988207 1.4894999999999965 122.54578399658203
10.309999999988094 1.4894999999999965 123.58413696289062
12.30999999998798 1.4894999999999965 123.64793395996094
14.309999999987866 1.4894999999999965 122.73413848876953
16.309999999987753 1.4894999999999965 120.66822814941406
18.30999999998764 1.4894999999999965 116.95884704589844
20.309999999987525 1.4894999999999965 109.90927124023438
22.30999999998741 1.4894999999999965 99.36053466796875
24.309999999987298 1.4894999999999965 110.392822265625
26.309999999987184 1.4894999999999965 113.88658142089844
28.30999999998707 1.4894999999999965 115.0244140625
30.309999999986957 1.4894999999999965 114.9605712890625
32.30999999998684 1.4894999999999965 114.19087219238281
34.30999999998673 1.4894999999999965 113.05667877197266
36.309999999986616 1.4894999999999965 111.76905822753906
38.3099999999865 1.4894999999999965 110.25457763671875
40.30999999998639 1.4894999999999965 108.06930541992188
42.309999999986275 1.4894999999999965 104.28028106689453
44.30999999998616 1.4894999999999965 96.23645782470703
46.30999999998605 1.4894999999999965 98.04485321044922
48.30999999998593 1.4894999999999965 105.50697326660156
50.30999999998582 1.4894999999999965 109.0621337890625
52.309999999985706 1.4894999999999965 110.62712097167969
54.30999999998559 1.4894999999999965 110.51824951171875
56.30999999998548 1.4894999999999965 108.43329620361328
58.309999999985365 1.4894999999999965 103.02226257324219
60.30999999998522 1.4894999999999965 89.11583709716797
62.30999999998511 1.4894999999999965 100.68978881835938
64.309999999985 1.4894999999999965 103.24824523925781
66.30999999998488 1.4894999999999965 100.69985961914062
68.30999999998477 1.4894999999999965 90.27603149414062
70.30999999998465 1.4894999999999965 100.86065673828125
72.30999999998454 1.4894999999999965 106.46991729736328
74.30999999998443 1.4894999999999965 109.27656555175781
76.30999999998431 1.4894999999999965 111.22720336914062
78.3099999999842 1.4894999999999965 112.79998779296875
80.30999999998409 1.4894999999999965 113.72950744628906
82.30999999998397 1.4894999999999965 113.71827697753906
84.30999999998386 1.4894999999999965 112.75825500488281
86.30999999998375 1.4894999999999965 111.24556732177734
88.30999999998363 1.4894999999999965 109.78880310058594
90.30999999998352 1.4894999999999965 108.27996826171875
92.3099999999834 1.4894999999999965 105.88118743896484
94.30999999998329 1.4894999999999965 102.4900131225586
96.30999999998318 1.4894999999999965 100.69430541992188
98.30999999998306 1.4894999999999965 100.74101257324219
100.30999999998295 1.4894999999999965 99.28528594970703
102.30999999998284 1.4894999999999965 97.56814575195312
104.30999999998272 1.4894999999999965 100.92039489746094
106.30999999998261 1.4894999999999965 104.43419647216797
108.3099999999825 1.4894999999999965 106.19025421142578
110.30999999998238 1.4894999999999965 106.41651916503906
112.30999999998227 1.4894999999999965 105.2164535522461
114.30999999998215 1.4894999999999965 102.5914306640625
116.30999999998204 1.4894999999999965 99.34423828125
118.30999999998193 1.4894999999999965 98.77690124511719
120.30999999998181 1.4894999999999965 100.43084716796875
122.3099999999817 1.4894999999999965 101.8998794555664

-117.69000000000463 1.5094999999999965 107.12037658691406
-115.69000000000474 1.5094999999999965 108.43064880371094
-113.69000000000486 1.5094999999999965 108.76850891113281
-111.69000000000497 1.5094999999999965 108.44090270996094
-109.69000000000509 1.5094999999999965 107.7475814819336
-107.6900000000052 1.5094999999999965 106.89765930175781
-105.69000000000531 1.5094999999999965 106.25030517578125
-103.69000000000543 1.5094999999999965 106.92977142333984
-101.69000000000554 1.5094999999999965 109.51852416992188
-99.69000000000565 1.5094999999999965 112.62702941894531
-97.69000000000577 1.5094999999999965 115.27101135253906
-95.69000000000588 1.5094999999999965 117.23011016845703
-93.690000000006 1.5094999999999965 118.43635559082031
-91.69000000000611 1.5094999999999965 118.77593994140625
-89.69000000000622 1.5094999999999965 118.48602294921875
-87.69000000000634 1.5094999999999965 119.99134826660156
-85.69000000000645 1.5094999999999965 124.57012939453125
-83.69000000000656 1.5094999999999965 128.9755401611328
-81.69000000000668 1.5094999999999965 132.12527465820312
-79.69000000000679 1.5094999999999965 134.0135498046875
-77.6900000000069 1.5094999999999965 134.70953369140625
-75.69000000000702 1.5094999999999965 134.24032592773438
-73.69000000000713 1.5094999999999965 132.6029510498047
-71.69000000000725 1.5094999999999965 129.82260131835938
-69.69000000000736 1.5094999999999965 126.1448745727539
-67.69000000000747 1.5094999999999965 122.49192810058594
-65.69000000000759 1.5094999999999965 120.37362670898438
-63.6900000000077 1.5094999999999965 120.04783630371094
-61.690000000007814 1.5094999999999965 120.2778549194336
-59.69000000000793 1.5094999999999965 119.78738403320312
-57.69000000000804 1.5094999999999965 117.74302673339844
-55.690000000008155 1.5094999999999965 113.16439819335938
-53.69000000000827 1.5094999999999965 102.65018463134766
-51.69000000000838 1.5094999999999965 105.87109375
-49.690000000008496 1.5094999999999965 110.85513305664062
-47.69000000000861 1.5094999999999965 111.86434936523438
-45.69000000000872 1.5094999999999965 111.77303314208984
-43.69000000000884 1.5094999999999965 113.02787017822266
-41.69000000000895 1.5094999999999965 115.20822143554688
-39.690000000009064 1.5094999999999965 116.64147186279297
-37.69000000000918 1.5094999999999965 116.9403076171875
-35.69000000000929 1.5094999999999965 116.24176025390625
-33.690000000009405 1.5094999999999965 114.83639526367188
-31.69000000000952 1.5094999999999965 113.26851654052734
-29.690000000009633 1.5094999999999965 112.51705932617188
-27.690000000009746 1.5094999999999965 112.94447326660156
-25.69000000000986 1.5094999999999965 113.53644561767578
-23.690000000009974 1.5094999999999965 113.50067138671875
-21.690000000010087 1.5094999999999965 112.77604675292969
-19.6900000000102 1.5094999999999965 111.7873764038086
-17.690000000010315 1.5094999999999965 111.31170654296875
-15.690000000010428 1.5094999999999965 112.25816345214844
-13.690000000010542 1.5094999999999965 114.77149200439453
-11.690000000010656 1.5094999999999965 117.78717041015625
-9.69000000001077 1.5094999999999965 120.35552215576172
-7.690000000010883 1.5094999999999965 122.06734466552734
-5.690000000010997 1.5094999999999965 122.72896575927734
-3.6900000000111106 1.5094999999999965 122.1416015625
-1.6900000000112243 1.5094999999999965 119.93788146972656
0.309999999988662 1.5094999999999965 115.31021118164062
2.3099999999885483 1.5094999999999965 110.69435119628906
4.309999999988435 1.5094999999999965 116.3267593383789
6.309999999988321 1.5094999999999965 120.36862182617188
8.309999999988207 1.5094999999999965 122.54354858398438
10.309999999988094 1.5094999999999965 123.54918670654297
12.30999999998798 1.5094999999999965 123.60054779052734
14.309999999987866 1.5094999999999965 122.68611145019531
16.309999999987753 1.5094999999999965 120.62539672851562
18.30999999998764 1.5094999999999965 116.92037963867188
20.309999999987525 1.5094999999999965 109.83760833740234
22.30999999998741 1.5094999999999965 98.794921875
24.309999999987298 1.5094999999999965 110.38864135742188
26.309999999987184 1.5094999999999965 113.9213638305664
28.30999999998707 1.5094999999999965 115.08464050292969
30.309999999986957 1.5094999999999965 115.05223083496094
32.30999999998684 1.5094999999999965 114.33162689208984
34.30999999998673 1.5094999999999965 113.27095794677734
36.309999999986616 1.5094999999999965 112.07068634033203
38.3099999999865 1.5094999999999965 110.6358642578125
40.30999999998639 1.5094999999999965 108.52202606201172
42.309999999986275 1.5094999999999965 104.84158325195312
44.30999999998616 1.5094999999999965 97.18550872802734
46.30999999998605 1.5094999999999965 98.17190551757812
48.30999999998593 1.5094999999999965 105.72157287597656
50.30999999998582 1.5094999999999965 109.34938049316406
52.309999999985706 1.5094999999999965 110.97259521484375
54.30999999998559 1.5094999999999965 110.93383026123047
56.30999999998548 1.5094999999999965 108.96951293945312
58.309999999985365 1.5094999999999965 103.87423706054688
60.30999999998522 1.5094999999999965 89.4033203125
62.30999999998511 1.5094999999999965 100.04265594482422
64.309999999985 1.5094999999999965 102.97637176513672
66.30999999998488 1.5094999999999965 100.46760559082031
68.30999999998477 1.5094999999999965 88.98741912841797
70.30999999998465 1.5094999999999965 100.87973022460938
72.30999999998454 1.5094999999999965 106.51228332519531
74.30999999998443 1.5094999999999965 109.30157470703125
76.30999999998431 1.5094999999999965 111.23194885253906
78.3099999999842 1.5094999999999965 112.79536437988281
80.30999999998409 1.5094999999999965 113.72290802001953
82.30999999998397 1.5094999999999965 113.705322265625
84.30999999998386 1.5094999999999965 112.71907806396484
86.30999999998375 1.5094999999999965 111.14090728759766
88.30999999998363 1.5094999999999965 109.59031677246094
90.30999999998352 1.5094999999999965 108.0106201171875
92.3099999999834 1.5094999999999965 105.5973129272461
94.30999999998329 1.5094999999999965 102.40512084960938
96.30999999998318 1.5094999999999965 101.08274841308594
98.30999999998306 1.5094999999999965 101.20616912841797
100.30999999998295 1.5094999999999965 99.71267700195312
102.30999999998284 1.5094999999999965 98.0687026977539
104.30999999998272 1.5094999999999965 101.38156127929688
106.30999999998261 1.5094999999999965 104.83036804199219
108.3099999999825 1.5094999999999965 106.55442810058594
110.30999999998238 1.5094999999999965 106.76199340820312
112.30999999998227 1.5094999999999965 105.54749298095703
114.30999999998215 1.5094999999999965 102.9111328125
116.30999999998204 1.5094999999999965 99.67648315429688
118.30999999998193 1.5094999999999965 99.15694427490234
120.30999999998181 1.5094999999999965 100.81658935546875
122.3099999999817 1.5094999999999965 102.27342224121094

-117.69000000000463 1.5294999999999965 107.45228576660156
-115.69000000000474 1.5294999999999965 108.70922088623047
-113.69000000000486 1.5294999999999965 109.03768920898438
-111.69000000000497 1.5294999999999965 108.71672058105469
-109.69000000000509 1.5294999999999965 108.03680419921875
-107.6900000000052 1.5294999999999965 107.20655822753906
-105.69000000000531 1.5294999999999965 106.57330322265625
-103.69000000000543 1.5294999999999965 107.20221710205078
-101.69000000000554 1.5294999999999965 109.68894958496094
-99.69000000000565 1.5294999999999965 112.7320556640625
-97.69000000000577 1.5294999999999965 115.3439712524414
-95.69000000000588 1.5294999999999965 117.28447723388672
-93.690000000006 1.5294999999999965 118.47578430175781
-91.69000000000611 1.5294999999999965 118.79823303222656
-89.69000000000622 1.5294999999999965 118.47784423828125
-87.69000000000634 1.5294999999999965 119.94036865234375
-85.69000000000645 1.5294999999999965 124.51325225830078
-83.69000000000656 1.5294999999999965 128.92184448242188
-81.69000000000668 1.5294999999999965 132.07171630859375
-79.69000000000679 1.5294999999999965 133.9586181640625
-77.6900000000069 1.5294999999999965 134.652587890625
-75.69000000000702 1.5294999999999965 134.18043518066406
-73.69000000000713 1.5294999999999965 132.53765869140625
-71.69000000000725 1.5294999999999965 129.74588012695312
-69.69000000000736 1.5294999999999965 126.04788208007812
-67.69000000000747 1.5294999999999965 122.38667297363281
-65.69000000000759 1.5294999999999965 120.31317901611328
-63.6900000000077 1.5294999999999965 120.0204849243164
-61.690000000007814 1.5294999999999965 120.23113250732422
-59.69000000000793 1.5294999999999965 119.70222473144531
-57.69000000000804 1.5294999999999965 117.60627746582031
-55.690000000008155 1.5294999999999965 112.91785430908203
-53.69000000000827 1.5294999999999965 101.80357360839844
-51.69000000000838 1.5294999999999965 106.06947326660156
-49.690000000008496 1.5294999999999965 110.99251556396484
-47.69000000000861 1.5294999999999965 112.01741027832031
-45.69000000000872 1.5294999999999965 111.9810562133789
-43.69000000000884 1.5294999999999965 113.18671417236328
-41.69000000000895 1.5294999999999965 115.25732421875
-39.690000000009064 1.5294999999999965 116.6145248413086
-37.69000000000918 1.5294999999999965 116.85977935791016
-35.69000000000929 1.5294999999999965 116.11528015136719
-33.690000000009405 1.5294999999999965 114.66911315917969
-31.69000000000952 1.5294999999999965 113.07837677001953
-29.690000000009633 1.5294999999999965 112.34534454345703
-27.690000000009746 1.5294999999999965 112.80852508544922
-25.69000000000986 1.5294999999999965 113.41448974609375
-23.690000000009974 1.5294999999999965 113.37561798095703
-21.690000000010087 1.5294999999999965 112.64683532714844
-19.6900000000102 1.5294999999999965 111.66864013671875
-17.690000000010315 1.5294999999999965 111.22061920166016
-15.690000000010428 1.5294999999999965 112.19281005859375
-13.690000000010542 1.5294999999999965 114.71504974365234
-11.690000000010656 1.5294999999999965 117.72457885742188
-9.69000000001077 1.5294999999999965 120.27633666992188
-7.690000000010883 1.5294999999999965 121.96162414550781
-5.690000000010997 1.5294999999999965 122.5823974609375
-3.6900000000111106 1.5294999999999965 121.92800903320312
-1.6900000000112243 1.5294999999999965 119.59840393066406
0.309999999988662 1.5294999999999965 114.68306732177734
2.3099999999885483 1.5294999999999965 110.3917007446289
4.309999999988435 1.5294999999999965 116.4920425415039
6.309999999988321 1.5294999999999965 120.43408203125
8.309999999988207 1.5294999999999965 122.54150390625
10.309999999988094 1.5294999999999965 123.51280975341797
12.30999999998798 1.5294999999999965 123.55103302001953
14.309999999987866 1.5294999999999965 122.63572692871094
16.309999999987753 1.5294999999999965 120.580322265625
18.30999999998764 1.5294999999999965 116.88030242919922
20.309999999987525 1.5294999999999965 109.76840209960938
22.30999999998741 1.5294999999999965 98.21937561035156
24.309999999987298 1.5294999999999965 110.38551330566406
26.309999999987184 1.5294999999999965 113.95468139648438
28.30999999998707 1.5294999999999965 115.14275360107422
30.309999999986957 1.5294999999999965 115.14143371582031
32.30999999998684 1.5294999999999965 114.46908569335938
34.30999999998673 1.5294999999999965 113.47921752929688
36.309999999986616 1.5294999999999965 112.36051940917969
38.3099999999865 1.5294999999999965 110.99809265136719
40.30999999998639 1.5294999999999965 108.94828033447266
42.309999999986275 1.5294999999999965 105.36418914794922
44.30999999998616 1.5294999999999965 98.03763580322266
46.30999999998605 1.5294999999999965 98.32710266113281
48.30999999998593 1.5294999999999965 105.93260955810547
50.30999999998582 1.5294999999999965 109.625732421875
52.309999999985706 1.5294999999999965 111.30189514160156
54.30999999998559 1.5294999999999965 111.32678985595703
56.30999999998548 1.5294999999999965 109.4706802368164
58.309999999985365 1.5294999999999965 104.64999389648438
60.30999999998522 1.5294999999999965 90.81287384033203
62.30999999998511 1.5294999999999965 99.34861755371094
64.309999999985 1.5294999999999965 102.6981430053711
66.30999999998488 1.5294999999999965 100.23682403564453
68.30999999998477 1.5294999999999965 87.4710922241211
70.30999999998465 1.5294999999999965 100.90817260742188
72.30999999998454 1.5294999999999965 106.55304718017578
74.30999999998443 1.5294999999999965 109.32280731201172
76.30999999998431 1.5294999999999965 111.23190307617188
78.3099999999842 1.5294999999999965 112.78581237792969
80.30999999998409 1.5294999999999965 113.71199798583984
82.30999999998397 1.5294999999999965 113.68946075439453
84.30999999998386 1.5294999999999965 112.67960357666016
86.30999999998375 1.5294999999999965 111.03939056396484
88.30999999998363 1.5294999999999965 109.3961181640625
90.30999999998352 1.5294999999999965 107.74649047851562
92.3099999999834 1.5294999999999965 105.33210754394531
94.30999999998329 1.5294999999999965 102.38157653808594
96.30999999998318 1.5294999999999965 101.49249267578125
98.30999999998306 1.5294999999999965 101.65403747558594
100.30999999998295 1.5294999999999965 100.11939239501953
102.30999999998284 1.5294999999999965 98.53642272949219
104.30999999998272 1.5294999999999965 101.81426239013672
106.30999999998261 1.5294999999999965 105.20538330078125
108.3099999999825 1.5294999999999965 106.90018463134766
110.30999999998238 1.5294999999999965 107.0899887084961
112.30999999998227 1.5294999999999965 105.86101531982422
114.30999999998215 1.5294999999999965 103.21160125732422
116.30999999998204 1.5294999999999965 99.98316955566406
118.30999999998193 1.5294999999999965 99.50492858886719
120.30999999998181 1.5294999999999965 101.17186737060547
122.3099999999817 1.5294999999999965 102.61961364746094

-117.69000000000463 1.5494999999999965 107.7783203125
-115.69000000000474 1.5494999999999965 108.98190307617188
-113.69000000000486 1.5494999999999965 109.29855346679688
-111.69000000000497 1.5494999999999965 108.98150634765625
-109.69000000000509 1.5494999999999965 108.31259155273438
-107.6900000000052 1.5494999999999965 107.49989318847656
-105.69000000000531 1.5494999999999965 106.87979125976562
-103.69000000000543 1.5494999999999965 107.463134765625
-101.69000000000554 1.5494999999999965 109.85391235351562
-99.69000000000565 1.5494999999999965 112.83321380615234
-97.69000000000577 1.5494999999999965 115.41327667236328
-95.69000000000588 1.5494999999999965 117.33524322509766
-93.690000000006 1.5494999999999965 118.5116958618164
-91.69000000000611 1.5494999999999965 118.81716918945312
-89.69000000000622 1.5494999999999965 118.4665756225586
-87.69000000000634 1.5494999999999965 119.88619995117188
-85.69000000000645 1.5494999999999965 124.45317077636719
-83.69000000000656 1.5494999999999965 128.8650360107422
-81.69000000000668 1.5494999999999965 132.01507568359375
-79.69000000000679 1.5494999999999965 133.9005889892578
-77.6900000000069 1.5494999999999965 134.592529296875
-75.69000000000702 1.5494999999999965 134.11746215820312
-73.69000000000713 1.5494999999999965 132.46923828125
-71.69000000000725 1.5494999999999965 129.66598510742188
-69.69000000000736 1.5494999999999965 125.94746398925781
-67.69000000000747 1.5494999999999965 122.27803039550781
-65.69000000000759 1.5494999999999965 120.25010681152344
-63.6900000000077 1.5494999999999965 119.99014282226562
-61.690000000007814 1.5494999999999965 120.18128967285156
-59.69000000000793 1.5494999999999965 119.6136474609375
-57.69000000000804 1.5494999999999965 117.46509552001953
-55.690000000008155 1.5494999999999965 112.66264343261719
-53.69000000000827 1.5494999999999965 100.87190246582031
-51.69000000000838 1.5494999999999965 106.2884521484375
-49.690000000008496 1.5494999999999965 111.13270568847656
-47.69000000000861 1.5494999999999965 112.16896057128906
-45.69000000000872 1.5494999999999965 112.1810302734375
-43.69000000000884 1.5494999999999965 113.33897399902344
-41.69000000000895 1.5494999999999965 115.30418395996094
-39.690000000009064 1.5494999999999965 116.58614349365234
-37.69000000000918 1.5494999999999965 116.77734375
-35.69000000000929 1.5494999999999965 115.98593139648438
-33.690000000009405 1.5494999999999965 114.4976806640625
-31.69000000000952 1.5494999999999965 112.88323211669922
-29.690000000009633 1.5494999999999965 112.16919708251953
-27.690000000009746 1.5494999999999965 112.66857147216797
-25.69000000000986 1.5494999999999965 113.288330078125
-23.690000000009974 1.5494999999999965 113.24616241455078
-21.690000000010087 1.5494999999999965 112.5132827758789
-19.6900000000102 1.5494999999999965 111.5462417602539
-17.690000000010315 1.5494999999999965 111.12670135498047
-15.690000000010428 1.5494999999999965 112.12477111816406
-13.690000000010542 1.5494999999999965 114.65567016601562
-11.690000000010656 1.5494999999999965 117.65882873535156
-9.69000000001077 1.5494999999999965 120.19377899169922
-7.690000000010883 1.5494999999999965 121.85212707519531
-5.690000000010997 1.5494999999999965 122.43114471435547
-3.6900000000111106 1.5494999999999965 121.7073745727539
-1.6900000000112243 1.5494999999999965 119.24464416503906
0.309999999988662 1.5494999999999965 114.01447296142578
2.3099999999885483 1.5494999999999965 110.21763610839844
4.309999999988435 1.5494999999999965 116.675048828125
6.309999999988321 1.5494999999999965 120.50311279296875
8.309999999988207 1.5494999999999965 122.53964233398438
10.309999999988094 1.5494999999999965 123.47504425048828
12.30999999998798 1.5494999999999965 123.4994125366211
14.309999999987866 1.5494999999999965 122.58300018310547
16.309999999987753 1.5494999999999965 120.5329818725586
18.30999999998764 1.5494999999999965 116.8386459350586
20.309999999987525 1.5494999999999965 109.70185089111328
22.30999999998741 1.5494999999999965 97.6412353515625
24.309999999987298 1.5494999999999965 110.38329315185547
26.309999999987184 1.5494999999999965 113.98641967773438
28.30999999998707 1.5494999999999965 115.19866943359375
30.309999999986957 1.5494999999999965 115.22802734375
32.30999999998684 1.5494999999999965 114.60304260253906
34.30999999998673 1.5494999999999965 113.68124389648438
36.309999999986616 1.5494999999999965 112.63878631591797
38.3099999999865 1.5494999999999965 111.34236145019531
40.30999999998639 1.5494999999999965 109.3502197265625
42.309999999986275 1.5494999999999965 105.85221862792969
44.30999999998616 1.5494999999999965 98.80949401855469
46.30999999998605 1.5494999999999965 98.5074462890625
48.30999999998593 1.5494999999999965 106.13981628417969
50.30999999998582 1.5494999999999965 109.89154815673828
52.309999999985706 1.5494999999999965 111.6159896850586
54.30999999998559 1.5494999999999965 111.69888305664062
56.30999999998548 1.5494999999999965 109.94029998779297
58.309999999985365 1.5494999999999965 105.36000061035156
60.30999999998522 1.5494999999999965 92.58170318603516
62.30999999998511 1.5494999999999965 98.60111236572266
64.309999999985 1.5494999999999965 102.41365051269531
66.30999999998488 1.5494999999999965 100.0088119506836
68.30999999998477 1.5494999999999965 85.63159942626953
70.30999999998465 1.5494999999999965 100.94557189941406
72.30999999998454 1.5494999999999965 106.59207153320312
74.30999999998443 1.5494999999999965 109.34017181396484
76.30999999998431 1.5494999999999965 111.22698974609375
78.3099999999842 1.5494999999999965 112.77123260498047
80.30999999998409 1.5494999999999965 113.69670104980469
82.30999999998397 1.5494999999999965 113.67058563232422
84.30999999998386 1.5494999999999965 112.6397705078125
86.30999999998375 1.5494999999999965 110.94124603271484
88.30999999998363 1.5494999999999965 109.20722961425781
90.30999999998352 1.5494999999999965 107.48970031738281
92.3099999999834 1.5494999999999965 105.09022521972656
94.30999999998329 1.5494999999999965 102.41946411132812
96.30999999998318 1.5494999999999965 101.9136962890625
98.30999999998306 1.5494999999999965 102.08380889892578
100.30999999998295 1.5494999999999965 100.5059814453125
102.30999999998284 1.5494999999999965 98.97408294677734
104.30999999998272 1.5494999999999965 102.22109985351562
106.30999999998261 1.5494999999999965 105.56086730957031
108.3099999999825 1.5494999999999965 107.22879028320312
110.30999999998238 1.5494999999999965 107.40167236328125
112.30999999998227 1.5494999999999965 106.15815734863281
114.30999999998215 1.5494999999999965 103.49409484863281
116.30999999998204 1.5494999999999965 100.2659683227539
118.30999999998193 1.5494999999999965 99.82337188720703
120.30999999998181 1.5494999999999965 101.49906921386719
122.3099999999817 1.5494999999999965 102.94049072265625

-117.69000000000463 1.5694999999999966 108.09683227539062
-115.69000000000474 1.5694999999999966 109.247802734375
-113.69000000000486 1.5694999999999966 109.55078887939453
-111.69000000000497 1.5694999999999966 109.2354507446289
-109.69000000000509 1.5694999999999966 108.57547760009766
-107.6900000000052 1.5694999999999966 107.77850341796875
-105.69000000000531 1.5694999999999966 107.17063903808594
-103.69000000000543 1.5694999999999966 107.71277618408203
-101.69000000000554 1.5694999999999966 110.01329040527344
-99.69000000000565 1.5694999999999966 112.93041229248047
-97.69000000000577 1.5694999999999966 115.4788818359375
-95.69000000000588 1.5694999999999966 117.38236236572266
-93.690000000006 1.5694999999999966 118.5440444946289
-91.69000000000611 1.5694999999999966 118.83271026611328
-89.69000000000622 1.5694999999999966 118.45219421386719
-87.69000000000634 1.5694999999999966 119.82881164550781
-85.69000000000645 1.5694999999999966 124.38987731933594
-83.69000000000656 1.5694999999999966 128.8050537109375
-81.69000000000668 1.5694999999999966 131.95529174804688
-79.69000000000679 1.5694999999999966 133.8394317626953
-77.6900000000069 1.5694999999999966 134.52935791015625
-75.69000000000702 1.5694999999999966 134.0513458251953
-73.69000000000713 1.5694999999999966 132.3976593017578
-71.69000000000725 1.5694999999999966 129.5828399658203
-69.69000000000736 1.5694999999999966 125.84358215332031
-67.69000000000747 1.5694999999999966 122.1659927368164
-65.69000000000759 1.5694999999999966 120.18439483642578
-63.6900000000077 1.5694999999999966 119.95674896240234
-61.690000000007814 1.5694999999999966 120.12828826904297
-59.69000000000793 1.5694999999999966 119.52163696289062
-57.69000000000804 1.5694999999999966 117.31942749023438
-55.690000000008155 1.5694999999999966 112.39845275878906
-53.69000000000827 1.5694999999999966 99.83809661865234
-51.69000000000838 1.5694999999999966 106.52350616455078
-49.690000000008496 1.5694999999999966 111.2747573852539
-47.69000000000861 1.5694999999999966 112.31843566894531
-45.69000000000872 1.5694999999999966 112.373046875
-43.69000000000884 1.5694999999999966 113.48471069335938
-41.69000000000895 1.5694999999999966 115.34870147705078
-39.690000000009064 1.5694999999999966 116.55625915527344
-37.69000000000918 1.5694999999999966 116.6929931640625
-35.69000000000929 1.5694999999999966 115.8536605834961
-33.690000000009405 1.5694999999999966 114.32205200195312
-31.69000000000952 1.5694999999999966 112.68302917480469
-29.690000000009633 1.5694999999999966 111.98855590820312
-27.690000000009746 1.5694999999999966 112.5245361328125
-25.69000000000986 1.5694999999999966 113.15789031982422
-23.690000000009974 1.5694999999999966 113.11222839355469
-21.690000000010087 1.5694999999999966 112.3753433227539
-19.6900000000102 1.5694999999999966 111.420166015625
-17.690000000010315 1.5694999999999966 111.02997589111328
-15.690000000010428 1.5694999999999966 112.05406951904297
-13.690000000010542 1.5694999999999966 114.59333801269531
-11.690000000010656 1.5694999999999966 117.58987426757812
-9.69000000001077 1.5694999999999966 120.10779571533203
-7.690000000010883 1.5694999999999966 121.73880767822266
-5.690000000010997 1.5694999999999966 122.27511596679688
-3.6900000000111106 1.5694999999999966 121.47945404052734
-1.6900000000112243 1.5694999999999966 118.8755874633789
0.309999999988662 1.5694999999999966 113.30015563964844
2.3099999999885483 1.5694999999999966 110.18600463867188
4.309999999988435 1.5694999999999966 116.87264251708984
6.309999999988321 1.5694999999999966 120.57532501220703
8.309999999988207 1.5694999999999966 122.53795623779297
10.309999999988094 1.5694999999999966 123.4359130859375
12.30999999998798 1.5694999999999966 123.4456787109375
14.309999999987866 1.5694999999999966 122.52792358398438
16.309999999987753 1.5694999999999966 120.4833984375
18.30999999998764 1.5694999999999966 116.79541778564453
20.309999999987525 1.5694999999999966 109.63814544677734
22.30999999998741 1.5694999999999966 97.0711669921875
24.309999999987298 1.5694999999999966 110.38186645507812
26.309999999987184 1.5694999999999966 114.0164794921875
28.30999999998707 1.5694999999999966 115.25225830078125
30.309999999986957 1.5694999999999966 115.31185913085938
32.30999999998684 1.5694999999999966 114.73329162597656
34.30999999998673 1.5694999999999966 113.87687683105469
36.309999999986616 1.5694999999999966 112.90574645996094
38.3099999999865 1.5694999999999966 111.66966247558594
40.30999999998639 1.5694999999999966 109.72975158691406
42.309999999986275 1.5694999999999966 106.30917358398438
44.30999999998616 1.5694999999999966 99.51371765136719
46.30999999998605 1.5694999999999966 98.70967102050781
48.30999999998593 1.5694999999999966 106.34296417236328
50.30999999998582 1.5694999999999966 110.14720916748047
52.309999999985706 1.5694999999999966 111.91573333740234
54.30999999998559 1.5694999999999966 112.05162811279297
56.30999999998548 1.5694999999999966 110.3813247680664
58.309999999985365 1.5694999999999966 106.0128402709961
60.30999999998522 1.5694999999999966 94.2860336303711
62.30999999998511 1.5694999999999966 97.79204559326172
64.309999999985 1.5694999999999966 102.12306213378906
66.30999999998488 1.5694999999999966 99.7850112915039
68.30999999998477 1.5694999999999966 83.29595947265625
70.30999999998465 1.5694999999999966 100.99140930175781
72.30999999998454 1.5694999999999966 106.62919616699219
74.30999999998443 1.5694999999999966 109.35359191894531
76.30999999998431 1.5694999999999966 111.21710968017578
78.3099999999842 1.5694999999999966 112.75153350830078
80.30999999998409 1.5694999999999966 113.67691040039062
82.30999999998397 1.5694999999999966 113.64862060546875
84.30999999998386 1.5694999999999966 112.59949493408203
86.30999999998375 1.5694999999999966 110.84671020507812
88.30999999998363 1.5694999999999966 109.02473449707031
90.30999999998352 1.5694999999999966 107.24261474609375
92.3099999999834 1.5694999999999966 104.87632751464844
94.30999999998329 1.5694999999999966 102.51609802246094
96.30999999998318 1.5694999999999966 102.33860778808594
98.30999999998306 1.5694999999999966 102.49520874023438
100.30999999998295 1.5694999999999966 100.87310028076172
102.30999999998284 1.5694999999999966 99.38410949707031
104.30999999998272 1.5694999999999966 102.60430145263672
106.30999999998261 1.5694999999999966 105.89820861816406
108.3099999999825 1.5694999999999966 107.54139709472656
110.30999999998238 1.5694999999999966 107.69808959960938
112.30999999998227 1.5694999999999966 106.43995666503906
114.30999999998215 1.5694999999999966 103.75970458984375
116.30999999998204 1.5694999999999966 100.52635192871094
118.30999999998193 1.5694999999999966 100.1143798828125
120.30999999998181 1.5694999999999966 101.80026245117188
122.3099999999817 1.5694999999999966 103.23784637451172

-117.69000000000463 1.5894999999999966 108.40656280517578
-115.69000000000474 1.5894999999999966 109.50618743896484
-113.69000000000486 1.5894999999999966 109.794189453125
-111.69000000000497 1.5894999999999966 109.47872161865234
-109.69000000000509 1.5894999999999966 108.82595825195312
-107.6900000000052 1.5894999999999966 108.0430908203125
-105.69000000000531 1.5894999999999966 107.44666290283203
-103.69000000000543 1.5894999999999966 107.95143127441406
-101.69000000000554 1.5894999999999966 110.1669921875
-99.69000000000565 1.5894999999999966 113.0235595703125
-97.69000000000577 1.5894999999999966 115.54071044921875
-95.69000000000588 1.5894999999999966 117.42581176757812
-93.690000000006 1.5894999999999966 118.57281494140625
-91.69000000000611 1.5894999999999966 118.8448257446289
-89.69000000000622 1.5894999999999966 118.43464660644531
-87.69000000000634 1.5894999999999966 119.7681884765625
-85.69000000000645 1.5894999999999966 124.32331085205078
-83.69000000000656 1.5894999999999966 128.7418975830078
-81.69000000000668 1.5894999999999966 131.89234924316406
-79.69000000000679 1.5894999999999966 133.77511596679688
-77.6900000000069 1.5894999999999966 134.4630126953125
-75.69000000000702 1.5894999999999966 133.9820556640625
-73.69000000000713 1.5894999999999966 132.32290649414062
-71.69000000000725 1.5894999999999966 129.49644470214844
-69.69000000000736 1.5894999999999966 125.7362060546875
-67.69000000000747 1.5894999999999966 122.05052185058594
-65.69000000000759 1.5894999999999966 120.11601257324219
-63.6900000000077 1.5894999999999966 119.9202880859375
-61.690000000007814 1.5894999999999966 120.07209777832031
-59.69000000000793 1.5894999999999966 119.4261474609375
-57.69000000000804 1.5894999999999966 117.16921997070312
-55.690000000008155 1.5894999999999966 112.12496948242188
-53.69000000000827 1.5894999999999966 98.67962646484375
-51.69000000000838 1.5894999999999966 106.7703857421875
-49.690000000008496 1.5894999999999966 111.41777801513672
-47.69000000000861 1.5894999999999966 112.46537780761719
-45.69000000000872 1.5894999999999966 112.55718231201172
-43.69000000000884 1.5894999999999966 113.62395477294922
-41.69000000000895 1.5894999999999966 115.39073181152344
-39.690000000009064 1.5894999999999966 116.52481842041016
-37.69000000000918 1.5894999999999966 116.60667419433594
-35.69000000000929 1.5894999999999966 115.71847534179688
-33.690000000009405 1.5894999999999966 114.14215087890625
-31.69000000000952 1.5894999999999966 112.47765350341797
-29.690000000009633 1.5894999999999966 111.80335235595703
-27.690000000009746 1.5894999999999966 112.3763656616211
-25.69000000000986 1.5894999999999966 113.02310943603516
-23.690000000009974 1.5894999999999966 112.97374725341797
-21.690000000010087 1.5894999999999966 112.23297119140625
-19.6900000000102 1.5894999999999966 111.29042053222656
-17.690000000010315 1.5894999999999966 110.93047332763672
-15.690000000010428 1.5894999999999966 111.98072814941406
-13.690000000010542 1.5894999999999966 114.52804565429688
-11.690000000010656 1.5894999999999966 117.5177001953125
-9.69000000001077 1.5894999999999966 120.01834106445312
-7.690000000010883 1.5894999999999966 121.62158966064453
-5.690000000010997 1.5894999999999966 122.11418151855469
-3.6900000000111106 1.5894999999999966 121.24394226074219
-1.6900000000112243 1.5894999999999966 118.49018096923828
0.309999999988662 1.5894999999999966 112.53559875488281
2.3099999999885483 1.5894999999999966 110.29708862304688
4.309999999988435 1.5894999999999966 117.08182525634766
6.309999999988321 1.5894999999999966 120.65031433105469
8.309999999988207 1.5894999999999966 122.53640747070312
10.309999999988094 1.5894999999999966 123.39543151855469
12.30999999998798 1.5894999999999966 123.38987731933594
14.309999999987866 1.5894999999999966 122.47051239013672
16.309999999987753 1.5894999999999966 120.43156433105469
18.30999999998764 1.5894999999999966 116.75062561035156
20.309999999987525 1.5894999999999966 109.57745361328125
22.30999999998741 1.5894999999999966 96.52381134033203
24.309999999987298 1.5894999999999966 110.381103515625
26.309999999987184 1.5894999999999966 114.04473876953125
28.30999999998707 1.5894999999999966 115.30342102050781
30.309999999986957 1.5894999999999966 115.392822265625
32.30999999998684 1.5894999999999966 114.85965728759766
34.30999999998673 1.5894999999999966 114.06600952148438
36.309999999986616 1.5894999999999966 113.16165161132812
38.3099999999865 1.5894999999999966 111.98089599609375
40.30999999998639 1.5894999999999966 110.08849334716797
42.309999999986275 1.5894999999999966 106.73796844482422
44.30999999998616 1.5894999999999966 100.16014099121094
46.30999999998605 1.5894999999999966 98.93038940429688
48.30999999998593 1.5894999999999966 106.54183959960938
50.30999999998582 1.5894999999999966 110.39302825927734
52.309999999985706 1.5894999999999966 112.20187377929688
54.30999999998559 1.5894999999999966 112.3863525390625
56.30999999998548 1.5894999999999966 110.7962875366211
58.309999999985365 1.5894999999999966 106.61557006835938
60.30999999998522 1.5894999999999966 95.80921936035156
62.30999999998511 1.5894999999999966 96.91142272949219
64.309999999985 1.5894999999999966 101.82658386230469
66.30999999998488 1.5894999999999966 99.56698608398438
68.30999999998477 1.5894999999999966 80.09750366210938
70.30999999998465 1.5894999999999966 101.04511260986328
72.30999999998454 1.5894999999999966 106.66427612304688
74.30999999998443 1.5894999999999966 109.36297607421875
76.30999999998431 1.5894999999999966 111.20216369628906
78.3099999999842 1.5894999999999966 112.7265853881836
80.30999999998409 1.5894999999999966 113.65253448486328
82.30999999998397 1.5894999999999966 113.62344360351562
84.30999999998386 1.5894999999999966 112.55867767333984
86.30999999998375 1.5894999999999966 110.7559814453125
88.30999999998363 1.5894999999999966 108.8497314453125
90.30999999998352 1.5894999999999966 107.00770568847656
92.3099999999834 1.5894999999999966 104.69490051269531
94.30999999998329 1.5894999999999966 102.66635131835938
96.30999999998318 1.5894999999999966 102.76126098632812
98.30999999998306 1.5894999999999966 102.88829040527344
100.30999999998295 1.5894999999999966 101.22142791748047
102.30999999998284 1.5894999999999966 99.76861572265625
104.30999999998272 1.5894999999999966 102.96580505371094
106.30999999998261 1.5894999999999966 106.21868133544922
108.3099999999825 1.5894999999999966 107.83900451660156
110.30999999998238 1.5894999999999966 107.98016357421875
112.30999999998227 1.5894999999999966 106.7072982788086
114.30999999998215 1.5894999999999966 104.00942993164062
116.30999999998204 1.5894999999999966 100.76557922363281
118.30999999998193 1.5894999999999966 100.37973022460938
120.30999999998181 1.5894999999999966 102.07716369628906
122.3099999999817 1.5894999999999966 103.51318359375

-117.69000000000463 1.6094999999999966 108.70664978027344
-115.69000000000474 1.6094999999999966 109.75654602050781
-113.69000000000486 1.6094999999999966 110.02860260009766
-111.69000000000497 1.6094999999999966 109.7115249633789
-109.69000000000509 1.6094999999999966 109.06452178955078
-107.6900000000052 1.6094999999999966 108.2943115234375
-105.69000000000531 1.6094999999999966 107.70855712890625
-103.69000000000543 1.6094999999999966 108.17935180664062
-101.69000000000554 1.6094999999999966 110.31488037109375
-99.69000000000565 1.6094999999999966 113.11256408691406
-97.69000000000577 1.6094999999999966 115.59873962402344
-95.69000000000588 1.6094999999999966 117.46553039550781
-93.690000000006 1.6094999999999966 118.59795379638672
-91.69000000000611 1.6094999999999966 118.85346984863281
-89.69000000000622 1.6094999999999966 118.41390991210938
-87.69000000000634 1.6094999999999966 119.70427703857422
-85.69000000000645 1.6094999999999966 124.25346374511719
-83.69000000000656 1.6094999999999966 128.67552185058594
-81.69000000000668 1.6094999999999966 131.82620239257812
-79.69000000000679 1.6094999999999966 133.70761108398438
-77.6900000000069 1.6094999999999966 134.3934783935547
-75.69000000000702 1.6094999999999966 133.90957641601562
-73.69000000000713 1.6094999999999966 132.2449188232422
-71.69000000000725 1.6094999999999966 129.40676879882812
-69.69000000000736 1.6094999999999966 125.62530517578125
-67.69000000000747 1.6094999999999966 121.93157958984375
-65.69000000000759 1.6094999999999966 120.044921875
-63.6900000000077 1.6094999999999966 119.88072204589844
-61.690000000007814 1.6094999999999966 120.01268005371094
-59.69000000000793 1.6094999999999966 119.32713317871094
-57.69000000000804 1.6094999999999966 117.01439666748047
-55.690000000008155 1.6094999999999966 111.84185028076172
-53.69000000000827 1.6094999999999966 97.36660766601562
-51.69000000000838 1.6094999999999966 107.02525329589844
-49.690000000008496 1.6094999999999966 111.56092834472656
-47.69000000000861 1.6094999999999966 112.60935974121094
-45.69000000000872 1.6094999999999966 112.7335205078125
-43.69000000000884 1.6094999999999966 113.75678253173828
-41.69000000000895 1.6094999999999966 115.4301528930664
-39.690000000009064 1.6094999999999966 116.49171447753906
-37.69000000000918 1.6094999999999966 116.51837158203125
-35.69000000000929 1.6094999999999966 115.58033752441406
-33.690000000009405 1.6094999999999966 113.95793151855469
-31.69000000000952 1.6094999999999966 112.26701354980469
-29.690000000009633 1.6094999999999966 111.6135025024414
-27.690000000009746 1.6094999999999966 112.2239761352539
-25.69000000000986 1.6094999999999966 112.88390350341797
-23.690000000009974 1.6094999999999966 112.83065795898438
-21.690000000010087 1.6094999999999966 112.08611297607422
-19.6900000000102 1.6094999999999966 111.1570053100586
-17.690000000010315 1.6094999999999966 110.82823181152344
-15.690000000010428 1.6094999999999966 111.90475463867188
-13.690000000010542 1.6094999999999966 114.45980072021484
-11.690000000010656 1.6094999999999966 117.4422607421875
-9.69000000001077 1.6094999999999966 119.92537689208984
-7.690000000010883 1.6094999999999966 121.50040435791016
-5.690000000010997 1.6094999999999966 121.94822692871094
-3.6900000000111106 1.6094999999999966 121.00053405761719
-1.6900000000112243 1.6094999999999966 118.08720397949219
0.309999999988662 1.6094999999999966 111.71646881103516
2.3099999999885483 1.6094999999999966 110.53753662109375
4.309999999988435 1.6094999999999966 117.29985046386719
6.309999999988321 1.6094999999999966 120.72769165039062
8.309999999988207 1.6094999999999966 122.53500366210938
10.309999999988094 1.6094999999999966 123.35364532470703
12.30999999998798 1.6094999999999966 123.33200073242188
14.309999999987866 1.6094999999999966 122.4107666015625
16.309999999987753 1.6094999999999966 120.37750244140625
18.30999999998764 1.6094999999999966 116.70429229736328
20.309999999987525 1.6094999999999966 109.51991271972656
22.30999999998741 1.6094999999999966 96.01817321777344
24.309999999987298 1.6094999999999966 110.38082885742188
26.309999999987184 1.6094999999999966 114.07110595703125
28.30999999998707 1.6094999999999966 115.35205078125
30.309999999986957 1.6094999999999966 115.47076416015625
32.30999999998684 1.6094999999999966 114.98198699951172
34.30999999998673 1.6094999999999966 114.24855041503906
36.309999999986616 1.6094999999999966 113.40674591064453
38.3099999999865 1.6094999999999966 112.27688598632812
40.30999999998639 1.6094999999999966 110.42788696289062
42.309999999986275 1.6094999999999966 107.14109802246094
44.30999999998616 1.6094999999999966 100.75651550292969
46.30999999998605 1.6094999999999966 99.16629791259766
48.30999999998593 1.6094999999999966 106.73628997802734
50.30999999998582 1.6094999999999966 110.62933349609375
52.309999999985706 1.6094999999999966 112.47511291503906
54.30999999998559 1.6094999999999966 112.70423126220703
56.30999999998548 1.6094999999999966 111.1873550415039
58.309999999985365 1.6094999999999966 107.17402648925781
60.30999999998522 1.6094999999999966 97.14659118652344
62.30999999998511 1.6094999999999966 95.94669342041016
64.309999999985 1.6094999999999966 101.52446746826172
66.30999999998488 1.6094999999999966 99.3564453125
68.30999999998477 1.6094999999999966 75.00446319580078
70.30999999998465 1.6094999999999966 101.10604095458984
72.30999999998454 1.6094999999999966 106.6971664428711
74.30999999998443 1.6094999999999966 109.36822509765625
76.30999999998431 1.6094999999999966 111.18206024169922
78.3099999999842 1.6094999999999966 112.69629669189453
80.30999999998409 1.6094999999999966 113.62344360351562
82.30999999998397 1.6094999999999966 113.59495544433594
84.30999999998386 1.6094999999999966 112.51725006103516
86.30999999998375 1.6094999999999966 110.6692123413086
88.30999999998363 1.6094999999999966 108.68333435058594
90.30999999998352 1.6094999999999966 106.7875747680664
92.3099999999834 1.6094999999999966 104.54986572265625
94.30999999998329 1.6094999999999966 102.86335754394531
96.30999999998318 1.6094999999999966 103.17726135253906
98.30999999998306 1.6094999999999966 103.26332092285156
100.30999999998295 1.6094999999999966 101.55167388916016
102.30999999998284 1.6094999999999966 100.12947082519531
104.30999999998272 1.6094999999999966 103.30725860595703
106.30999999998261 1.6094999999999966 106.52339172363281
108.3099999999825 1.6094999999999966 108.12251281738281
110.30999999998238 1.6094999999999966 108.24873352050781
112.30999999998227 1.6094999999999966 106.96104431152344
114.30999999998215 1.6094999999999966 104.24415588378906
116.30999999998204 1.6094999999999966 100.98478698730469
118.30999999998193 1.6094999999999966 100.6209487915039
120.30999999998181 1.6094999999999966 102.33123779296875
122.3099999999817 1.6094999999999966 103.76780700683594

-117.69000000000463 1.6294999999999966 108.99642944335938
-115.69000000000474 1.6294999999999966 109.99847412109375
-113.69000000000486 1.6294999999999966 110.25396728515625
-111.69000000000497 1.6294999999999966 109.93407440185547
-109.69000000000509 1.6294999999999966 109.29156494140625
-107.6900000000052 1.6294999999999966 108.53277587890625
-105.69000000000531 1.6294999999999966 107.95699310302734
-103.69000000000543 1.6294999999999966 108.39679718017578
-101.69000000000554 1.6294999999999966 110.45691680908203
-99.69000000000565 1.6294999999999966 113.1973648071289
-97.69000000000577 1.6294999999999966 115.65289306640625
-95.69000000000588 1.6294999999999966 117.50149536132812
-93.690000000006 1.6294999999999966 118.61943054199219
-91.69000000000611 1.6294999999999966 118.85861206054688
-89.69000000000622 1.6294999999999966 118.38990783691406
-87.69000000000634 1.6294999999999966 119.63705444335938
-85.69000000000645 1.6294999999999966 124.18028259277344
-83.69000000000656 1.6294999999999966 128.60589599609375
-81.69000000000668 1.6294999999999966 131.7568359375
-79.69000000000679 1.6294999999999966 133.63687133789062
-77.6900000000069 1.6294999999999966 134.32070922851562
-75.69000000000702 1.6294999999999966 133.83383178710938
-73.69000000000713 1.6294999999999966 132.16368103027344
-71.69000000000725 1.6294999999999966 129.31375122070312
-69.69000000000736 1.6294999999999966 125.51082611083984
-67.69000000000747 1.6294999999999966 121.80914306640625
-65.69000000000759 1.6294999999999966 119.9710922241211
-63.6900000000077 1.6294999999999966 119.8379898071289
-61.690000000007814 1.6294999999999966 119.94999694824219
-59.69000000000793 1.6294999999999966 119.2245864868164
-57.69000000000804 1.6294999999999966 116.85490417480469
-55.690000000008155 1.6294999999999966 111.54872131347656
-53.69000000000827 1.6294999999999966 95.85942077636719
-51.69000000000838 1.6294999999999966 107.28474426269531
-49.690000000008496 1.6294999999999966 111.70345306396484
-47.69000000000861 1.6294999999999966 112.74995422363281
-45.69000000000872 1.6294999999999966 112.90214538574219
-43.69000000000884 1.6294999999999966 113.88321685791016
-41.69000000000895 1.6294999999999966 115.46685028076172
-39.690000000009064 1.6294999999999966 116.45690155029297
-37.69000000000918 1.6294999999999966 116.42805480957031
-35.69000000000929 1.6294999999999966 115.43922424316406
-33.690000000009405 1.6294999999999966 113.7693099975586
-31.69000000000952 1.6294999999999966 112.0510025024414
-29.690000000009633 1.6294999999999966 111.41895294189453
-27.690000000009746 1.6294999999999966 112.06729888916016
-25.69000000000986 1.6294999999999966 112.7402114868164
-23.690000000009974 1.6294999999999966 112.68287658691406
-21.690000000010087 1.6294999999999966 111.93472290039062
-19.6900000000102 1.6294999999999966 111.01992797851562
-17.690000000010315 1.6294999999999966 110.72328186035156
-15.690000000010428 1.6294999999999966 111.826171875
-13.690000000010542 1.6294999999999966 114.3885726928711
-11.690000000010656 1.6294999999999966 117.3635482788086
-9.69000000001077 1.6294999999999966 119.82884216308594
-7.690000000010883 1.6294999999999966 121.37516784667969
-5.690000000010997 1.6294999999999966 121.777099609375
-3.6900000000111106 1.6294999999999966 120.7489013671875
-1.6900000000112243 1.6294999999999966 117.66532897949219
0.309999999988662 1.6294999999999966 110.83942413330078
2.3099999999885483 1.6294999999999966 110.88421630859375
4.309999999988435 1.6294999999999966 117.52424621582031
6.309999999988321 1.6294999999999966 120.80709838867188
8.309999999988207 1.6294999999999966 122.53367614746094
10.309999999988094 1.6294999999999966 123.31057739257812
12.30999999998798 1.6294999999999966 123.2720947265625
14.309999999987866 1.6294999999999966 122.34870910644531
16.309999999987753 1.6294999999999966 120.32119750976562
18.30999999998764 1.6294999999999966 116.65641784667969
20.309999999987525 1.6294999999999966 109.46562957763672
22.30999999998741 1.6294999999999966 95.57704162597656
24.309999999987298 1.6294999999999966 110.38087463378906
26.309999999987184 1.6294999999999966 114.095458984375
28.30999999998707 1.6294999999999966 115.39802551269531
30.309999999986957 1.6294999999999966 115.54556274414062
32.30999999998684 1.6294999999999966 115.10011291503906
34.30999999998673 1.6294999999999966 114.4244384765625
36.309999999986616 1.6294999999999966 113.64129638671875
38.3099999999865 1.6294999999999966 112.55839538574219
40.30999999998639 1.6294999999999966 110.74921417236328
42.309999999986275 1.6294999999999966 107.52067565917969
44.30999999998616 1.6294999999999966 101.30906677246094
46.30999999998605 1.6294999999999966 99.4142074584961
48.30999999998593 1.6294999999999966 106.92616271972656
50.30999999998582 1.6294999999999966 110.85640716552734
52.309999999985706 1.6294999999999966 112.73605346679688
54.30999999998559 1.6294999999999966 113.00628662109375
56.30999999998548 1.6294999999999966 111.55638122558594
58.309999999985365 1.6294999999999966 107.69303894042969
60.30999999998522 1.6294999999999966 98.32152557373047
62.30999999998511 1.6294999999999966 94.88203430175781
64.309999999985 1.6294999999999966 101.21705627441406
66.30999999998488 1.6294999999999966 99.15518188476562
68.30999999998477 1.6294999999999966 61.78506851196289
70.30999999998465 1.6294999999999966 101.17350769042969
72.30999999998454 1.6294999999999966 106.72771453857422
74.30999999998443 1.6294999999999966 109.3692626953125
76.30999999998431 1.6294999999999966 111.15667724609375
78.3099999999842 1.6294999999999966 112.6605224609375
80.30999999998409 1.6294999999999966 113.58955383300781
82.30999999998397 1.6294999999999966 113.56304168701172
84.30999999998386 1.6294999999999966 112.47508239746094
86.30999999998375 1.6294999999999966 110.5865478515625
88.30999999998363 1.6294999999999966 108.52660369873047
90.30999999998352 1.6294999999999966 106.58484649658203
92.3099999999834 1.6294999999999966 104.4443359375
94.30999999998329 1.6294999999999966 103.09925079345703
96.30999999998318 1.6294999999999966 103.58348846435547
98.30999999998306 1.6294999999999966 103.62071990966797
100.30999999998295 1.6294999999999966 101.86454010009766
102.30999999998284 1.6294999999999966 100.46827697753906
104.30999999998272 1.6294999999999966 103.63013458251953
106.30999999998261 1.6294999999999966 106.81331634521484
108.3099999999825 1.6294999999999966 108.39274597167969
110.30999999998238 1.6294999999999966 108.50453186035156
112.30999999998227 1.6294999999999966 107.20191955566406
114.30999999998215 1.6294999999999966 104.46468353271484
116.30999999998204 1.6294999999999966 101.18492889404297
118.30999999998193 1.6294999999999966 100.83927154541016
120.30999999998181 1.6294999999999966 102.56375122070312
122.3099999999817 1.6294999999999966 104.0028305053711

-117.69000000000463 1.6494999999999966 109.27550506591797
-115.69000000000474 1.6494999999999966 110.231689453125
-113.69000000000486 1.6494999999999966 110.4702377319336
-111.69000000000497 1.6494999999999966 110.14656066894531
-109.69000000000509 1.6494999999999966 109.50747680664062
-107.6900000000052 1.6494999999999966 108.75898742675781
-105.69000000000531 1.6494999999999966 108.19253540039062
-103.69000000000543 1.6494999999999966 108.60401916503906
-101.69000000000554 1.6494999999999966 110.593017578125
-99.69000000000565 1.6494999999999966 113.27788543701172
-97.69000000000577 1.6494999999999966 115.703125
-95.69000000000588 1.6494999999999966 117.53365325927734
-93.690000000006 1.6494999999999966 118.63719177246094
-91.69000000000611 1.6494999999999966 118.8602066040039
-89.69000000000622 1.6494999999999966 118.36264038085938
-87.69000000000634 1.6494999999999966 119.56645965576172
-85.69000000000645 1.6494999999999966 124.10371398925781
-83.69000000000656 1.6494999999999966 128.532958984375
-81.69000000000668 1.6494999999999966 131.68417358398438
-79.69000000000679 1.6494999999999966 133.56285095214844
-77.6900000000069 1.6494999999999966 134.2446746826172
-75.69000000000702 1.6494999999999966 133.7548370361328
-73.69000000000713 1.6494999999999966 132.0791473388672
-71.69000000000725 1.6494999999999966 129.2173614501953
-69.69000000000736 1.6494999999999966 125.39275360107422
-67.69000000000747 1.6494999999999966 121.68318176269531
-65.69000000000759 1.6494999999999966 119.89449310302734
-63.6900000000077 1.6494999999999966 119.79206085205078
-61.690000000007814 1.6494999999999966 119.88400268554688
-59.69000000000793 1.6494999999999966 119.11843872070312
-57.69000000000804 1.6494999999999966 116.69068145751953
-55.690000000008155 1.6494999999999966 111.24520111083984
-53.69000000000827 1.6494999999999966 94.10845947265625
-51.69000000000838 1.6494999999999966 107.54593658447266
-49.690000000008496 1.6494999999999966 111.84464263916016
-47.69000000000861 1.6494999999999966 112.88684844970703
-45.69000000000872 1.6494999999999966 113.0631332397461
-43.69000000000884 1.6494999999999966 114.00330352783203
-41.69000000000895 1.6494999999999966 115.50068664550781
-39.690000000009064 1.6494999999999966 116.42025756835938
-37.69000000000918 1.6494999999999966 116.3356704711914
-35.69000000000929 1.6494999999999966 115.29510498046875
-33.690000000009405 1.6494999999999966 113.57624053955078
-31.69000000000952 1.6494999999999966 111.82949829101562
-29.690000000009633 1.6494999999999966 111.2196044921875
-27.690000000009746 1.6494999999999966 111.90626525878906
-25.69000000000986 1.6494999999999966 112.59192657470703
-23.690000000009974 1.6494999999999966 112.53031921386719
-21.690000000010087 1.6494999999999966 111.77871704101562
-19.6900000000102 1.6494999999999966 110.8791732788086
-17.690000000010315 1.6494999999999966 110.61566162109375
-15.690000000010428 1.6494999999999966 111.74501037597656
-13.690000000010542 1.6494999999999966 114.31436157226562
-11.690000000010656 1.6494999999999966 117.28150939941406
-9.69000000001077 1.6494999999999966 119.72869110107422
-7.690000000010883 1.6494999999999966 121.24581909179688
-5.690000000010997 1.6494999999999966 121.60066223144531
-3.6900000000111106 1.6494999999999966 120.48869323730469
-1.6900000000112243 1.6494999999999966 117.22303771972656
0.309999999988662 1.6494999999999966 109.90377807617188
2.3099999999885483 1.6494999999999966 111.30997467041016
4.309999999988435 1.6494999999999966 117.75279998779297
6.309999999988321 1.6494999999999966 120.88814544677734
8.309999999988207 1.6494999999999966 122.53242492675781
10.309999999988094 1.6494999999999966 123.2662353515625
12.30999999998798 1.6494999999999966 123.21015167236328
14.309999999987866 1.6494999999999966 122.2843246459961
16.309999999987753 1.6494999999999966 120.26264953613281
18.30999999998764 1.6494999999999966 116.60701751708984
20.309999999987525 1.6494999999999966 109.41468811035156
22.30999999998741 1.6494999999999966 95.22498321533203
24.309999999987298 1.6494999999999966 110.38108825683594
26.309999999987184 1.6494999999999966 114.11767578125
28.30999999998707 1.6494999999999966 115.44125366210938
30.309999999986957 1.6494999999999966 115.61708068847656
32.30999999998684 1.6494999999999966 115.21392059326172
34.30999999998673 1.6494999999999966 114.59359741210938
36.309999999986616 1.6494999999999966 113.86557006835938
38.3099999999865 1.6494999999999966 112.82608795166016
40.30999999998639 1.6494999999999966 111.0535888671875
42.309999999986275 1.6494999999999966 107.87855529785156
44.30999999998616 1.6494999999999966 101.82289123535156
46.30999999998605 1.6494999999999966 99.67118835449219
48.30999999998593 1.6494999999999966 107.1113510131836
50.30999999998582 1.6494999999999966 111.07453155517578
52.309999999985706 1.6494999999999966 112.98526000976562
54.30999999998559 1.6494999999999966 113.29344177246094
56.30999999998548 1.6494999999999966 111.90501403808594
58.309999999985365 1.6494999999999966 108.17669677734375
60.30999999998522 1.6494999999999966 99.3602294921875
62.30999999998511 1.6494999999999966 93.69750213623047
64.309999999985 1.6494999999999966 100.90478515625
66.30999999998488 1.6494999999999966 98.965087890625
68.30999999998477 1.6494999999999966 70.58464050292969
70.30999999998465 1.6494999999999966 101.24678039550781
72.30999999998454 1.6494999999999966 106.75576782226562
74.30999999998443 1.6494999999999966 109.36598205566406
76.30999999998431 1.6494999999999966 111.1258773803711
78.3099999999842 1.6494999999999966 112.61913299560547
80.30999999998409 1.6494999999999966 113.55072021484375
82.30999999998397 1.6494999999999966 113.52757263183594
84.30999999998386 1.6494999999999966 112.43206787109375
86.30999999998375 1.6494999999999966 110.5080795288086
88.30999999998363 1.6494999999999966 108.38055419921875
90.30999999998352 1.6494999999999966 106.40206146240234
92.3099999999834 1.6494999999999966 104.3802490234375
94.30999999998329 1.6494999999999966 103.36592102050781
96.30999999998318 1.6494999999999966 103.97774505615234
98.30999999998306 1.6494999999999966 103.96101379394531
100.30999999998295 1.6494999999999966 102.16069030761719
102.30999999998284 1.6494999999999966 100.78648376464844
104.30999999998272 1.6494999999999966 103.93568420410156
106.30999999998261 1.6494999999999966 107.08934020996094
108.3099999999825 1.6494999999999966 108.65042114257812
110.30999999998238 1.6494999999999966 108.74824523925781
112.30999999998227 1.6494999999999966 107.43060302734375
114.30999999998215 1.6494999999999966 104.6717529296875
116.30999999998204 1.6494999999999966 101.36688232421875
118.30999999998193 1.6494999999999966 101.03579711914062
120.30999999998181 1.6494999999999966 102.77576446533203
122.3099999999817 1.6494999999999966 104.21920776367188

-117.69000000000463 1.6694999999999967 109.54359436035156
-115.69000000000474 1.6694999999999967 110.45597076416016
-113.69000000000486 1.6694999999999967 110.67742919921875
-111.69000000000497 1.6694999999999967 110.34918975830078
-109.69000000000509 1.6694999999999967 109.71263122558594
-107.6900000000052 1.6694999999999967 108.97341918945312
-105.69000000000531 1.6694999999999967 108.41571807861328
-103.69000000000543 1.6694999999999967 108.80123901367188
-101.69000000000554 1.6694999999999967 110.7231216430664
-99.69000000000565 1.6694999999999967 113.3540267944336
-97.69000000000577 1.6694999999999967 115.74937438964844
-95.69000000000588 1.6694999999999967 117.56195068359375
-93.690000000006 1.6694999999999967 118.65119934082031
-91.69000000000611 1.6694999999999967 118.85819244384766
-89.69000000000622 1.6694999999999967 118.33203125
-87.69000000000634 1.6694999999999967 119.49246215820312
-85.69000000000645 1.6694999999999967 124.02375030517578
-83.69000000000656 1.6694999999999967 128.45668029785156
-81.69000000000668 1.6694999999999967 131.6082000732422
-79.69000000000679 1.6694999999999967 133.48553466796875
-77.6900000000069 1.6694999999999967 134.16531372070312
-75.69000000000702 1.6694999999999967 133.67250061035156
-73.69000000000713 1.6694999999999967 131.9912872314453
-71.69000000000725 1.6694999999999967 129.11756896972656
-69.69000000000736 1.6694999999999967 125.27101135253906
-67.69000000000747 1.6694999999999967 121.55364990234375
-65.69000000000759 1.6694999999999967 119.81509399414062
-63.6900000000077 1.6694999999999967 119.74288940429688
-61.690000000007814 1.6694999999999967 119.81466674804688
-59.69000000000793 1.6694999999999967 119.00867462158203
-57.69000000000804 1.6694999999999967 116.52165222167969
-55.690000000008155 1.6694999999999967 110.93087005615234
-53.69000000000827 1.6694999999999967 92.06698608398438
-51.69000000000838 1.6694999999999967 107.806396484375
-49.690000000008496 1.6694999999999967 111.98387145996094
-47.69000000000861 1.6694999999999967 113.01968383789062
-45.69000000000872 1.6694999999999967 113.21656036376953
-43.69000000000884 1.6694999999999967 114.11708068847656
-41.69000000000895 1.6694999999999967 115.53153991699219
-39.690000000009064 1.6694999999999967 116.38172149658203
-37.69000000000918 1.6694999999999967 116.24116516113281
-35.69000000000929 1.6694999999999967 115.1479263305664
-33.690000000009405 1.6694999999999967 113.37863159179688
-31.69000000000952 1.6694999999999967 111.60238647460938
-29.690000000009633 1.6694999999999967 111.01536560058594
-27.690000000009746 1.6694999999999967 111.74076843261719
-25.69000000000986 1.6694999999999967 112.43897247314453
-23.690000000009974 1.6694999999999967 112.3729019165039
-21.690000000010087 1.6694999999999967 111.61807250976562
-19.6900000000102 1.6694999999999967 110.73477172851562
-17.690000000010315 1.6694999999999967 110.50541687011719
-15.690000000010428 1.6694999999999967 111.66128540039062
-13.690000000010542 1.6694999999999967 114.23716735839844
-11.690000000010656 1.6694999999999967 117.19612121582031
-9.69000000001077 1.6694999999999967 119.62487030029297
-7.690000000010883 1.6694999999999967 121.11227416992188
-5.690000000010997 1.6694999999999967 121.41877746582031
-3.6900000000111106 1.6694999999999967 120.21949768066406
-1.6900000000112243 1.6694999999999967 116.75863647460938
0.309999999988662 1.6694999999999967 108.91490936279297
2.3099999999885483 1.6694999999999967 111.78861999511719
4.309999999988435 1.6694999999999967 117.98361206054688
6.309999999988321 1.6694999999999967 120.97052001953125
8.309999999988207 1.6694999999999967 122.53121948242188
10.309999999988094 1.6694999999999967 123.22067260742188
12.30999999998798 1.6694999999999967 123.14620971679688
14.309999999987866 1.6694999999999967 122.21763610839844
16.309999999987753 1.6694999999999967 120.2018814086914
18.30999999998764 1.6694999999999967 116.55609893798828
20.309999999987525 1.6694999999999967 109.36717224121094
22.30999999998741 1.6694999999999967 94.98451232910156
24.309999999987298 1.6694999999999967 110.3812484741211
26.309999999987184 1.6694999999999967 114.13764953613281
28.30999999998707 1.6694999999999967 115.48162841796875
30.309999999986957 1.6694999999999967 115.68523406982422
32.30999999998684 1.6694999999999967 115.32325744628906
34.30999999998673 1.6694999999999967 114.75601959228516
36.309999999986616 1.6694999999999967 114.07978820800781
38.3099999999865 1.6694999999999967 113.08058166503906
40.30999999998639 1.6694999999999967 111.34199523925781
42.309999999986275 1.6694999999999967 108.21631622314453
44.30999999998616 1.6694999999999967 102.30216979980469
46.30999999998605 1.6694999999999967 99.93460845947266
48.30999999998593 1.6694999999999967 107.29175567626953
50.30999999998582 1.6694999999999967 111.28396606445312
52.309999999985706 1.6694999999999967 113.22323608398438
54.30999999998559 1.6694999999999967 113.5665054321289
56.30999999998548 1.6694999999999967 112.23464965820312
58.309999999985365 1.6694999999999967 108.62842559814453
60.30999999998522 1.6694999999999967 100.28541564941406
62.30999999998511 1.6694999999999967 92.368408203125
64.309999999985 1.6694999999999967 100.58816528320312
66.30999999998488 1.6694999999999967 98.78807830810547
68.30999999998477 1.6694999999999967 77.84780883789062
70.30999999998465 1.6694999999999967 101.32511138916016
72.30999999998454 1.6694999999999967 106.78120422363281
74.30999999998443 1.6694999999999967 109.35828399658203
76.30999999998431 1.6694999999999967 111.08955383300781
78.3099999999842 1.6694999999999967 112.57199096679688
80.30999999998409 1.6694999999999967 113.50682067871094
82.30999999998397 1.6694999999999967 113.48844909667969
84.30999999998386 1.6694999999999967 112.38810729980469
86.30999999998375 1.6694999999999967 110.43386840820312
88.30999999998363 1.6694999999999967 108.24612426757812
90.30999999998352 1.6694999999999967 106.2415771484375
92.3099999999834 1.6694999999999967 104.35823059082031
94.30999999998329 1.6694999999999967 103.65558624267578
96.30999999998318 1.6694999999999967 104.35863494873047
98.30999999998306 1.6694999999999967 104.28472900390625
100.30999999998295 1.6694999999999967 102.44078063964844
102.30999999998284 1.6694999999999967 101.0853500366211
104.30999999998272 1.6694999999999967 104.22504425048828
106.30999999998261 1.6694999999999967 107.35224914550781
108.3099999999825 1.6694999999999967 108.89619445800781
110.30999999998238 1.6694999999999967 108.9804916381836
112.30999999998227 1.6694999999999967 107.64771270751953
114.30999999998215 1.6694999999999967 104.86601257324219
116.30999999998204 1.6694999999999967 101.53136444091797
118.30999999998193 1.6694999999999967 101.21139526367188
120.30999999998181 1.6694999999999967 102.96817016601562
122.3099999999817 1.6694999999999967 104.41779327392578

-117.69000000000463 1.6894999999999967 109.8005599975586
-115.69000000000474 1.6894999999999967 110.67121887207031
-113.69000000000486 1.6894999999999967 110.87556457519531
-111.69000000000497 1.6894999999999967 110.54214477539062
-109.69000000000509 1.6894999999999967 109.90731811523438
-107.6900000000052 1.6894999999999967 109.17652130126953
-105.69000000000531 1.6894999999999967 108.62700653076172
-103.69000000000543 1.6894999999999967 108.98868560791016
-101.69000000000554 1.6894999999999967 110.84718322753906
-99.69000000000565 1.6894999999999967 113.42572021484375
-97.69000000000577 1.6894999999999967 115.79158782958984
-95.69000000000588 1.6894999999999967 117.58633422851562
-93.690000000006 1.6894999999999967 118.66140747070312
-91.69000000000611 1.6894999999999967 118.85253143310547
-89.69000000000622 1.6894999999999967 118.29803466796875
-87.69000000000634 1.6894999999999967 119.41502380371094
-85.69000000000645 1.6894999999999967 123.94032287597656
-83.69000000000656 1.6894999999999967 128.37701416015625
-81.69000000000668 1.6894999999999967 131.5288543701172
-79.69000000000679 1.6894999999999967 133.4048309326172
-77.6900000000069 1.6894999999999967 134.0825958251953
-75.69000000000702 1.6894999999999967 133.58682250976562
-73.69000000000713 1.6894999999999967 131.90003967285156
-71.69000000000725 1.6894999999999967 129.01434326171875
-69.69000000000736 1.6894999999999967 125.1456069946289
-67.69000000000747 1.6894999999999967 121.42051696777344
-65.69000000000759 1.6894999999999967 119.73283386230469
-63.6900000000077 1.6894999999999967 119.69041442871094
-61.690000000007814 1.6894999999999967 119.74192810058594
-59.69000000000793 1.6894999999999967 118.89523315429688
-57.69000000000804 1.6894999999999967 116.34776306152344
-55.690000000008155 1.6894999999999967 110.60527038574219
-53.69000000000827 1.6894999999999967 89.76863861083984
-51.69000000000838 1.6894999999999967 108.06407165527344
-49.690000000008496 1.6894999999999967 112.12052917480469
-47.69000000000861 1.6894999999999967 113.14818572998047
-45.69000000000872 1.6894999999999967 113.36248779296875
-43.69000000000884 1.6894999999999967 114.22455596923828
-41.69000000000895 1.6894999999999967 115.55928039550781
-39.690000000009064 1.6894999999999967 116.34117126464844
-37.69000000000918 1.6894999999999967 116.14450073242188
-35.69000000000929 1.6894999999999967 114.99766540527344
-33.690000000009405 1.6894999999999967 113.1763916015625
-31.69000000000952 1.6894999999999967 111.36952209472656
-29.690000000009633 1.6894999999999967 110.80615234375
-27.690000000009746 1.6894999999999967 111.57073211669922
-25.69000000000986 1.6894999999999967 112.28126525878906
-23.690000000009974 1.6894999999999967 112.2105484008789
-21.690000000010087 1.6894999999999967 111.45270538330078
-19.6900000000102 1.6894999999999967 110.58671569824219
-17.690000000010315 1.6894999999999967 110.392578125
-15.690000000010428 1.6894999999999967 111.57501983642578
-13.690000000010542 1.6894999999999967 114.1569595336914
-11.690000000010656 1.6894999999999967 117.10733032226562
-9.69000000001077 1.6894999999999967 119.51731872558594
-7.690000000010883 1.6894999999999967 120.97442626953125
-5.690000000010997 1.6894999999999967 121.23129272460938
-3.6900000000111106 1.6894999999999967 119.94093322753906
-1.6900000000112243 1.6894999999999967 116.27024841308594
0.309999999988662 1.6894999999999967 107.89061737060547
2.3099999999885483 1.6894999999999967 112.29788208007812
4.309999999988435 1.6894999999999967 118.21504211425781
6.309999999988321 1.6894999999999967 121.05384826660156
8.309999999988207 1.6894999999999967 122.53004455566406
10.309999999988094 1.6894999999999967 123.17391204833984
12.30999999998798 1.6894999999999967 123.08028411865234
14.309999999987866 1.6894999999999967 122.14865112304688
16.309999999987753 1.6894999999999967 120.13887023925781
18.30999999998764 1.6894999999999967 116.503662109375
20.309999999987525 1.6894999999999967 109.32308959960938
22.30999999998741 1.6894999999999967 94.871337890625
24.309999999987298 1.6894999999999967 110.38117980957031
26.309999999987184 1.6894999999999967 114.15526580810547
28.30999999998707 1.6894999999999967 115.51903533935547
30.309999999986957 1.6894999999999967 115.7498779296875
32.30999999998684 1.6894999999999967 115.42801666259766
34.30999999998673 1.6894999999999967 114.91166687011719
36.309999999986616 1.6894999999999967 114.2842025756836
38.3099999999865 1.6894999999999967 113.32244110107422
40.30999999998639 1.6894999999999967 111.61532592773438
42.309999999986275 1.6894999999999967 108.53536987304688
44.30999999998616 1.6894999999999967 102.75041198730469
46.30999999998605 1.6894999999999967 100.20210266113281
48.30999999998593 1.6894999999999967 107.46728515625
50.30999999998582 1.6894999999999967 111.48493957519531
52.309999999985706 1.6894999999999967 113.450439453125
54.30999999998559 1.6894999999999967 113.82620239257812
56.30999999998548 1.6894999999999967 112.54653930664062
58.309999999985365 1.6894999999999967 109.05113220214844
60.30999999998522 1.6894999999999967 101.1155014038086
62.30999999998511 1.6894999999999967 90.86640930175781
64.309999999985 1.6894999999999967 100.26783752441406
66.30999999998488 1.6894999999999967 98.62605285644531
68.30999999998477 1.6894999999999967 81.740234375
70.30999999998465 1.6894999999999967 101.40777587890625
72.30999999998454 1.6894999999999967 106.80387878417969
74.30999999998443 1.6894999999999967 109.34607696533203
76.30999999998431 1.6894999999999967 111.04756164550781
78.3099999999842 1.6894999999999967 112.51893615722656
80.30999999998409 1.6894999999999967 113.45771789550781
82.30999999998397 1.6894999999999967 113.44554138183594
84.30999999998386 1.6894999999999967 112.34306335449219
86.30999999998375 1.6894999999999967 110.3639144897461
88.30999999998363 1.6894999999999967 108.1241226196289
90.30999999998352 1.6894999999999967 106.10542297363281
92.3099999999834 1.6894999999999967 104.37755584716797
94.30999999998329 1.6894999999999967 103.96121215820312
96.30999999998318 1.6894999999999967 104.72525024414062
98.30999999998306 1.6894999999999967 104.5924301147461
100.30999999998295 1.6894999999999967 102.70538330078125
102.30999999998284 1.6894999999999967 101.36599731445312
104.30999999998272 1.6894999999999967 104.49921417236328
106.30999999998261 1.6894999999999967 107.60275268554688
108.3099999999825 1.6894999999999967 109.13067626953125
110.30999999998238 1.6894999999999967 109.20182800292969
112.30999999998227 1.6894999999999967 107.85380554199219
114.30999999998215 1.6894999999999967 105.0480728149414
116.30999999998204 1.6894999999999967 101.67904663085938
118.30999999998193 1.6894999999999967 101.36681365966797
120.30999999998181 1.6894999999999967 103.14173889160156
122.3099999999817 1.6894999999999967 104.59927368164062

-117.69000000000463 1.7094999999999967 110.04635620117188
-115.69000000000474 1.7094999999999967 110.8773193359375
-113.69000000000486 1.7094999999999967 111.064697265625
-111.69000000000497 1.7094999999999967 110.72561645507812
-109.69000000000509 1.7094999999999967 110.09186553955078
-107.6900000000052 1.7094999999999967 109.36866760253906
-105.69000000000531 1.7094999999999967 108.82682800292969
-103.69000000000543 1.7094999999999967 109.16655731201172
-101.69000000000554 1.7094999999999967 110.96515655517578
-99.69000000000565 1.7094999999999967 113.49290466308594
-97.69000000000577 1.7094999999999967 115.82970428466797
-95.69000000000588 1.7094999999999967 117.60676574707031
-93.690000000006 1.7094999999999967 118.66775512695312
-91.69000000000611 1.7094999999999967 118.84317016601562
-89.69000000000622 1.7094999999999967 118.26058959960938
-87.69000000000634 1.7094999999999967 119.33409118652344
-85.69000000000645 1.7094999999999967 123.8533935546875
-83.69000000000656 1.7094999999999967 128.29391479492188
-81.69000000000668 1.7094999999999967 131.44610595703125
-79.69000000000679 1.7094999999999967 133.32073974609375
-77.6900000000069 1.7094999999999967 133.9964599609375
-75.69000000000702 1.7094999999999967 133.49771118164062
-73.69000000000713 1.7094999999999967 131.80535888671875
-71.69000000000725 1.7094999999999967 128.90760803222656
-69.69000000000736 1.7094999999999967 125.01646423339844
-67.69000000000747 1.7094999999999967 121.28376007080078
-65.69000000000759 1.7094999999999967 119.6476821899414
-63.6900000000077 1.7094999999999967 119.63459014892578
-61.690000000007814 1.7094999999999967 119.66574096679688
-59.69000000000793 1.7094999999999967 118.778076171875
-57.69000000000804 1.7094999999999967 116.16891479492188
-55.690000000008155 1.7094999999999967 110.26788330078125
-53.69000000000827 1.7094999999999967 87.64484405517578
-51.69000000000838 1.7094999999999967 108.31726837158203
-49.690000000008496 1.7094999999999967 112.25410461425781
-47.69000000000861 1.7094999999999967 113.27207946777344
-45.69000000000872 1.7094999999999967 113.5009765625
-43.69000000000884 1.7094999999999967 114.32575988769531
-41.69000000000895 1.7094999999999967 115.58380126953125
-39.690000000009064 1.7094999999999967 116.29852294921875
-37.69000000000918 1.7094999999999967 116.04562377929688
-35.69000000000929 1.7094999999999967 114.84426879882812
-33.690000000009405 1.7094999999999967 112.96943664550781
-31.69000000000952 1.7094999999999967 111.13078308105469
-29.690000000009633 1.7094999999999967 110.59185791015625
-27.690000000009746 1.7094999999999967 111.39604187011719
-25.69000000000986 1.7094999999999967 112.11868286132812
-23.690000000009974 1.7094999999999967 112.04315185546875
-21.690000000010087 1.7094999999999967 111.28256225585938
-19.6900000000102 1.7094999999999967 110.43502044677734
-17.690000000010315 1.7094999999999967 110.27721405029297
-15.690000000010428 1.7094999999999967 111.48624420166016
-13.690000000010542 1.7094999999999967 114.0737533569336
-11.690000000010656 1.7094999999999967 117.01513671875
-9.69000000001077 1.7094999999999967 119.40597534179688
-7.690000000010883 1.7094999999999967 120.83220672607422
-5.690000000010997 1.7094999999999967 121.03802490234375
-3.6900000000111106 1.7094999999999967 119.65252685546875
-1.6900000000112243 1.7094999999999967 115.7557601928711
0.309999999988662 1.7094999999999967 106.87179565429688
2.3099999999885483 1.7094999999999967 112.82051086425781
4.309999999988435 1.7094999999999967 118.44573211669922
6.309999999988321 1.7094999999999967 121.13784790039062
8.309999999988207 1.7094999999999967 122.52884674072266
10.309999999988094 1.7094999999999967 123.1259765625
12.30999999998798 1.7094999999999967 123.01238250732422
14.309999999987866 1.7094999999999967 122.07736206054688
16.309999999987753 1.7094999999999967 120.07363891601562
18.30999999998764 1.7094999999999967 116.44969940185547
20.309999999987525 1.7094999999999967 109.2824478149414
22.30999999998741 1.7094999999999967 94.89022064208984
24.309999999987298 1.7094999999999967 110.38066864013672
26.309999999987184 1.7094999999999967 114.17039489746094
28.30999999998707 1.7094999999999967 115.55337524414062
30.309999999986957 1.7094999999999967 115.8109130859375
32.30999999998684 1.7094999999999967 115.52810668945312
34.30999999998673 1.7094999999999967 115.06053924560547
36.309999999986616 1.7094999999999967 114.4790267944336
38.3099999999865 1.7094999999999967 113.55216979980469
40.30999999998639 1.7094999999999967 111.87435150146484
42.309999999986275 1.7094999999999967 108.83690643310547
44.30999999998616 1.7094999999999967 103.17056274414062
46.30999999998605 1.7094999999999967 100.47164916992188
48.30999999998593 1.7094999999999967 107.63790130615234
50.30999999998582 1.7094999999999967 111.67765808105469
52.309999999985706 1.7094999999999967 113.66728973388672
54.30999999998559 1.7094999999999967 114.07317352294922
56.30999999998548 1.7094999999999967 112.84178161621094
58.309999999985365 1.7094999999999967 109.44731903076172
60.30999999998522 1.7094999999999967 101.86515045166016
62.30999999998511 1.7094999999999967 89.16732025146484
64.309999999985 1.7094999999999967 99.94452667236328
66.30999999998488 1.7094999999999967 98.48080444335938
68.30999999998477 1.7094999999999967 84.40493774414062
70.30999999998465 1.7094999999999967 101.49403381347656
72.30999999998454 1.7094999999999967 106.82364654541016
74.30999999998443 1.7094999999999967 109.32923889160156
76.30999999998431 1.7094999999999967 110.99976348876953
78.3099999999842 1.7094999999999967 112.45980834960938
80.30999999998409 1.7094999999999967 113.40325927734375
82.30999999998397 1.7094999999999967 113.39871215820312
84.30999999998386 1.7094999999999967 112.29679870605469
86.30999999998375 1.7094999999999967 110.2982177734375
88.30999999998363 1.7094999999999967 108.01524353027344
90.30999999998352 1.7094999999999967 105.99518585205078
92.3099999999834 1.7094999999999967 104.43611907958984
94.30999999998329 1.7094999999999967 104.27666473388672
96.30999999998318 1.7094999999999967 105.07710266113281
98.30999999998306 1.7094999999999967 104.88468933105469
100.30999999998295 1.7094999999999967 102.955078125
102.30999999998284 1.7094999999999967 101.62939453125
104.30999999998272 1.7094999999999967 104.75907897949219
106.30999999998261 1.7094999999999967 107.84147644042969
108.3099999999825 1.7094999999999967 109.35440826416016
110.30999999998238 1.7094999999999967 109.41276550292969
112.30999999998227 1.7094999999999967 108.04939270019531
114.30999999998215 1.7094999999999967 105.21849822998047
116.30999999998204 1.7094999999999967 101.81048583984375
118.30999999998193 1.7094999999999967 101.50264739990234
120.30999999998181 1.7094999999999967 103.29710388183594
122.3099999999817 1.7094999999999967 104.76426696777344

-117.69000000000463 1.7294999999999967 110.28099060058594
-115.69000000000474 1.7294999999999967 111.07425689697266
-113.69000000000486 1.7294999999999967 111.24488830566406
-111.69000000000497 1.7294999999999967 110.89977264404297
-109.69000000000509 1.7294999999999967 110.26653289794922
-107.6900000000052 1.7294999999999967 109.55020904541016
-105.69000000000531 1.7294999999999967 109.01556396484375
-103.69000000000543 1.7294999999999967 109.33502960205078
-101.69000000000554 1.7294999999999967 111.07699584960938
-99.69000000000565 1.7294999999999967 113.55551147460938
-97.69000000000577 1.7294999999999967 115.8636474609375
-95.69000000000588 1.7294999999999967 117.6231689453125
-93.690000000006 1.7294999999999967 118.67019653320312
-91.69000000000611 1.7294999999999967 118.83004760742188
-89.69000000000622 1.7294999999999967 118.21965026855469
-87.69000000000634 1.7294999999999967 119.24958801269531
-85.69000000000645 1.7294999999999967 123.76290893554688
-83.69000000000656 1.7294999999999967 128.20733642578125
-81.69000000000668 1.7294999999999967 131.35989379882812
-79.69000000000679 1.7294999999999967 133.2332000732422
-77.6900000000069 1.7294999999999967 133.90687561035156
-75.69000000000702 1.7294999999999967 133.4051513671875
-73.69000000000713 1.7294999999999967 131.70721435546875
-71.69000000000725 1.7294999999999967 128.79734802246094
-69.69000000000736 1.7294999999999967 124.88352966308594
-67.69000000000747 1.7294999999999967 121.14332580566406
-65.69000000000759 1.7294999999999967 119.55960083007812
-63.6900000000077 1.7294999999999967 119.57536315917969
-61.690000000007814 1.7294999999999967 119.58606719970703
-59.69000000000793 1.7294999999999967 118.65715026855469
-57.69000000000804 1.7294999999999967 115.98504638671875
-55.690000000008155 1.7294999999999967 109.91822814941406
-53.69000000000827 1.7294999999999967 86.97570037841797
-51.69000000000838 1.7294999999999967 108.56465148925781
-49.690000000008496 1.7294999999999967 112.38411712646484
-47.69000000000861 1.7294999999999967 113.39112091064453
-45.69000000000872 1.7294999999999967 113.632080078125
-43.69000000000884 1.7294999999999967 114.42070007324219
-41.69000000000895 1.7294999999999967 115.60494995117188
-39.690000000009064 1.7294999999999967 116.253662109375
-37.69000000000918 1.7294999999999967 115.94445037841797
-35.69000000000929 1.7294999999999967 114.68766784667969
-33.690000000009405 1.7294999999999967 112.75767517089844
-31.69000000000952 1.7294999999999967 110.88600158691406
-29.690000000009633 1.7294999999999967 110.37237548828125
-27.690000000009746 1.7294999999999967 111.21662139892578
-25.69000000000986 1.7294999999999967 111.95113372802734
-23.690000000009974 1.7294999999999967 111.87060546875
-21.690000000010087 1.7294999999999967 111.10758972167969
-19.6900000000102 1.7294999999999967 110.27970123291016
-17.690000000010315 1.7294999999999967 110.15934753417969
-15.690000000010428 1.7294999999999967 111.39497375488281
-13.690000000010542 1.7294999999999967 113.98751831054688
-11.690000000010656 1.7294999999999967 116.91944885253906
-9.69000000001077 1.7294999999999967 119.29077911376953
-7.690000000010883 1.7294999999999967 120.68550872802734
-5.690000000010997 1.7294999999999967 120.83881378173828
-3.6900000000111106 1.7294999999999967 119.35382843017578
-1.6900000000112243 1.7294999999999967 115.2127914428711
0.309999999988662 1.7294999999999967 105.93697357177734
2.3099999999885483 1.7294999999999967 113.34395599365234
4.309999999988435 1.7294999999999967 118.67453002929688
6.309999999988321 1.7294999999999967 121.22221374511719
8.309999999988207 1.7294999999999967 122.52760314941406
10.309999999988094 1.7294999999999967 123.07689666748047
12.30999999998798 1.7294999999999967 122.94253540039062
14.309999999987866 1.7294999999999967 122.0037841796875
16.309999999987753 1.7294999999999967 120.00617218017578
18.30999999998764 1.7294999999999967 116.39422607421875
20.309999999987525 1.7294999999999967 109.24520874023438
22.30999999998741 1.7294999999999967 95.03358459472656
24.309999999987298 1.7294999999999967 110.37950134277344
26.309999999987184 1.7294999999999967 114.18292999267578
28.30999999998707 1.7294999999999967 115.58455657958984
30.309999999986957 1.7294999999999967 115.86821746826172
32.30999999998684 1.7294999999999967 115.62340545654297
34.30999999998673 1.7294999999999967 115.20260620117188
36.309999999986616 1.7294999999999967 114.66446685791016
38.3099999999865 1.7294999999999967 113.77023315429688
40.30999999998639 1.7294999999999967 112.11978149414062
42.309999999986275 1.7294999999999967 109.12202453613281
44.30999999998616 1.7294999999999967 103.56513977050781
46.30999999998605 1.7294999999999967 100.74150085449219
48.30999999998593 1.7294999999999967 107.80353546142578
50.30999999998582 1.7294999999999967 111.86234283447266
52.309999999985706 1.7294999999999967 113.87413787841797
54.30999999998559 1.7294999999999967 114.30801391601562
56.30999999998548 1.7294999999999967 113.121337890625
58.309999999985365 1.7294999999999967 109.81912231445312
60.30999999998522 1.7294999999999967 102.5460205078125
62.30999999998511 1.7294999999999967 87.2831039428711
64.309999999985 1.7294999999999967 99.619140625
66.30999999998488 1.7294999999999967 98.35399627685547
68.30999999998477 1.7294999999999967 86.4280776977539
70.30999999998465 1.7294999999999967 101.58316040039062
72.30999999998454 1.7294999999999967 106.84036254882812
74.30999999998443 1.7294999999999967 109.30769348144531
76.30999999998431 1.7294999999999967 110.94597625732422
78.3099999999842 1.7294999999999967 112.39441680908203
80.30999999998409 1.7294999999999967 113.34331512451172
82.30999999998397 1.7294999999999967 113.34783935546875
84.30999999998386 1.7294999999999967 112.24918365478516
86.30999999998375 1.7294999999999967 110.2366943359375
88.30999999998363 1.7294999999999967 107.91996002197266
90.30999999998352 1.7294999999999967 105.91192626953125
92.3099999999834 1.7294999999999967 104.53073120117188
94.30999999998329 1.7294999999999967 104.59681701660156
96.30999999998318 1.7294999999999967 105.41401672363281
98.30999999998306 1.7294999999999967 105.16205596923828
100.30999999998295 1.7294999999999967 103.19034576416016
102.30999999998284 1.7294999999999967 101.87643432617188
104.30999999998272 1.7294999999999967 105.00542449951172
106.30999999998261 1.7294999999999967 108.06901550292969
108.3099999999825 1.7294999999999967 109.56787109375
110.30999999998238 1.7294999999999967 109.61375427246094
112.30999999998227 1.7294999999999967 108.23493957519531
114.30999999998215 1.7294999999999967 105.37779235839844
116.30999999998204 1.7294999999999967 101.92617797851562
118.30999999998193 1.7294999999999967 101.619384765625
120.30999999998181 1.7294999999999967 103.43476867675781
122.3099999999817 1.7294999999999967 104.91329193115234

-117.69000000000463 1.7494999999999967 110.50453186035156
-115.69000000000474 1.7494999999999967 111.26202392578125
-113.69000000000486 1.7494999999999967 111.41620635986328
-111.69000000000497 1.7494999999999967 111.06478881835938
-109.69000000000509 1.7494999999999967 110.43155670166016
-107.6900000000052 1.7494999999999967 109.72144317626953
-105.69000000000531 1.7494999999999967 109.19354248046875
-103.69000000000543 1.7494999999999967 109.49430847167969
-101.69000000000554 1.7494999999999967 111.18266296386719
-99.69000000000565 1.7494999999999967 113.61344146728516
-97.69000000000577 1.7494999999999967 115.89337158203125
-95.69000000000588 1.7494999999999967 117.635498046875
-93.690000000006 1.7494999999999967 118.66866302490234
-91.69000000000611 1.7494999999999967 118.8131103515625
-89.69000000000622 1.7494999999999967 118.17515563964844
-87.69000000000634 1.7494999999999967 119.1614990234375
-85.69000000000645 1.7494999999999967 123.6688232421875
-83.69000000000656 1.7494999999999967 128.11721801757812
-81.69000000000668 1.7494999999999967 131.27017211914062
-79.69000000000679 1.7494999999999967 133.1421356201172
-77.6900000000069 1.7494999999999967 133.8137969970703
-75.69000000000702 1.7494999999999967 133.30908203125
-73.69000000000713 1.7494999999999967 131.60556030273438
-71.69000000000725 1.7494999999999967 128.68350219726562
-69.69000000000736 1.7494999999999967 124.74677276611328
-67.69000000000747 1.7494999999999967 120.99917602539062
-65.69000000000759 1.7494999999999967 119.4685287475586
-63.6900000000077 1.7494999999999967 119.5126724243164
-61.690000000007814 1.7494999999999967 119.5028305053711
-59.69000000000793 1.7494999999999967 118.53240966796875
-57.69000000000804 1.7494999999999967 115.79608917236328
-55.690000000008155 1.7494999999999967 109.55570220947266
-53.69000000000827 1.7494999999999967 88.36874389648438
-51.69000000000838 1.7494999999999967 108.80511474609375
-49.690000000008496 1.7494999999999967 112.5101318359375
-47.69000000000861 1.7494999999999967 113.5051040649414
-45.69000000000872 1.7494999999999967 113.75584411621094
-43.69000000000884 1.7494999999999967 114.50936889648438
-41.69000000000895 1.7494999999999967 115.62262725830078
-39.690000000009064 1.7494999999999967 116.20647430419922
-37.69000000000918 1.7494999999999967 115.8409194946289
-35.69000000000929 1.7494999999999967 114.52782440185547
-33.690000000009405 1.7494999999999967 112.54098510742188
-31.69000000000952 1.7494999999999967 110.635009765625
-29.690000000009633 1.7494999999999967 110.1475830078125
-27.690000000009746 1.7494999999999967 111.03234100341797
-25.69000000000986 1.7494999999999967 111.77849578857422
-23.690000000009974 1.7494999999999967 111.69281768798828
-21.690000000010087 1.7494999999999967 110.92769622802734
-19.6900000000102 1.7494999999999967 110.12077331542969
-17.690000000010315 1.7494999999999967 110.03905487060547
-15.690000000010428 1.7494999999999967 111.30126190185547
-13.690000000010542 1.7494999999999967 113.89826965332031
-11.690000000010656 1.7494999999999967 116.82028198242188
-9.69000000001077 1.7494999999999967 119.17167663574219
-7.690000000010883 1.7494999999999967 120.53424835205078
-5.690000000010997 1.7494999999999967 120.63347625732422
-3.6900000000111106 1.7494999999999967 119.04430389404297
-1.6900000000112243 1.7494999999999967 114.63874053955078
0.309999999988662 1.7494999999999967 105.2103042602539
2.3099999999885483 1.7494999999999967 113.859619140625
4.309999999988435 1.7494999999999967 118.90046691894531
6.309999999988321 1.7494999999999967 121.30665588378906
8.309999999988207 1.7494999999999967 122.52627563476562
10.309999999988094 1.7494999999999967 123.02670288085938
12.30999999998798 1.7494999999999967 122.87077331542969
14.309999999987866 1.7494999999999967 121.92791748046875
16.309999999987753 1.7494999999999967 119.93647766113281
18.30999999998764 1.7494999999999967 116.33723449707031
20.309999999987525 1.7494999999999967 109.2113037109375
22.30999999998741 1.7494999999999967 95.28367614746094
24.309999999987298 1.7494999999999967 110.3774642944336
26.309999999987184 1.7494999999999967 114.19273376464844
28.30999999998707 1.7494999999999967 115.6124496459961
30.309999999986957 1.7494999999999967 115.92169952392578
32.30999999998684 1.7494999999999967 115.71382141113281
34.30999999998673 1.7494999999999967 115.33787536621094
36.309999999986616 1.7494999999999967 114.84072875976562
38.3099999999865 1.7494999999999967 113.97706604003906
40.30999999998639 1.7494999999999967 112.35223388671875
42.309999999986275 1.7494999999999967 109.39167022705078
44.30999999998616 1.7494999999999967 103.93627166748047
46.30999999998605 1.7494999999999967 101.01019287109375
48.30999999998593 1.7494999999999967 107.96415710449219
50.30999999998582 1.7494999999999967 112.03917694091797
52.309999999985706 1.7494999999999967 114.07134246826172
54.30999999998559 1.7494999999999967 114.53125
56.30999999998548 1.7494999999999967 113.38607025146484
58.309999999985365 1.7494999999999967 110.16841125488281
60.30999999998522 1.7494999999999967 103.16744995117188
62.30999999998511 1.7494999999999967 85.36858367919922
64.309999999985 1.7494999999999967 99.29271697998047
66.30999999998488 1.7494999999999967 98.24706268310547
68.30999999998477 1.7494999999999967 88.0555419921875
70.30999999998465 1.7494999999999967 101.6744613647461
72.30999999998454 1.7494999999999967 106.85392761230469
74.30999999998443 1.7494999999999967 109.28129577636719
76.30999999998431 1.7494999999999967 110.88606262207031
78.3099999999842 1.7494999999999967 112.32258605957031
80.30999999998409 1.7494999999999967 113.27770233154297
82.30999999998397 1.7494999999999967 113.29277038574219
84.30999999998386 1.7494999999999967 112.20008087158203
86.30999999998375 1.7494999999999967 110.17924499511719
88.30999999998363 1.7494999999999967 107.83860778808594
90.30999999998352 1.7494999999999967 105.85608673095703
92.3099999999834 1.7494999999999967 104.65736389160156
94.30999999998329 1.7494999999999967 104.91746520996094
96.30999999998318 1.7494999999999967 105.73599243164062
98.30999999998306 1.7494999999999967 105.425048828125
100.30999999998295 1.7494999999999967 103.41168212890625
102.30999999998284 1.7494999999999967 102.10787963867188
104.30999999998272 1.7494999999999967 105.23896789550781
106.30999999998261 1.7494999999999967 108.28590393066406
108.3099999999825 1.7494999999999967 109.77151489257812
110.30999999998238 1.7494999999999967 109.80522155761719
112.30999999998227 1.7494999999999967 108.41088104248047
114.30999999998215 1.7494999999999967 105.52641296386719
116.30999999998204 1.7494999999999967 102.02655029296875
118.30999999998193 1.7494999999999967 101.71736907958984
120.30999999998181 1.7494999999999967 103.55518341064453
122.3099999999817 1.7494999999999967 105.04676055908203

-117.69000000000463 1.7694999999999967 110.71707153320312
-115.69000000000474 1.7694999999999967 111.44062805175781
-113.69000000000486 1.7694999999999967 111.57872009277344
-111.69000000000497 1.7694999999999967 111.22080993652344
-109.69000000000509 1.7694999999999967 110.58715057373047
-107.6900000000052 1.7694999999999967 109.88265991210938
-105.69000000000531 1.7694999999999967 109.3611068725586
-103.69000000000543 1.7694999999999967 109.64453125
-101.69000000000554 1.7694999999999967 111.28211212158203
-99.69000000000565 1.7694999999999967 113.6666259765625
-97.69000000000577 1.7694999999999967 115.9188003540039
-95.69000000000588 1.7694999999999967 117.64369201660156
-93.690000000006 1.7694999999999967 118.66310119628906
-91.69000000000611 1.7694999999999967 118.79229736328125
-89.69000000000622 1.7694999999999967 118.12702941894531
-87.69000000000634 1.7694999999999967 119.06974029541016
-85.69000000000645 1.7694999999999967 123.57106018066406
-83.69000000000656 1.7694999999999967 128.0235137939453
-81.69000000000668 1.7694999999999967 131.1768798828125
-79.69000000000679 1.7694999999999967 133.04750061035156
-77.6900000000069 1.7694999999999967 133.71713256835938
-75.69000000000702 1.7694999999999967 133.20944213867188
-73.69000000000713 1.7694999999999967 131.50030517578125
-71.69000000000725 1.7694999999999967 128.56600952148438
-69.69000000000736 1.7694999999999967 124.60614013671875
-67.69000000000747 1.7694999999999967 120.85125732421875
-65.69000000000759 1.7694999999999967 119.37440490722656
-63.6900000000077 1.7694999999999967 119.44644927978516
-61.690000000007814 1.7694999999999967 119.41600036621094
-59.69000000000793 1.7694999999999967 118.40380859375
-57.69000000000804 1.7694999999999967 115.6019515991211
-55.690000000008155 1.7694999999999967 109.17967987060547
-53.69000000000827 1.7694999999999967 90.54434204101562
-51.69000000000838 1.7694999999999967 109.03778839111328
-49.690000000008496 1.7694999999999967 112.63174438476562
-47.69000000000861 1.7694999999999967 113.61382293701172
-45.69000000000872 1.7694999999999967 113.87230682373047
-43.69000000000884 1.7694999999999967 114.59178924560547
-41.69000000000895 1.7694999999999967 115.63667297363281
-39.690000000009064 1.7694999999999967 116.15685272216797
-37.69000000000918 1.7694999999999967 115.73494720458984
-35.69000000000929 1.7694999999999967 114.36465454101562
-33.690000000009405 1.7694999999999967 112.31925964355469
-31.69000000000952 1.7694999999999967 110.37764739990234
-29.690000000009633 1.7694999999999967 109.9173583984375
-27.690000000009746 1.7694999999999967 110.84307861328125
-25.69000000000986 1.7694999999999967 111.60066223144531
-23.690000000009974 1.7694999999999967 111.50967407226562
-21.690000000010087 1.7694999999999967 110.74283599853516
-19.6900000000102 1.7694999999999967 109.95825958251953
-17.690000000010315 1.7694999999999967 109.91637420654297
-15.690000000010428 1.7694999999999967 111.20510864257812
-13.690000000010542 1.7694999999999967 113.80598449707031
-11.690000000010656 1.7694999999999967 116.71755981445312
-9.69000000001077 1.7694999999999967 119.04859924316406
-7.690000000010883 1.7694999999999967 120.37830352783203
-5.690000000010997 1.7694999999999967 120.42181396484375
-3.6900000000111106 1.7694999999999967 118.72340393066406
-1.6900000000112243 1.7694999999999967 114.03070068359375
0.309999999988662 1.7694999999999967 104.83670043945312
2.3099999999885483 1.7694999999999967 114.36186981201172
4.309999999988435 1.7694999999999967 119.12281799316406
6.309999999988321 1.7694999999999967 121.39093017578125
8.309999999988207 1.7694999999999967 122.52484130859375
10.309999999988094 1.7694999999999967 122.97542572021484
12.30999999998798 1.7694999999999967 122.7970962524414
14.309999999987866 1.7694999999999967 121.84977722167969
16.309999999987753 1.7694999999999967 119.86454010009766
18.30999999998764 1.7694999999999967 116.27872467041016
20.309999999987525 1.7694999999999967 109.1806411743164
22.30999999998741 1.7694999999999967 95.61695098876953
24.309999999987298 1.7694999999999967 110.37431335449219
26.309999999987184 1.7694999999999967 114.19969177246094
28.30999999998707 1.7694999999999967 115.63694763183594
30.309999999986957 1.7694999999999967 115.97123718261719
32.30999999998684 1.7694999999999967 115.79927062988281
34.30999999998673 1.7694999999999967 115.46635437011719
36.309999999986616 1.7694999999999967 115.00798034667969
38.3099999999865 1.7694999999999967 114.17303466796875
40.30999999998639 1.7694999999999967 112.57229614257812
42.309999999986275 1.7694999999999967 109.64667510986328
44.30999999998616 1.7694999999999967 104.28580474853516
46.30999999998605 1.7694999999999967 101.27647399902344
48.30999999998593 1.7694999999999967 108.11972045898438
50.30999999998582 1.7694999999999967 112.20833587646484
52.309999999985706 1.7694999999999967 114.25920104980469
54.30999999998559 1.7694999999999967 114.74333190917969
56.30999999998548 1.7694999999999967 113.6367416381836
58.309999999985365 1.7694999999999967 110.49678802490234
60.30999999998522 1.7694999999999967 103.7369613647461
62.30999999998511 1.7694999999999967 83.94911193847656
64.309999999985 1.7694999999999967 98.96644592285156
66.30999999998488 1.7694999999999967 98.1611328125
68.30999999998477 1.7694999999999967 89.41403198242188
70.30999999998465 1.7694999999999967 101.76728057861328
72.30999999998454 1.7694999999999967 106.86417388916016
74.30999999998443 1.7694999999999967 109.24995422363281
76.30999999998431 1.7694999999999967 110.81982421875
78.3099999999842 1.7694999999999967 112.24409484863281
80.30999999998409 1.7694999999999967 113.20625305175781
82.30999999998397 1.7694999999999967 113.2333755493164
84.30999999998386 1.7694999999999967 112.14932250976562
86.30999999998375 1.7694999999999967 110.12572479248047
88.30999999998363 1.7694999999999967 107.77130126953125
90.30999999998352 1.7694999999999967 105.82746887207031
92.3099999999834 1.7694999999999967 104.81143951416016
94.30999999998329 1.7694999999999967 105.23529815673828
96.30999999998318 1.7694999999999967 106.04317474365234
98.30999999998306 1.7694999999999967 105.6741714477539
100.30999999998295 1.7694999999999967 103.61949920654297
102.30999999998284 1.7694999999999967 102.32443237304688
104.30999999998272 1.7694999999999967 105.46034240722656
106.30999999998261 1.7694999999999967 108.49259185791016
108.3099999999825 1.7694999999999967 109.96575927734375
110.30999999998238 1.7694999999999967 109.9875717163086
112.30999999998227 1.7694999999999967 108.57762145996094
114.30999999998215 1.7694999999999967 105.66481018066406
116.30999999998204 1.7694999999999967 102.11196899414062
118.30999999998193 1.7694999999999967 101.79684448242188
120.30999999998181 1.7694999999999967 103.65864562988281
122.3099999999817 1.7694999999999967 105.1650390625

-117.69000000000463 1.7894999999999968 110.9187240600586
-115.69000000000474 1.7894999999999968 111.61011505126953
-113.69000000000486 1.7894999999999968 111.73249816894531
-111.69000000000497 1.7894999999999968 111.36796569824219
-109.69000000000509 1.7894999999999968 110.73352813720703
-107.6900000000052 1.7894999999999968 110.03411865234375
-105.69000000000531 1.7894999999999968 109.51849365234375
-103.69000000000543 1.7894999999999968 109.78584289550781
-101.69000000000554 1.7894999999999968 111.37531280517578
-99.69000000000565 1.7894999999999968 113.71501159667969
-97.69000000000577 1.7894999999999968 115.93985748291016
-95.69000000000588 1.7894999999999968 117.64767456054688
-93.690000000006 1.7894999999999968 118.65345001220703
-91.69000000000611 1.7894999999999968 118.76751708984375
-89.69000000000622 1.7894999999999968 118.0752182006836
-87.69000000000634 1.7894999999999968 118.97425842285156
-85.69000000000645 1.7894999999999968 123.46958923339844
-83.69000000000656 1.7894999999999968 127.92616271972656
-81.69000000000668 1.7894999999999968 131.0799560546875
-79.69000000000679 1.7894999999999968 132.94924926757812
-77.6900000000069 1.7894999999999968 133.61685180664062
-75.69000000000702 1.7894999999999968 133.10618591308594
-73.69000000000713 1.7894999999999968 131.3914337158203
-71.69000000000725 1.7894999999999968 128.44485473632812
-69.69000000000736 1.7894999999999968 124.46158599853516
-67.69000000000747 1.7894999999999968 120.69954681396484
-65.69000000000759 1.7894999999999968 119.27719116210938
-63.6900000000077 1.7894999999999968 119.37663269042969
-61.690000000007814 1.7894999999999968 119.32549285888672
-59.69000000000793 1.7894999999999968 118.27127075195312
-57.69000000000804 1.7894999999999968 115.40254211425781
-55.690000000008155 1.7894999999999968 108.78950500488281
-53.69000000000827 1.7894999999999968 92.6102523803711
-51.69000000000838 1.7894999999999968 109.26201629638672
-49.690000000008496 1.7894999999999968 112.74860382080078
-47.69000000000861 1.7894999999999968 113.71710205078125
-45.69000000000872 1.7894999999999968 113.98150634765625
-43.69000000000884 1.7894999999999968 114.66793060302734
-41.69000000000895 1.7894999999999968 115.64698791503906
-39.690000000009064 1.7894999999999968 116.10466003417969
-37.69000000000918 1.7894999999999968 115.62644958496094
-35.69000000000929 1.7894999999999968 114.19808959960938
-33.690000000009405 1.7894999999999968 112.09236145019531
-31.69000000000952 1.7894999999999968 110.11369323730469
-29.690000000009633 1.7894999999999968 109.68154907226562
-27.690000000009746 1.7894999999999968 110.64871978759766
-25.69000000000986 1.7894999999999968 111.41749572753906
-23.690000000009974 1.7894999999999968 111.321044921875
-21.690000000010087 1.7894999999999968 110.55294036865234
-19.6900000000102 1.7894999999999968 109.79218292236328
-17.690000000010315 1.7894999999999968 109.79137420654297
-15.690000000010428 1.7894999999999968 111.10657501220703
-13.690000000010542 1.7894999999999968 113.71064758300781
-11.690000000010656 1.7894999999999968 116.61124420166016
-9.69000000001077 1.7894999999999968 118.92144775390625
-7.690000000010883 1.7894999999999968 120.21758270263672
-5.690000000010997 1.7894999999999968 120.20361328125
-3.6900000000111106 1.7894999999999968 118.39054870605469
-1.6900000000112243 1.7894999999999968 113.38558959960938
0.309999999988662 1.7894999999999968 104.9073486328125
2.3099999999885483 1.7894999999999968 114.84729766845703
4.309999999988435 1.7894999999999968 119.34095764160156
6.309999999988321 1.7894999999999968 121.47480010986328
8.309999999988207 1.7894999999999968 122.52326965332031
10.309999999988094 1.7894999999999968 122.92308807373047
12.30999999998798 1.7894999999999968 122.72154998779297
14.309999999987866 1.7894999999999968 121.76936340332031
16.309999999987753 1.7894999999999968 119.79037475585938
18.30999999998764 1.7894999999999968 116.21867370605469
20.309999999987525 1.7894999999999968 109.15309143066406
22.30999999998741 1.7894999999999968 96.00884246826172
24.309999999987298 1.7894999999999968 110.36983489990234
26.309999999987184 1.7894999999999968 114.20368194580078
28.30999999998707 1.7894999999999968 115.65796661376953
30.309999999986957 1.7894999999999968 116.01673126220703
32.30999999998684 1.7894999999999968 115.8796615600586
34.30999999998673 1.7894999999999968 115.5880355834961
36.309999999986616 1.7894999999999968 115.1664047241211
38.3099999999865 1.7894999999999968 114.35847473144531
40.30999999998639 1.7894999999999968 112.78045654296875
42.309999999986275 1.7894999999999968 109.88777923583984
44.30999999998616 1.7894999999999968 104.61536407470703
46.30999999998605 1.7894999999999968 101.53935241699219
48.30999999998593 1.7894999999999968 108.27021789550781
50.30999999998582 1.7894999999999968 112.36997985839844
52.309999999985706 1.7894999999999968 114.43801879882812
54.30999999998559 1.7894999999999968 114.94469451904297
56.30999999998548 1.7894999999999968 113.8740463256836
58.309999999985365 1.7894999999999968 110.8056640625
60.30999999998522 1.7894999999999968 104.2607192993164
62.30999999998511 1.7894999999999968 83.8307113647461
64.309999999985 1.7894999999999968 98.6417236328125
66.30999999998488 1.7894999999999968 98.09700012207031
68.30999999998477 1.7894999999999968 90.57745361328125
70.30999999998465 1.7894999999999968 101.86099243164062
72.30999999998454 1.7894999999999968 106.87102508544922
74.30999999998443 1.7894999999999968 109.21353149414062
76.30999999998431 1.7894999999999968 110.7470703125
78.3099999999842 1.7894999999999968 112.15870666503906
80.30999999998409 1.7894999999999968 113.12876892089844
82.30999999998397 1.7894999999999968 113.16950988769531
84.30999999998386 1.7894999999999968 112.09678649902344
86.30999999998375 1.7894999999999968 110.075927734375
88.30999999998363 1.7894999999999968 107.71790313720703
90.30999999998352 1.7894999999999968 105.8251953125
92.3099999999834 1.7894999999999968 104.98818969726562
94.30999999998329 1.7894999999999968 105.5477066040039
96.30999999998318 1.7894999999999968 106.3358154296875
98.30999999998306 1.7894999999999968 105.90987396240234
100.30999999998295 1.7894999999999968 103.81417846679688
102.30999999998284 1.7894999999999968 102.52669525146484
104.30999999998272 1.7894999999999968 105.67010498046875
106.30999999998261 1.7894999999999968 108.68953704833984
108.3099999999825 1.7894999999999968 110.1509780883789
110.30999999998238 1.7894999999999968 110.16114807128906
112.30999999998227 1.7894999999999968 108.73551940917969
114.30999999998215 1.7894999999999968 105.79338836669922
116.30999999998204 1.7894999999999968 102.1827621459961
118.30999999998193 1.7894999999999968 101.85798645019531
120.30999999998181 1.7894999999999968 103.74540710449219
122.3099999999817 1.7894999999999968 105.2684097290039

-117.69000000000463 1.8094999999999968 111.10962677001953
-115.69000000000474 1.8094999999999968 111.77051544189453
-113.69000000000486 1.8094999999999968 111.87763214111328
-111.69000000000497 1.8094999999999968 111.50639343261719
-109.69000000000509 1.8094999999999968 110.870849609375
-107.6900000000052 1.8094999999999968 110.17601776123047
-105.69000000000531 1.8094999999999968 109.66597747802734
-103.69000000000543 1.8094999999999968 109.91837310791016
-101.69000000000554 1.8094999999999968 111.46221923828125
-99.69000000000565 1.8094999999999968 113.75849914550781
-97.69000000000577 1.8094999999999968 115.95646667480469
-95.69000000000588 1.8094999999999968 117.64738464355469
-93.690000000006 1.8094999999999968 118.63963317871094
-91.69000000000611 1.8094999999999968 118.73873901367188
-89.69000000000622 1.8094999999999968 118.0196304321289
-87.69000000000634 1.8094999999999968 118.8749771118164
-85.69000000000645 1.8094999999999968 123.36432647705078
-83.69000000000656 1.8094999999999968 127.82508850097656
-81.69000000000668 1.8094999999999968 130.9793243408203
-79.69000000000679 1.8094999999999968 132.84732055664062
-77.6900000000069 1.8094999999999968 133.5128936767578
-75.69000000000702 1.8094999999999968 132.99923706054688
-73.69000000000713 1.8094999999999968 131.27886962890625
-71.69000000000725 1.8094999999999968 128.31993103027344
-69.69000000000736 1.8094999999999968 124.31304168701172
-67.69000000000747 1.8094999999999968 120.54399108886719
-65.69000000000759 1.8094999999999968 119.17680358886719
-63.6900000000077 1.8094999999999968 119.30316162109375
-61.690000000007814 1.8094999999999968 119.23125457763672
-59.69000000000793 1.8094999999999968 118.134765625
-57.69000000000804 1.8094999999999968 115.19781494140625
-55.690000000008155 1.8094999999999968 108.38443756103516
-53.69000000000827 1.8094999999999968 94.38209533691406
-51.69000000000838 1.8094999999999968 109.47724914550781
-49.690000000008496 1.8094999999999968 112.86040496826172
-47.69000000000861 1.8094999999999968 113.81473541259766
-45.69000000000872 1.8094999999999968 114.08344268798828
-43.69000000000884 1.8094999999999968 114.73778533935547
-41.69000000000895 1.8094999999999968 115.65342712402344
-39.690000000009064 1.8094999999999968 116.04978942871094
-37.69000000000918 1.8094999999999968 115.51532745361328
-35.69000000000929 1.8094999999999968 114.02804565429688
-33.690000000009405 1.8094999999999968 111.86016082763672
-31.69000000000952 1.8094999999999968 109.84294891357422
-29.690000000009633 1.8094999999999968 109.44003295898438
-27.690000000009746 1.8094999999999968 110.44910430908203
-25.69000000000986 1.8094999999999968 111.2288589477539
-23.690000000009974 1.8094999999999968 111.12682342529297
-21.690000000010087 1.8094999999999968 110.35792541503906
-19.6900000000102 1.8094999999999968 109.62257385253906
-17.690000000010315 1.8094999999999968 109.66412353515625
-15.690000000010428 1.8094999999999968 111.00569915771484
-13.690000000010542 1.8094999999999968 113.6122817993164
-11.690000000010656 1.8094999999999968 116.50131225585938
-9.69000000001077 1.8094999999999968 118.79019927978516
-7.690000000010883 1.8094999999999968 120.05196380615234
-5.690000000010997 1.8094999999999968 119.97867584228516
-3.6900000000111106 1.8094999999999968 118.04510498046875
-1.6900000000112243 1.8094999999999968 112.70016479492188
0.309999999988662 1.8094999999999968 105.39219665527344
2.3099999999885483 1.8094999999999968 115.3139877319336
4.309999999988435 1.8094999999999968 119.55437469482422
6.309999999988321 1.8094999999999968 121.55802917480469
8.309999999988207 1.8094999999999968 122.5215072631836
10.309999999988094 1.8094999999999968 122.86972045898438
12.30999999998798 1.8094999999999968 122.64414978027344
14.309999999987866 1.8094999999999968 121.68669128417969
16.309999999987753 1.8094999999999968 119.71397399902344
18.30999999998764 1.8094999999999968 116.15708923339844
20.309999999987525 1.8094999999999968 109.12850189208984
22.30999999998741 1.8094999999999968 96.4371109008789
24.309999999987298 1.8094999999999968 110.36376953125
26.309999999987184 1.8094999999999968 114.2045669555664
28.30999999998707 1.8094999999999968 115.67538452148438
30.309999999986957 1.8094999999999968 116.0580825805664
32.30999999998684 1.8094999999999968 115.95490264892578
34.30999999998673 1.8094999999999968 115.7029037475586
36.309999999986616 1.8094999999999968 115.31615447998047
38.3099999999865 1.8094999999999968 114.53370666503906
40.30999999998639 1.8094999999999968 112.9771728515625
42.309999999986275 1.8094999999999968 110.11566162109375
44.30999999998616 1.8094999999999968 104.92633056640625
46.30999999998605 1.8094999999999968 101.79800415039062
48.30999999998593 1.8094999999999968 108.41561889648438
50.30999999998582 1.8094999999999968 112.52424621582031
52.309999999985706 1.8094999999999968 114.60801696777344
54.30999999998559 1.8094999999999968 115.13572692871094
56.30999999998548 1.8094999999999968 114.09857177734375
58.309999999985365 1.8094999999999968 111.09627532958984
60.30999999998522 1.8094999999999968 104.7437744140625
62.30999999998511 1.8094999999999968 85.03104400634766
64.309999999985 1.8094999999999968 98.32008361816406
66.30999999998488 1.8094999999999968 98.05506896972656
68.30999999998477 1.8094999999999968 91.59268188476562
70.30999999998465 1.8094999999999968 101.95502471923828
72.30999999998454 1.8094999999999968 106.87432098388672
74.30999999998443 1.8094999999999968 109.17192077636719
76.30999999998431 1.8094999999999968 110.66758728027344
78.3099999999842 1.8094999999999968 112.06620025634766
80.30999999998409 1.8094999999999968 113.04505920410156
82.30999999998397 1.8094999999999968 113.10099792480469
84.30999999998386 1.8094999999999968 112.04228210449219
86.30999999998375 1.8094999999999968 110.0296630859375
88.30999999998363 1.8094999999999968 107.67813873291016
90.30999999998352 1.8094999999999968 105.84785461425781
92.3099999999834 1.8094999999999968 105.18291473388672
94.30999999998329 1.8094999999999968 105.85272979736328
96.30999999998318 1.8094999999999968 106.61421203613281
98.30999999998306 1.8094999999999968 106.13259887695312
100.30999999998295 1.8094999999999968 103.99608612060547
102.30999999998284 1.8094999999999968 102.71521759033203
104.30999999998272 1.8094999999999968 105.86880493164062
106.30999999998261 1.8094999999999968 108.87712097167969
108.3099999999825 1.8094999999999968 110.32752227783203
110.30999999998238 1.8094999999999968 110.3262939453125
112.30999999998227 1.8094999999999968 108.88492584228516
114.30999999998215 1.8094999999999968 105.91255187988281
116.30999999998204 1.8094999999999968 102.23918914794922
118.30999999998193 1.8094999999999968 101.90080261230469
120.30999999998181 1.8094999999999968 103.81560516357422
122.3099999999817 1.8094999999999968 105.35709381103516

-117.69000000000463 1.8294999999999968 111.28990936279297
-115.69000000000474 1.8294999999999968 111.92188262939453
-113.69000000000486 1.8294999999999968 112.01417541503906
-111.69000000000497 1.8294999999999968 111.63619995117188
-109.69000000000509 1.8294999999999968 110.9992904663086
-107.6900000000052 1.8294999999999968 110.3085708618164
-105.69000000000531 1.8294999999999968 109.80375671386719
-103.69000000000543 1.8294999999999968 110.04225158691406
-101.69000000000554 1.8294999999999968 111.54280090332031
-99.69000000000565 1.8294999999999968 113.79701232910156
-97.69000000000577 1.8294999999999968 115.96855926513672
-95.69000000000588 1.8294999999999968 117.64273834228516
-93.690000000006 1.8294999999999968 118.62156677246094
-91.69000000000611 1.8294999999999968 118.70584106445312
-89.69000000000622 1.8294999999999968 117.96019744873047
-87.69000000000634 1.8294999999999968 118.7718505859375
-85.69000000000645 1.8294999999999968 123.25521850585938
-83.69000000000656 1.8294999999999968 127.72025299072266
-81.69000000000668 1.8294999999999968 130.8749542236328
-79.69000000000679 1.8294999999999968 132.74163818359375
-77.6900000000069 1.8294999999999968 133.40516662597656
-75.69000000000702 1.8294999999999968 132.88853454589844
-73.69000000000713 1.8294999999999968 131.1625518798828
-71.69000000000725 1.8294999999999968 128.1912078857422
-69.69000000000736 1.8294999999999968 124.16046142578125
-67.69000000000747 1.8294999999999968 120.38453674316406
-65.69000000000759 1.8294999999999968 119.07319641113281
-63.6900000000077 1.8294999999999968 119.22593688964844
-61.690000000007814 1.8294999999999968 119.13321685791016
-59.69000000000793 1.8294999999999968 117.99421691894531
-57.69000000000804 1.8294999999999968 114.98763275146484
-55.690000000008155 1.8294999999999968 107.96368408203125
-53.69000000000827 1.8294999999999968 95.8814926147461
-51.69000000000838 1.8294999999999968 109.68309020996094
-49.690000000008496 1.8294999999999968 112.96684265136719
-47.69000000000861 1.8294999999999968 113.9065933227539
-45.69000000000872 1.8294999999999968 114.17815399169922
-43.69000000000884 1.8294999999999968 114.80133819580078
-41.69000000000895 1.8294999999999968 115.65585327148438
-39.690000000009064 1.8294999999999968 115.99208068847656
-37.69000000000918 1.8294999999999968 115.4014663696289
-35.69000000000929 1.8294999999999968 113.85443115234375
-33.690000000009405 1.8294999999999968 111.62247467041016
-31.69000000000952 1.8294999999999968 109.565185546875
-29.690000000009633 1.8294999999999968 109.19261932373047
-27.690000000009746 1.8294999999999968 110.24410247802734
-25.69000000000986 1.8294999999999968 111.03460693359375
-23.690000000009974 1.8294999999999968 110.9268798828125
-21.690000000010087 1.8294999999999968 110.15771484375
-19.6900000000102 1.8294999999999968 109.449462890625
-17.690000000010315 1.8294999999999968 109.53467559814453
-15.690000000010428 1.8294999999999968 110.90249633789062
-13.690000000010542 1.8294999999999968 113.51085662841797
-11.690000000010656 1.8294999999999968 116.38771057128906
-9.69000000001077 1.8294999999999968 118.65473937988281
-7.690000000010883 1.8294999999999968 119.88133239746094
-5.690000000010997 1.8294999999999968 119.74678039550781
-3.6900000000111106 1.8294999999999968 117.68638610839844
-1.6900000000112243 1.8294999999999968 111.97129821777344
0.309999999988662 1.8294999999999968 106.16383361816406
2.3099999999885483 1.8294999999999968 115.76107025146484
4.309999999988435 1.8294999999999968 119.76273345947266
6.309999999988321 1.8294999999999968 121.64042663574219
8.309999999988207 1.8294999999999968 122.51953125
10.309999999988094 1.8294999999999968 122.81536102294922
12.30999999998798 1.8294999999999968 122.56491088867188
14.309999999987866 1.8294999999999968 121.60175323486328
16.309999999987753 1.8294999999999968 119.63532257080078
18.30999999998764 1.8294999999999968 116.09394836425781
20.309999999987525 1.8294999999999968 109.10667419433594
22.30999999998741 1.8294999999999968 96.88357543945312
24.309999999987298 1.8294999999999968 110.35590362548828
26.309999999987184 1.8294999999999968 114.20222473144531
28.30999999998707 1.8294999999999968 115.6890869140625
30.309999999986957 1.8294999999999968 116.09516906738281
32.30999999998684 1.8294999999999968 116.02491760253906
34.30999999998673 1.8294999999999968 115.81098937988281
36.309999999986616 1.8294999999999968 115.45735168457031
38.3099999999865 1.8294999999999968 114.69902801513672
40.30999999998639 1.8294999999999968 113.162841796875
42.309999999986275 1.8294999999999968 110.33090209960938
44.30999999998616 1.8294999999999968 105.2199478149414
46.30999999998605 1.8294999999999968 102.05174255371094
48.30999999998593 1.8294999999999968 108.55592346191406
50.30999999998582 1.8294999999999968 112.67127990722656
52.309999999985706 1.8294999999999968 114.76945495605469
54.30999999998559 1.8294999999999968 115.31675720214844
56.30999999998548 1.8294999999999968 114.31086730957031
58.309999999985365 1.8294999999999968 111.36971282958984
60.30999999998522 1.8294999999999968 105.19032287597656
62.30999999998511 1.8294999999999968 86.7489242553711
64.309999999985 1.8294999999999968 98.0032730102539
66.30999999998488 1.8294999999999968 98.03533935546875
68.30999999998477 1.8294999999999968 92.49138641357422
70.30999999998465 1.8294999999999968 102.04883575439453
72.30999999998454 1.8294999999999968 106.87397003173828
74.30999999998443 1.8294999999999968 109.125
76.30999999998431 1.8294999999999968 110.5811767578125
78.3099999999842 1.8294999999999968 111.96629333496094
80.30999999998409 1.8294999999999968 112.95492553710938
82.30999999998397 1.8294999999999968 113.0276870727539
84.30999999998386 1.8294999999999968 111.98566436767578
86.30999999998375 1.8294999999999968 109.98664855957031
88.30999999998363 1.8294999999999968 107.65145874023438
90.30999999998352 1.8294999999999968 105.89351654052734
92.3099999999834 1.8294999999999968 105.39112854003906
94.30999999998329 1.8294999999999968 106.14887237548828
96.30999999998318 1.8294999999999968 106.87867736816406
98.30999999998306 1.8294999999999968 106.34275817871094
100.30999999998295 1.8294999999999968 104.1655044555664
102.30999999998284 1.8294999999999968 102.8904800415039
104.30999999998272 1.8294999999999968 106.0569076538086
106.30999999998261 1.8294999999999968 109.05571746826172
108.3099999999825 1.8294999999999968 110.49569702148438
110.30999999998238 1.8294999999999968 110.48331451416016
112.30999999998227 1.8294999999999968 109.02615356445312
114.30999999998215 1.8294999999999968 106.02264404296875
116.30999999998204 1.8294999999999968 102.281494140625
118.30999999998193 1.8294999999999968 101.9252700805664
120.30999999998181 1.8294999999999968 103.86930847167969
122.3099999999817 1.8294999999999968 105.43122863769531

-117.69000000000463 1.8494999999999968 111.45973205566406
-115.69000000000474 1.8494999999999968 112.06427001953125
-113.69000000000486 1.8494999999999968 112.1422119140625
-111.69000000000497 1.8494999999999968 111.75749206542969
-109.69000000000509 1.8494999999999968 111.11896514892578
-107.6900000000052 1.8494999999999968 110.43193817138672
-105.69000000000531 1.8494999999999968 109.93202209472656
-103.69000000000543 1.8494999999999968 110.15756225585938
-101.69000000000554 1.8494999999999968 111.61698913574219
-99.69000000000565 1.8494999999999968 113.83047485351562
-97.69000000000577 1.8494999999999968 115.97605895996094
-95.69000000000588 1.8494999999999968 117.6336669921875
-93.690000000006 1.8494999999999968 118.59919738769531
-91.69000000000611 1.8494999999999968 118.66878509521484
-89.69000000000622 1.8494999999999968 117.89683532714844
-87.69000000000634 1.8494999999999968 118.6647720336914
-85.69000000000645 1.8494999999999968 123.14218139648438
-83.69000000000656 1.8494999999999968 127.6115493774414
-81.69000000000668 1.8494999999999968 130.76675415039062
-79.69000000000679 1.8494999999999968 132.63211059570312
-77.6900000000069 1.8494999999999968 133.29364013671875
-75.69000000000702 1.8494999999999968 132.77403259277344
-73.69000000000713 1.8494999999999968 131.04241943359375
-71.69000000000725 1.8494999999999968 128.05862426757812
-69.69000000000736 1.8494999999999968 124.00376892089844
-67.69000000000747 1.8494999999999968 120.22113800048828
-65.69000000000759 1.8494999999999968 118.96630096435547
-63.6900000000077 1.8494999999999968 119.14491271972656
-61.690000000007814 1.8494999999999968 119.03130340576172
-59.69000000000793 1.8494999999999968 117.84954833984375
-57.69000000000804 1.8494999999999968 114.77192687988281
-55.690000000008155 1.8494999999999968 107.5263671875
-53.69000000000827 1.8494999999999968 97.15991973876953
-51.69000000000838 1.8494999999999968 109.87924194335938
-49.690000000008496 1.8494999999999968 113.06764221191406
-47.69000000000861 1.8494999999999968 113.99250030517578
-45.69000000000872 1.8494999999999968 114.26563262939453
-43.69000000000884 1.8494999999999968 114.8585433959961
-41.69000000000895 1.8494999999999968 115.65413665771484
-39.690000000009064 1.8494999999999968 115.931396484375
-37.69000000000918 1.8494999999999968 115.28477478027344
-35.69000000000929 1.8494999999999968 113.6771240234375
-33.690000000009405 1.8494999999999968 111.37915802001953
-31.69000000000952 1.8494999999999968 109.28013610839844
-29.690000000009633 1.8494999999999968 108.93914794921875
-27.690000000009746 1.8494999999999968 110.03355407714844
-25.69000000000986 1.8494999999999968 110.8345718383789
-23.690000000009974 1.8494999999999968 110.7210464477539
-21.690000000010087 1.8494999999999968 109.9522476196289
-19.6900000000102 1.8494999999999968 109.27288818359375
-17.690000000010315 1.8494999999999968 109.40311431884766
-15.690000000010428 1.8494999999999968 110.79704284667969
-13.690000000010542 1.8494999999999968 113.40637969970703
-11.690000000010656 1.8494999999999968 116.2703857421875
-9.69000000001077 1.8494999999999968 118.51500701904297
-7.690000000010883 1.8494999999999968 119.70557403564453
-5.690000000010997 1.8494999999999968 119.50767517089844
-3.6900000000111106 1.8494999999999968 117.3136978149414
-1.6900000000112243 1.8494999999999968 111.19642639160156
0.309999999988662 1.8494999999999968 107.08059692382812
2.3099999999885483 1.8494999999999968 116.18838500976562
4.309999999988435 1.8494999999999968 119.96574401855469
6.309999999988321 1.8494999999999968 121.72178649902344
8.309999999988207 1.8494999999999968 122.5173110961914
10.309999999988094 1.8494999999999968 122.76002502441406
12.30999999998798 1.8494999999999968 122.48385620117188
14.309999999987866 1.8494999999999968 121.51457214355469
16.309999999987753 1.8494999999999968 119.55443572998047
18.30999999998764 1.8494999999999968 116.02924346923828
20.309999999987525 1.8494999999999968 109.08740997314453
22.30999999998741 1.8494999999999968 97.33433532714844
24.309999999987298 1.8494999999999968 110.34595489501953
26.309999999987184 1.8494999999999968 114.1965103149414
28.30999999998707 1.8494999999999968 115.698974609375
30.309999999986957 1.8494999999999968 116.12789916992188
32.30999999998684 1.8494999999999968 116.0896224975586
34.30999999998673 1.8494999999999968 115.91226196289062
36.309999999986616 1.8494999999999968 115.59014129638672
38.3099999999865 1.8494999999999968 114.85466766357422
40.30999999998639 1.8494999999999968 113.33784484863281
42.309999999986275 1.8494999999999968 110.5340576171875
44.30999999998616 1.8494999999999968 105.49727630615234
46.30999999998605 1.8494999999999968 102.3000717163086
48.30999999998593 1.8494999999999968 108.69111633300781
50.30999999998582 1.8494999999999968 112.81121063232422
52.309999999985706 1.8494999999999968 114.92253112792969
54.30999999998559 1.8494999999999968 115.48809814453125
56.30999999998548 1.8494999999999968 114.51142883300781
58.309999999985365 1.8494999999999968 111.62692260742188
60.30999999998522 1.8494999999999968 105.6038818359375
62.30999999998511 1.8494999999999968 88.44486236572266
64.309999999985 1.8494999999999968 97.69316864013672
66.30999999998488 1.8494999999999968 98.0373764038086
68.30999999998477 1.8494999999999968 93.29593658447266
70.30999999998465 1.8494999999999968 102.14193725585938
72.30999999998454 1.8494999999999968 106.86985778808594
74.30999999998443 1.8494999999999968 109.0726318359375
76.30999999998431 1.8494999999999968 110.48758697509766
78.3099999999842 1.8494999999999968 111.85871887207031
80.30999999998409 1.8494999999999968 112.85811614990234
82.30999999998397 1.8494999999999968 112.94940948486328
84.30999999998386 1.8494999999999968 111.92676544189453
86.30999999998375 1.8494999999999968 109.94659423828125
88.30999999998363 1.8494999999999968 107.63719177246094
90.30999999998352 1.8494999999999968 105.9598617553711
92.3099999999834 1.8494999999999968 105.60877990722656
94.30999999998329 1.8494999999999968 106.43505859375
96.30999999998318 1.8494999999999968 107.12960815429688
98.30999999998306 1.8494999999999968 106.54071044921875
100.30999999998295 1.8494999999999968 104.3227310180664
102.30999999998284 1.8494999999999968 103.05290985107422
104.30999999998272 1.8494999999999968 106.23482513427734
106.30999999998261 1.8494999999999968 109.22567749023438
108.3099999999825 1.8494999999999968 110.65581512451172
110.30999999998238 1.8494999999999968 110.63248443603516
112.30999999998227 1.8494999999999968 109.15950775146484
114.30999999998215 1.8494999999999968 106.1240234375
116.30999999998204 1.8494999999999968 102.30988311767578
118.30999999998193 1.8494999999999968 101.93121337890625
120.30999999998181 1.8494999999999968 103.90650939941406
122.3099999999817 1.8494999999999968 105.49093627929688

-117.69000000000463 1.8694999999999968 111.61920166015625
-115.69000000000474 1.8694999999999968 112.19771575927734
-113.69000000000486 1.8694999999999968 112.26177215576172
-111.69000000000497 1.8694999999999968 111.8703384399414
-109.69000000000509 1.8694999999999968 111.2300033569336
-107.6900000000052 1.8694999999999968 110.54627990722656
-105.69000000000531 1.8694999999999968 110.05095672607422
-103.69000000000543 1.8694999999999968 110.26439666748047
-101.69000000000554 1.8694999999999968 111.68476867675781
-99.69000000000565 1.8694999999999968 113.8587875366211
-97.69000000000577 1.8694999999999968 115.9788589477539
-95.69000000000588 1.8694999999999968 117.62007904052734
-93.690000000006 1.8694999999999968 118.57241821289062
-91.69000000000611 1.8694999999999968 118.6274642944336
-89.69000000000622 1.8694999999999968 117.82945251464844
-87.69000000000634 1.8694999999999968 118.5536880493164
-85.69000000000645 1.8694999999999968 123.02516174316406
-83.69000000000656 1.8694999999999968 127.49893951416016
-81.69000000000668 1.8694999999999968 130.65464782714844
-79.69000000000679 1.8694999999999968 132.51870727539062
-77.6900000000069 1.8694999999999968 133.17820739746094
-75.69000000000702 1.8694999999999968 132.65562438964844
-73.69000000000713 1.8694999999999968 130.9183807373047
-71.69000000000725 1.8694999999999968 127.92210388183594
-69.69000000000736 1.8694999999999968 123.84293365478516
-67.69000000000747 1.8694999999999968 120.05374145507812
-65.69000000000759 1.8694999999999968 118.85603332519531
-63.6900000000077 1.8694999999999968 119.05998229980469
-61.690000000007814 1.8694999999999968 118.9254379272461
-59.69000000000793 1.8694999999999968 117.70071411132812
-57.69000000000804 1.8694999999999968 114.55061340332031
-55.690000000008155 1.8694999999999968 107.07154846191406
-53.69000000000827 1.8694999999999968 98.26258850097656
-51.69000000000838 1.8694999999999968 110.06546020507812
-49.690000000008496 1.8694999999999968 113.1625747680664
-47.69000000000861 1.8694999999999968 114.07233428955078
-45.69000000000872 1.8694999999999968 114.34588623046875
-43.69000000000884 1.8694999999999968 114.90937042236328
-41.69000000000895 1.8694999999999968 115.64813232421875
-39.690000000009064 1.8694999999999968 115.86760711669922
-37.69000000000918 1.8694999999999968 115.16511535644531
-35.69000000000929 1.8694999999999968 113.49601745605469
-33.690000000009405 1.8694999999999968 111.12999725341797
-31.69000000000952 1.8694999999999968 108.98751831054688
-29.690000000009633 1.8694999999999968 108.67942810058594
-27.690000000009746 1.8694999999999968 109.81726837158203
-25.69000000000986 1.8694999999999968 110.62860107421875
-23.690000000009974 1.8694999999999968 110.50918579101562
-21.690000000010087 1.8694999999999968 109.74143981933594
-19.6900000000102 1.8694999999999968 109.0928955078125
-17.690000000010315 1.8694999999999968 109.26951599121094
-15.690000000010428 1.8694999999999968 110.68936157226562
-13.690000000010542 1.8694999999999968 113.29886627197266
-11.690000000010656 1.8694999999999968 116.14930725097656
-9.69000000001077 1.8694999999999968 118.37091064453125
-7.690000000010883 1.8694999999999968 119.52454376220703
-5.690000000010997 1.8694999999999968 119.26112365722656
-3.6900000000111106 1.8694999999999968 116.92630004882812
-1.6900000000112243 1.8694999999999968 110.37437438964844
0.309999999988662 1.8694999999999968 108.03931427001953
2.3099999999885483 1.8694999999999968 116.59618377685547
4.309999999988435 1.8694999999999968 120.1632080078125
6.309999999988321 1.8694999999999968 121.80195617675781
8.309999999988207 1.8694999999999968 122.51480865478516
10.309999999988094 1.8694999999999968 122.70376586914062
12.30999999998798 1.8694999999999968 122.40103149414062
14.309999999987866 1.8694999999999968 121.42513275146484
16.309999999987753 1.8694999999999968 119.47128295898438
18.30999999998764 1.8694999999999968 115.96295166015625
20.309999999987525 1.8694999999999968 109.07046508789062
22.30999999998741 1.8694999999999968 97.77940368652344
24.309999999987298 1.8694999999999968 110.33370208740234
26.309999999987184 1.8694999999999968 114.18730163574219
28.30999999998707 1.8694999999999968 115.70491790771484
30.309999999986957 1.8694999999999968 116.15616607666016
32.30999999998684 1.8694999999999968 116.14891815185547
34.30999999998673 1.8694999999999968 116.0067367553711
36.309999999986616 1.8694999999999968 115.71464538574219
38.3099999999865 1.8694999999999968 115.0008773803711
40.30999999998639 1.8694999999999968 113.50249481201172
42.309999999986275 1.8694999999999968 110.72559356689453
44.30999999998616 1.8694999999999968 105.75929260253906
46.30999999998605 1.8694999999999968 102.54255676269531
48.30999999998593 1.8694999999999968 108.82121276855469
50.30999999998582 1.8694999999999968 112.94414520263672
52.309999999985706 1.8694999999999968 115.06743621826172
54.30999999998559 1.8694999999999968 115.65003967285156
56.30999999998548 1.8694999999999968 114.70069122314453
58.309999999985365 1.8694999999999968 111.86875915527344
60.30999999998522 1.8694999999999968 105.9874267578125
62.30999999998511 1.8694999999999968 89.95661926269531
64.309999999985 1.8694999999999968 97.39181518554688
66.30999999998488 1.8694999999999968 98.06039428710938
68.30999999998477 1.8694999999999968 94.02271270751953
70.30999999998465 1.8694999999999968 102.23387908935547
72.30999999998454 1.8694999999999968 106.86187744140625
74.30999999998443 1.8694999999999968 109.0146713256836
76.30999999998431 1.8694999999999968 110.38655090332031
78.3099999999842 1.8694999999999968 111.74315643310547
80.30999999998409 1.8694999999999968 112.75440216064453
82.30999999998397 1.8694999999999968 112.8659896850586
84.30999999998386 1.8694999999999968 111.86541748046875
86.30999999998375 1.8694999999999968 109.9091796875
88.30999999998363 1.8694999999999968 107.63446807861328
90.30999999998352 1.8694999999999968 106.04432678222656
92.3099999999834 1.8694999999999968 105.83222198486328
94.30999999998329 1.8694999999999968 106.7105484008789
96.30999999998318 1.8694999999999968 107.3673324584961
98.30999999998306 1.8694999999999968 106.72679901123047
100.30999999998295 1.8694999999999968 104.46798706054688
102.30999999998284 1.8694999999999968 103.20288848876953
104.30999999998272 1.8694999999999968 106.40296936035156
106.30999999998261 1.8694999999999968 109.38727569580078
108.3099999999825 1.8694999999999968 110.80814361572266
110.30999999998238 1.8694999999999968 110.7740707397461
112.30999999998227 1.8694999999999968 109.28526306152344
114.30999999998215 1.8694999999999968 106.21701049804688
116.30999999998204 1.8694999999999968 102.32453155517578
118.30999999998193 1.8694999999999968 101.91837310791016
120.30999999998181 1.8694999999999968 103.92711639404297
122.3099999999817 1.8694999999999968 105.53622436523438

-117.69000000000463 1.8894999999999968 111.76846313476562
-115.69000000000474 1.8894999999999968 112.32228088378906
-113.69000000000486 1.8894999999999968 112.3729248046875
-111.69000000000497 1.8894999999999968 111.97483825683594
-109.69000000000509 1.8894999999999968 111.33250427246094
-107.6900000000052 1.8894999999999968 110.6517105102539
-105.69000000000531 1.8894999999999968 110.16069030761719
-103.69000000000543 1.8894999999999968 110.36282348632812
-101.69000000000554 1.8894999999999968 111.74606323242188
-99.69000000000565 1.8894999999999968 113.88186645507812
-97.69000000000577 1.8894999999999968 115.97688293457031
-95.69000000000588 1.8894999999999968 117.60188293457031
-93.690000000006 1.8894999999999968 118.54115295410156
-91.69000000000611 1.8894999999999968 118.581787109375
-89.69000000000622 1.8894999999999968 117.75798034667969
-87.69000000000634 1.8894999999999968 118.4384994506836
-85.69000000000645 1.8894999999999968 122.90406036376953
-83.69000000000656 1.8894999999999968 127.38232421875
-81.69000000000668 1.8894999999999968 130.53855895996094
-79.69000000000679 1.8894999999999968 132.40130615234375
-77.6900000000069 1.8894999999999968 133.05880737304688
-75.69000000000702 1.8894999999999968 132.5332489013672
-73.69000000000713 1.8894999999999968 130.79039001464844
-71.69000000000725 1.8894999999999968 127.78158569335938
-69.69000000000736 1.8894999999999968 123.67786407470703
-67.69000000000747 1.8894999999999968 119.88227844238281
-65.69000000000759 1.8894999999999968 118.7423095703125
-63.6900000000077 1.8894999999999968 118.9710693359375
-61.690000000007814 1.8894999999999968 118.81554412841797
-59.69000000000793 1.8894999999999968 117.54763793945312
-57.69000000000804 1.8894999999999968 114.32357788085938
-55.690000000008155 1.8894999999999968 106.59819793701172
-53.69000000000827 1.8894999999999968 99.22423553466797
-51.69000000000838 1.8894999999999968 110.24156188964844
-49.690000000008496 1.8894999999999968 113.25138854980469
-47.69000000000861 1.8894999999999968 114.14592742919922
-45.69000000000872 1.8894999999999968 114.41888427734375
-43.69000000000884 1.8894999999999968 114.95377349853516
-41.69000000000895 1.8894999999999968 115.63771057128906
-39.690000000009064 1.8894999999999968 115.80054473876953
-37.69000000000918 1.8894999999999968 115.0423583984375
-35.69000000000929 1.8894999999999968 113.31097412109375
-33.690000000009405 1.8894999999999968 110.87479400634766
-31.69000000000952 1.8894999999999968 108.68702697753906
-29.690000000009633 1.8894999999999968 108.41323852539062
-27.690000000009746 1.8894999999999968 109.5950698852539
-25.69000000000986 1.8894999999999968 110.41651916503906
-23.690000000009974 1.8894999999999968 110.29115295410156
-21.690000000010087 1.8894999999999968 109.52520751953125
-19.6900000000102 1.8894999999999968 108.90953063964844
-17.690000000010315 1.8894999999999968 109.13395690917969
-15.690000000010428 1.8894999999999968 110.57951354980469
-13.690000000010542 1.8894999999999968 113.18829345703125
-11.690000000010656 1.8894999999999968 116.02442932128906
-9.69000000001077 1.8894999999999968 118.2223892211914
-7.690000000010883 1.8894999999999968 119.33811950683594
-5.690000000010997 1.8894999999999968 119.00687408447266
-3.6900000000111106 1.8894999999999968 116.52340698242188
-1.6900000000112243 1.8894999999999968 109.50702667236328
0.309999999988662 1.8894999999999968 108.98082733154297
2.3099999999885483 1.8894999999999968 116.98502349853516
4.309999999988435 1.8894999999999968 120.35498809814453
6.309999999988321 1.8894999999999968 121.88076782226562
8.309999999988207 1.8894999999999968 122.5119857788086
10.309999999988094 1.8894999999999968 122.64657592773438
12.30999999998798 1.8894999999999968 122.31643676757812
14.309999999987866 1.8894999999999968 121.33345794677734
16.309999999987753 1.8894999999999968 119.38587951660156
18.30999999998764 1.8894999999999968 115.8950424194336
20.309999999987525 1.8894999999999968 109.05557250976562
22.30999999998741 1.8894999999999968 98.2118911743164
24.309999999987298 1.8894999999999968 110.3188705444336
26.309999999987184 1.8894999999999968 114.1744384765625
28.30999999998707 1.8894999999999968 115.70681762695312
30.309999999986957 1.8894999999999968 116.17985534667969
32.30999999998684 1.8894999999999968 116.20274353027344
34.30999999998673 1.8894999999999968 116.09439086914062
36.309999999986616 1.8894999999999968 115.8309326171875
38.3099999999865 1.8894999999999968 115.13784790039062
40.30999999998639 1.8894999999999968 113.6571044921875
42.309999999986275 1.8894999999999968 110.90592193603516
44.30999999998616 1.8894999999999968 106.0068359375
46.30999999998605 1.8894999999999968 102.77886962890625
48.30999999998593 1.8894999999999968 108.9461898803711
50.30999999998582 1.8894999999999968 113.0701904296875
52.309999999985706 1.8894999999999968 115.20433044433594
54.30999999998559 1.8894999999999968 115.80282592773438
56.30999999998548 1.8894999999999968 114.87903594970703
58.309999999985365 1.8894999999999968 112.09597778320312
60.30999999998522 1.8894999999999968 106.34346771240234
62.30999999998511 1.8894999999999968 91.26982879638672
64.309999999985 1.8894999999999968 97.10135650634766
66.30999999998488 1.8894999999999968 98.103271484375
68.30999999998477 1.8894999999999968 94.68413543701172
70.30999999998465 1.8894999999999968 102.32426452636719
72.30999999998454 1.8894999999999968 106.84992980957031
74.30999999998443 1.8894999999999968 108.95101928710938
76.30999999998431 1.8894999999999968 110.27780151367188
78.3099999999842 1.8894999999999968 111.6192626953125
80.30999999998409 1.8894999999999968 112.64350891113281
82.30999999998397 1.8894999999999968 112.77725219726562
84.30999999998386 1.8894999999999968 111.80143737792969
86.30999999998375 1.8894999999999968 109.87408447265625
88.30999999998363 1.8894999999999968 107.64230346679688
90.30999999998352 1.8894999999999968 106.14421081542969
92.3099999999834 1.8894999999999968 106.05834197998047
94.30999999998329 1.8894999999999968 106.97480773925781
96.30999999998318 1.8894999999999968 107.59222412109375
98.30999999998306 1.8894999999999968 106.90132904052734
100.30999999998295 1.8894999999999968 104.60147857666016
102.30999999998284 1.8894999999999968 103.34072875976562
104.30999999998272 1.8894999999999968 106.56169891357422
106.30999999998261 1.8894999999999968 109.54082489013672
108.3099999999825 1.8894999999999968 110.95291900634766
110.30999999998238 1.8894999999999968 110.9083251953125
112.30999999998227 1.8894999999999968 109.40367889404297
114.30999999998215 1.8894999999999968 106.30195617675781
116.30999999998204 1.8894999999999968 102.32559204101562
118.30999999998193 1.8894999999999968 101.88638305664062
120.30999999998181 1.8894999999999968 103.93093872070312
122.3099999999817 1.8894999999999968 105.56708526611328

-117.69000000000463 1.9094999999999969 111.90762329101562
-115.69000000000474 1.9094999999999969 112.43800354003906
-113.69000000000486 1.9094999999999969 112.47570037841797
-111.69000000000497 1.9094999999999969 112.071044921875
-109.69000000000509 1.9094999999999969 111.42655181884766
-107.6900000000052 1.9094999999999969 110.74835968017578
-105.69000000000531 1.9094999999999969 110.26134490966797
-103.69000000000543 1.9094999999999969 110.45289611816406
-101.69000000000554 1.9094999999999969 111.80083465576172
-99.69000000000565 1.9094999999999969 113.89962005615234
-97.69000000000577 1.9094999999999969 115.97004699707031
-95.69000000000588 1.9094999999999969 117.5790023803711
-93.690000000006 1.9094999999999969 118.50531005859375
-91.69000000000611 1.9094999999999969 118.53166198730469
-89.69000000000622 1.9094999999999969 117.68228149414062
-87.69000000000634 1.9094999999999969 118.31913757324219
-85.69000000000645 1.9094999999999969 122.77881622314453
-83.69000000000656 1.9094999999999969 127.26162719726562
-81.69000000000668 1.9094999999999969 130.4184112548828
-79.69000000000679 1.9094999999999969 132.27987670898438
-77.6900000000069 1.9094999999999969 132.9353485107422
-75.69000000000702 1.9094999999999969 132.40682983398438
-73.69000000000713 1.9094999999999969 130.65835571289062
-71.69000000000725 1.9094999999999969 127.63699340820312
-69.69000000000736 1.9094999999999969 123.50849914550781
-67.69000000000747 1.9094999999999969 119.70671081542969
-65.69000000000759 1.9094999999999969 118.62506103515625
-63.6900000000077 1.9094999999999969 118.87808227539062
-61.690000000007814 1.9094999999999969 118.7015380859375
-59.69000000000793 1.9094999999999969 117.39022827148438
-57.69000000000804 1.9094999999999969 114.09073638916016
-55.690000000008155 1.9094999999999969 106.10516357421875
-53.69000000000827 1.9094999999999969 100.07093811035156
-51.69000000000838 1.9094999999999969 110.4074478149414
-49.690000000008496 1.9094999999999969 113.3338851928711
-47.69000000000861 1.9094999999999969 114.21316528320312
-45.69000000000872 1.9094999999999969 114.484619140625
-43.69000000000884 1.9094999999999969 114.99169921875
-41.69000000000895 1.9094999999999969 115.6227035522461
-39.690000000009064 1.9094999999999969 115.73004150390625
-37.69000000000918 1.9094999999999969 114.91637420654297
-35.69000000000929 1.9094999999999969 113.12186431884766
-33.690000000009405 1.9094999999999969 110.61331939697266
-31.69000000000952 1.9094999999999969 108.37830352783203
-29.690000000009633 1.9094999999999969 108.14035034179688
-27.690000000009746 1.9094999999999969 109.36676025390625
-25.69000000000986 1.9094999999999969 110.19812774658203
-23.690000000009974 1.9094999999999969 110.0667724609375
-21.690000000010087 1.9094999999999969 109.303466796875
-19.6900000000102 1.9094999999999969 108.72283935546875
-17.690000000010315 1.9094999999999969 108.99651336669922
-15.690000000010428 1.9094999999999969 110.46753692626953
-13.690000000010542 1.9094999999999969 113.0746841430664
-11.690000000010656 1.9094999999999969 115.89569854736328
-9.69000000001077 1.9094999999999969 118.06934356689453
-7.690000000010883 1.9094999999999969 119.14617919921875
-5.690000000010997 1.9094999999999969 118.74465942382812
-3.6900000000111106 1.9094999999999969 116.104248046875
-1.6900000000112243 1.9094999999999969 108.60220336914062
0.309999999988662 1.9094999999999969 109.876708984375
2.3099999999885483 1.9094999999999969 117.35560607910156
4.309999999988435 1.9094999999999969 120.5409927368164
6.309999999988321 1.9094999999999969 121.95809936523438
8.309999999988207 1.9094999999999969 122.5088119506836
10.309999999988094 1.9094999999999969 122.58851623535156
12.30999999998798 1.9094999999999969 122.23011779785156
14.309999999987866 1.9094999999999969 121.23955535888672
16.309999999987753 1.9094999999999969 119.2982177734375
18.30999999998764 1.9094999999999969 115.82550811767578
20.309999999987525 1.9094999999999969 109.04247283935547
22.30999999998741 1.9094999999999969 98.62725067138672
24.309999999987298 1.9094999999999969 110.30120086669922
26.309999999987184 1.9094999999999969 114.15780639648438
28.30999999998707 1.9094999999999969 115.70454406738281
30.309999999986957 1.9094999999999969 116.19886779785156
32.30999999998684 1.9094999999999969 116.25100708007812
34.30999999998673 1.9094999999999969 116.17521667480469
36.309999999986616 1.9094999999999969 115.93913269042969
38.3099999999865 1.9094999999999969 115.26576232910156
40.30999999998639 1.9094999999999969 113.80191802978516
42.309999999986275 1.9094999999999969 111.075439453125
44.30999999998616 1.9094999999999969 106.24066162109375
46.30999999998605 1.9094999999999969 103.0088119506836
48.30999999998593 1.9094999999999969 109.06604766845703
50.30999999998582 1.9094999999999969 113.1894302368164
52.309999999985706 1.9094999999999969 115.33338928222656
54.30999999998559 1.9094999999999969 115.94668579101562
56.30999999998548 1.9094999999999969 115.04682922363281
58.309999999985365 1.9094999999999969 112.3092269897461
60.30999999998522 1.9094999999999969 106.67415618896484
62.30999999998511 1.9094999999999969 92.40806579589844
64.309999999985 1.9094999999999969 96.82396697998047
66.30999999998488 1.9094999999999969 98.16458892822266
68.30999999998477 1.9094999999999969 95.2897720336914
70.30999999998465 1.9094999999999969 102.41276550292969
72.30999999998454 1.9094999999999969 106.83393859863281
74.30999999998443 1.9094999999999969 108.8814926147461
76.30999999998431 1.9094999999999969 110.16106414794922
78.3099999999842 1.9094999999999969 111.48667907714844
80.30999999998409 1.9094999999999969 112.5251693725586
82.30999999998397 1.9094999999999969 112.68299102783203
84.30999999998386 1.9094999999999969 111.73465728759766
86.30999999998375 1.9094999999999969 109.84093475341797
88.30999999998363 1.9094999999999969 107.65959930419922
90.30999999998352 1.9094999999999969 106.25675964355469
92.3099999999834 1.9094999999999969 106.28445434570312
94.30999999998329 1.9094999999999969 107.2275161743164
96.30999999998318 1.9094999999999969 107.80460357666016
98.30999999998306 1.9094999999999969 107.06459045410156
100.30999999998295 1.9094999999999969 104.72337341308594
102.30999999998284 1.9094999999999969 103.46675872802734
104.30999999998272 1.9094999999999969 106.71133422851562
106.30999999998261 1.9094999999999969 109.68657684326172
108.3099999999825 1.9094999999999969 111.09040069580078
110.30999999998238 1.9094999999999969 111.03547668457031
112.30999999998227 1.9094999999999969 109.5150146484375
114.30999999998215 1.9094999999999969 106.37915802001953
116.30999999998204 1.9094999999999969 102.31322479248047
118.30999999998193 1.9094999999999969 101.83477783203125
120.30999999998181 1.9094999999999969 103.91773986816406
122.3099999999817 1.9094999999999969 105.58343505859375

-117.69000000000463 1.9294999999999969 112.03681182861328
-115.69000000000474 1.9294999999999969 112.544921875
-113.69000000000486 1.9294999999999969 112.57014465332031
-111.69000000000497 1.9294999999999969 112.15901184082031
-109.69000000000509 1.9294999999999969 111.51222229003906
-107.6900000000052 1.9294999999999969 110.83627319335938
-105.69000000000531 1.9294999999999969 110.35302734375
-103.69000000000543 1.9294999999999969 110.53467559814453
-101.69000000000554 1.9294999999999969 111.84899139404297
-99.69000000000565 1.9294999999999969 113.91195678710938
-97.69000000000577 1.9294999999999969 115.95822143554688
-95.69000000000588 1.9294999999999969 117.55131530761719
-93.690000000006 1.9294999999999969 118.46477508544922
-91.69000000000611 1.9294999999999969 118.47698974609375
-89.69000000000622 1.9294999999999969 117.60227966308594
-87.69000000000634 1.9294999999999969 118.19548797607422
-85.69000000000645 1.9294999999999969 122.6493148803711
-83.69000000000656 1.9294999999999969 127.13676452636719
-81.69000000000668 1.9294999999999969 130.29409790039062
-79.69000000000679 1.9294999999999969 132.15428161621094
-77.6900000000069 1.9294999999999969 132.80775451660156
-75.69000000000702 1.9294999999999969 132.2762908935547
-73.69000000000713 1.9294999999999969 130.52218627929688
-71.69000000000725 1.9294999999999969 127.48824310302734
-69.69000000000736 1.9294999999999969 123.33477020263672
-67.69000000000747 1.9294999999999969 119.52696228027344
-65.69000000000759 1.9294999999999969 118.50418090820312
-63.6900000000077 1.9294999999999969 118.7809066772461
-61.690000000007814 1.9294999999999969 118.58331298828125
-59.69000000000793 1.9294999999999969 117.22843170166016
-57.69000000000804 1.9294999999999969 113.85199737548828
-55.690000000008155 1.9294999999999969 105.59121704101562
-53.69000000000827 1.9294999999999969 100.82231140136719
-51.69000000000838 1.9294999999999969 110.56298828125
-49.690000000008496 1.9294999999999969 113.40985107421875
-47.69000000000861 1.9294999999999969 114.27388000488281
-45.69000000000872 1.9294999999999969 114.54304504394531
-43.69000000000884 1.9294999999999969 115.02307891845703
-41.69000000000895 1.9294999999999969 115.60296630859375
-39.690000000009064 1.9294999999999969 115.65593719482422
-37.69000000000918 1.9294999999999969 114.78697967529297
-35.69000000000929 1.9294999999999969 112.92851257324219
-33.690000000009405 1.9294999999999969 110.34529113769531
-31.69000000000952 1.9294999999999969 108.06098175048828
-29.690000000009633 1.9294999999999969 107.86052703857422
-27.690000000009746 1.9294999999999969 109.13211059570312
-25.69000000000986 1.9294999999999969 109.97321319580078
-23.690000000009974 1.9294999999999969 109.83586120605469
-21.690000000010087 1.9294999999999969 109.0761489868164
-19.6900000000102 1.9294999999999969 108.53289794921875
-17.690000000010315 1.9294999999999969 108.85728454589844
-15.690000000010428 1.9294999999999969 110.353515625
-13.690000000010542 1.9294999999999969 112.95803833007812
-11.690000000010656 1.9294999999999969 115.7630844116211
-9.69000000001077 1.9294999999999969 117.91168212890625
-7.690000000010883 1.9294999999999969 118.94854736328125
-5.690000000010997 1.9294999999999969 118.47421264648438
-3.6900000000111106 1.9294999999999969 115.66803741455078
-1.6900000000112243 1.9294999999999969 107.67852783203125
0.309999999988662 1.9294999999999969 110.71601867675781
2.3099999999885483 1.9294999999999969 117.70873260498047
4.309999999988435 1.9294999999999969 120.72119903564453
6.309999999988321 1.9294999999999969 122.03382873535156
8.309999999988207 1.9294999999999969 122.5052490234375
10.309999999988094 1.9294999999999969 122.52960968017578
12.30999999998798 1.9294999999999969 122.14210510253906
14.309999999987866 1.9294999999999969 121.14342498779297
16.309999999987753 1.9294999999999969 119.20828247070312
18.30999999998764 1.9294999999999969 115.75431060791016
20.309999999987525 1.9294999999999969 109.03086853027344
22.30999999998741 1.9294999999999969 99.02267456054688
24.309999999987298 1.9294999999999969 110.28044128417969
26.309999999987184 1.9294999999999969 114.13725280761719
28.30999999998707 1.9294999999999969 115.6979751586914
30.309999999986957 1.9294999999999969 116.21307373046875
32.30999999998684 1.9294999999999969 116.29362487792969
34.30999999998673 1.9294999999999969 116.2491683959961
36.309999999986616 1.9294999999999969 116.0392837524414
38.3099999999865 1.9294999999999969 115.38478088378906
40.30999999998639 1.9294999999999969 113.93717956542969
42.309999999986275 1.9294999999999969 111.23448181152344
44.30999999998616 1.9294999999999969 106.46144104003906
46.30999999998605 1.9294999999999969 103.23218536376953
48.30999999998593 1.9294999999999969 109.18081665039062
50.30999999998582 1.9294999999999969 113.30196380615234
52.309999999985706 1.9294999999999969 115.45472717285156
54.30999999998559 1.9294999999999969 116.08181762695312
56.30999999998548 1.9294999999999969 115.20437622070312
58.309999999985365 1.9294999999999969 112.50911712646484
60.30999999998522 1.9294999999999969 106.98135375976562
62.30999999998511 1.9294999999999969 93.39946746826172
64.309999999985 1.9294999999999969 96.56185913085938
66.30999999998488 1.9294999999999969 98.24272155761719
68.30999999998477 1.9294999999999969 95.84723663330078
70.30999999998465 1.9294999999999969 102.49905395507812
72.30999999998454 1.9294999999999969 106.81379699707031
74.30999999998443 1.9294999999999969 108.80598449707031
76.30999999998431 1.9294999999999969 110.03599548339844
78.3099999999842 1.9294999999999969 111.3449935913086
80.30999999998409 1.9294999999999969 112.3990707397461
82.30999999998397 1.9294999999999969 112.58301544189453
84.30999999998386 1.9294999999999969 111.6648941040039
86.30999999998375 1.9294999999999969 109.8093490600586
88.30999999998363 1.9294999999999969 107.68519592285156
90.30999999998352 1.9294999999999969 106.37930297851562
92.3099999999834 1.9294999999999969 106.50833129882812
94.30999999998329 1.9294999999999969 107.46847534179688
96.30999999998318 1.9294999999999969 108.00480651855469
98.30999999998306 1.9294999999999969 107.21683502197266
100.30999999998295 1.9294999999999969 104.8338394165039
102.30999999998284 1.9294999999999969 103.5811996459961
104.30999999998272 1.9294999999999969 106.8521728515625
106.30999999998261 1.9294999999999969 109.82476806640625
108.3099999999825 1.9294999999999969 111.22078704833984
110.30999999998238 1.9294999999999969 111.15574645996094
112.30999999998227 1.9294999999999969 109.61952209472656
114.30999999998215 1.9294999999999969 106.44893646240234
116.30999999998204 1.9294999999999969 102.28755187988281
118.30999999998193 1.9294999999999969 101.76292419433594
120.30999999998181 1.9294999999999969 103.88714599609375
122.3099999999817 1.9294999999999969 105.58515930175781

-117.69000000000463 1.949499999999997 112.1561050415039
-115.69000000000474 1.949499999999997 112.64305877685547
-113.69000000000486 1.949499999999997 112.65625762939453
-111.69000000000497 1.949499999999997 112.23876190185547
-109.69000000000509 1.949499999999997 111.58955383300781
-107.6900000000052 1.949499999999997 110.91556549072266
-105.69000000000531 1.949499999999997 110.43582153320312
-103.69000000000543 1.949499999999997 110.60816955566406
-101.69000000000554 1.949499999999997 111.89048767089844
-99.69000000000565 1.949499999999997 113.91875457763672
-97.69000000000577 1.949499999999997 115.94132232666016
-95.69000000000588 1.949499999999997 117.51873779296875
-93.690000000006 1.949499999999997 118.4194564819336
-91.69000000000611 1.949499999999997 118.41765594482422
-89.69000000000622 1.949499999999997 117.51785278320312
-87.69000000000634 1.949499999999997 118.06745910644531
-85.69000000000645 1.949499999999997 122.51549530029297
-83.69000000000656 1.949499999999997 127.00763702392578
-81.69000000000668 1.949499999999997 130.16555786132812
-79.69000000000679 1.949499999999997 132.0244598388672
-77.6900000000069 1.949499999999997 132.67591857910156
-75.69000000000702 1.949499999999997 132.1415252685547
-73.69000000000713 1.949499999999997 130.3818359375
-71.69000000000725 1.949499999999997 127.33526611328125
-69.69000000000736 1.949499999999997 123.1566162109375
-67.69000000000747 1.949499999999997 119.34296417236328
-65.69000000000759 1.949499999999997 118.37957763671875
-63.6900000000077 1.949499999999997 118.67945861816406
-61.690000000007814 1.949499999999997 118.46080017089844
-59.69000000000793 1.949499999999997 117.06214141845703
-57.69000000000804 1.949499999999997 113.60723876953125
-55.690000000008155 1.949499999999997 105.05499267578125
-53.69000000000827 1.949499999999997 101.49333953857422
-51.69000000000838 1.949499999999997 110.7081527709961
-49.690000000008496 1.949499999999997 113.47911071777344
-47.69000000000861 1.949499999999997 114.32797241210938
-45.69000000000872 1.949499999999997 114.59412384033203
-43.69000000000884 1.949499999999997 115.04784393310547
-41.69000000000895 1.949499999999997 115.5783462524414
-39.690000000009064 1.949499999999997 115.57804870605469
-37.69000000000918 1.949499999999997 114.65401458740234
-35.69000000000929 1.949499999999997 112.73075103759766
-33.690000000009405 1.949499999999997 110.0704345703125
-31.69000000000952 1.949499999999997 107.73460388183594
-29.690000000009633 1.949499999999997 107.5734634399414
-27.690000000009746 1.949499999999997 108.89087677001953
-25.69000000000986 1.949499999999997 109.74156188964844
-23.690000000009974 1.949499999999997 109.59823608398438
-21.690000000010087 1.949499999999997 108.84315490722656
-19.6900000000102 1.949499999999997 108.33976745605469
-17.690000000010315 1.949499999999997 108.71635437011719
-15.690000000010428 1.949499999999997 110.23749542236328
-13.690000000010542 1.949499999999997 112.83837127685547
-11.690000000010656 1.949499999999997 115.62653350830078
-9.69000000001077 1.949499999999997 117.74932861328125
-7.690000000010883 1.949499999999997 118.7451171875
-5.690000000010997 1.949499999999997 118.19525909423828
-3.6900000000111106 1.949499999999997 115.21405029296875
-1.6900000000112243 1.949499999999997 106.77288818359375
0.309999999988662 1.949499999999997 111.49679565429688
2.3099999999885483 1.949499999999997 118.04524230957031
4.309999999988435 1.949499999999997 120.89558410644531
6.309999999988321 1.949499999999997 122.10783386230469
8.309999999988207 1.949499999999997 122.50126647949219
10.309999999988094 1.949499999999997 122.46987915039062
12.30999999998798 1.949499999999997 122.05241394042969
14.309999999987866 1.949499999999997 121.04508209228516
16.309999999987753 1.949499999999997 119.11605834960938
18.30999999998764 1.949499999999997 115.68141174316406
20.309999999987525 1.949499999999997 109.02045440673828
22.30999999998741 1.949499999999997 99.39652252197266
24.309999999987298 1.949499999999997 110.25630950927734
26.309999999987184 1.949499999999997 114.11260986328125
28.30999999998707 1.949499999999997 115.68698120117188
30.309999999986957 1.949499999999997 116.22236633300781
32.30999999998684 1.949499999999997 116.33049011230469
34.30999999998673 1.949499999999997 116.3162612915039
36.309999999986616 1.949499999999997 116.1314697265625
38.3099999999865 1.949499999999997 115.49504089355469
40.30999999998639 1.949499999999997 114.06307983398438
42.309999999986275 1.949499999999997 111.38336181640625
44.30999999998616 1.949499999999997 106.6697769165039
46.30999999998605 1.949499999999997 103.4488754272461
48.30999999998593 1.949499999999997 109.29046630859375
50.30999999998582 1.949499999999997 113.4078598022461
52.309999999985706 1.949499999999997 115.5684814453125
54.30999999998559 1.949499999999997 116.20840454101562
56.30999999998548 1.949499999999997 115.3519515991211
58.309999999985365 1.949499999999997 112.69615936279297
60.30999999998522 1.949499999999997 107.26663208007812
62.30999999998511 1.949499999999997 94.26863098144531
64.309999999985 1.949499999999997 96.31713104248047
66.30999999998488 1.949499999999997 98.33592224121094
68.30999999998477 1.949499999999997 96.36262512207031
70.30999999998465 1.949499999999997 102.58287048339844
72.30999999998454 1.949499999999997 106.78943634033203
74.30999999998443 1.949499999999997 108.72433471679688
76.30999999998431 1.949499999999997 109.90225219726562
78.3099999999842 1.949499999999997 111.19377899169922
80.30999999998409 1.949499999999997 112.264892578125
82.30999999998397 1.949499999999997 112.47711944580078
84.30999999998386 1.949499999999997 111.59196472167969
86.30999999998375 1.949499999999997 109.77894592285156
88.30999999998363 1.949499999999997 107.71788024902344
90.30999999998352 1.949499999999997 106.50928497314453
92.3099999999834 1.949499999999997 106.72813415527344
94.30999999998329 1.949499999999997 107.6976089477539
96.30999999998318 1.949499999999997 108.19314575195312
98.30999999998306 1.949499999999997 107.35828399658203
100.30999999998295 1.949499999999997 104.93296813964844
102.30999999998284 1.949499999999997 103.68428039550781
104.30999999998272 1.949499999999997 106.98448944091797
106.30999999998261 1.949499999999997 109.95564270019531
108.3099999999825 1.949499999999997 111.34429931640625
110.30999999998238 1.949499999999997 111.26931762695312
112.30999999998227 1.949499999999997 109.7174072265625
114.30999999998215 1.949499999999997 106.51161193847656
116.30999999998204 1.949499999999997 102.24873352050781
118.30999999998193 1.949499999999997 101.67008209228516
120.30999999998181 1.949499999999997 103.83871459960938
122.3099999999817 1.949499999999997 105.5720443725586

-117.69000000000463 1.969499999999997 112.26559448242188
-115.69000000000474 1.969499999999997 112.73243713378906
-113.69000000000486 1.969499999999997 112.73407745361328
-111.69000000000497 1.969499999999997 112.3103256225586
-109.69000000000509 1.969499999999997 111.65858459472656
-107.6900000000052 1.969499999999997 110.98626708984375
-105.69000000000531 1.969499999999997 110.509765625
-103.69000000000543 1.969499999999997 110.67340087890625
-101.69000000000554 1.969499999999997 111.92524719238281
-99.69000000000565 1.969499999999997 113.91990661621094
-97.69000000000577 1.969499999999997 115.91922760009766
-95.69000000000588 1.969499999999997 117.48114013671875
-93.690000000006 1.969499999999997 118.36923217773438
-91.69000000000611 1.969499999999997 118.3535385131836
-89.69000000000622 1.969499999999997 117.42888641357422
-87.69000000000634 1.969499999999997 117.9349365234375
-85.69000000000645 1.969499999999997 122.37723541259766
-83.69000000000656 1.969499999999997 126.8741455078125
-81.69000000000668 1.969499999999997 130.0326690673828
-79.69000000000679 1.969499999999997 131.89028930664062
-77.6900000000069 1.969499999999997 132.53976440429688
-75.69000000000702 1.969499999999997 132.00242614746094
-73.69000000000713 1.969499999999997 130.23715209960938
-71.69000000000725 1.969499999999997 127.17797088623047
-69.69000000000736 1.969499999999997 122.97393798828125
-67.69000000000747 1.969499999999997 119.1546630859375
-65.69000000000759 1.969499999999997 118.25115203857422
-63.6900000000077 1.969499999999997 118.5736083984375
-61.690000000007814 1.969499999999997 118.33387756347656
-59.69000000000793 1.969499999999997 116.89128875732422
-57.69000000000804 1.969499999999997 113.35636901855469
-55.690000000008155 1.969499999999997 104.49497985839844
-53.69000000000827 1.969499999999997 102.09559631347656
-51.69000000000838 1.969499999999997 110.84285736083984
-49.690000000008496 1.969499999999997 113.54145050048828
-47.69000000000861 1.969499999999997 114.37527465820312
-45.69000000000872 1.969499999999997 114.6378173828125
-43.69000000000884 1.969499999999997 115.06591033935547
-41.69000000000895 1.969499999999997 115.54866790771484
-39.690000000009064 1.969499999999997 115.49620056152344
-37.69000000000918 1.969499999999997 114.51731872558594
-35.69000000000929 1.969499999999997 112.52838897705078
-33.690000000009405 1.969499999999997 109.7884292602539
-31.69000000000952 1.969499999999997 107.39871978759766
-29.690000000009633 1.969499999999997 107.27885437011719
-27.690000000009746 1.969499999999997 108.64281463623047
-25.69000000000986 1.969499999999997 109.50293731689453
-23.690000000009974 1.969499999999997 109.35368347167969
-21.690000000010087 1.969499999999997 108.60440063476562
-19.6900000000102 1.969499999999997 108.14352416992188
-17.690000000010315 1.969499999999997 108.57382202148438
-15.690000000010428 1.969499999999997 110.11954498291016
-13.690000000010542 1.969499999999997 112.71569061279297
-11.690000000010656 1.969499999999997 115.48600769042969
-9.69000000001077 1.969499999999997 117.58218383789062
-7.690000000010883 1.969499999999997 118.53572082519531
-5.690000000010997 1.969499999999997 117.90750122070312
-3.6900000000111106 1.969499999999997 114.74163818359375
-1.6900000000112243 1.969499999999997 105.94888305664062
0.309999999988662 1.969499999999997 112.22129821777344
2.3099999999885483 1.969499999999997 118.365966796875
4.309999999988435 1.969499999999997 121.0641860961914
6.309999999988321 1.969499999999997 122.18001556396484
8.309999999988207 1.969499999999997 122.49684143066406
10.309999999988094 1.969499999999997 122.40936279296875
12.30999999998798 1.969499999999997 121.96106719970703
14.309999999987866 1.969499999999997 120.94452667236328
16.309999999987753 1.969499999999997 119.02153778076172
18.30999999998764 1.969499999999997 115.60678100585938
20.309999999987525 1.969499999999997 109.0108871459961
22.30999999998741 1.969499999999997 99.74800109863281
24.309999999987298 1.969499999999997 110.22854614257812
26.309999999987184 1.969499999999997 114.08372497558594
28.30999999998707 1.969499999999997 115.67144775390625
30.309999999986957 1.969499999999997 116.22661590576172
32.30999999998684 1.969499999999997 116.36152648925781
34.30999999998673 1.969499999999997 116.37642669677734
36.309999999986616 1.969499999999997 116.21573638916016
38.3099999999865 1.969499999999997 115.59666442871094
40.30999999998639 1.969499999999997 114.1798324584961
42.309999999986275 1.969499999999997 111.52235412597656
44.30999999998616 1.969499999999997 106.86621856689453
46.30999999998605 1.969499999999997 103.6588134765625
48.30999999998593 1.969499999999997 109.39500427246094
50.30999999998582 1.969499999999997 113.50717163085938
52.309999999985706 1.969499999999997 115.67475891113281
54.30999999998559 1.969499999999997 116.32659912109375
56.30999999998548 1.969499999999997 115.48981475830078
58.309999999985365 1.969499999999997 112.87083435058594
60.30999999998522 1.969499999999997 107.53138732910156
62.30999999998511 1.969499999999997 95.03536987304688
64.309999999985 1.969499999999997 96.09169006347656
66.30999999998488 1.969499999999997 98.4423828125
68.30999999998477 1.969499999999997 96.8409652709961
70.30999999998465 1.969499999999997 102.66402435302734
72.30999999998454 1.969499999999997 106.76080322265625
74.30999999998443 1.969499999999997 108.63640594482422
76.30999999998431 1.969499999999997 109.75946044921875
78.3099999999842 1.969499999999997 111.03254699707031
80.30999999998409 1.969499999999997 112.12226867675781
82.30999999998397 1.969499999999997 112.36509704589844
84.30999999998386 1.969499999999997 111.51571655273438
86.30999999998375 1.969499999999997 109.74931335449219
88.30999999998363 1.969499999999997 107.75641632080078
90.30999999998352 1.969499999999997 106.64435577392578
92.3099999999834 1.969499999999997 106.9423599243164
94.30999999998329 1.969499999999997 107.9149169921875
96.30999999998318 1.969499999999997 108.36991882324219
98.30999999998306 1.969499999999997 107.48915100097656
100.30999999998295 1.969499999999997 105.02083587646484
102.30999999998284 1.969499999999997 103.77618408203125
104.30999999998272 1.969499999999997 107.10857391357422
106.30999999998261 1.969499999999997 110.07940673828125
108.3099999999825 1.969499999999997 111.46110534667969
110.30999999998238 1.969499999999997 111.37640380859375
112.30999999998227 1.969499999999997 109.80889892578125
114.30999999998215 1.969499999999997 106.5675048828125
116.30999999998204 1.969499999999997 102.19694519042969
118.30999999998193 1.969499999999997 101.55534362792969
120.30999999998181 1.969499999999997 103.77186584472656
122.3099999999817 1.969499999999997 105.54383087158203

-117.69000000000463 1.989499999999997 112.36534881591797
-115.69000000000474 1.989499999999997 112.81306457519531
-113.69000000000486 1.989499999999997 112.8035888671875
-111.69000000000497 1.989499999999997 112.37371826171875
-109.69000000000509 1.989499999999997 111.71934509277344
-107.6900000000052 1.989499999999997 111.04840087890625
-105.69000000000531 1.989499999999997 110.57492065429688
-103.69000000000543 1.989499999999997 110.73035430908203
-101.69000000000554 1.989499999999997 111.95318603515625
-99.69000000000565 1.989499999999997 113.91531372070312
-97.69000000000577 1.989499999999997 115.89181518554688
-95.69000000000588 1.989499999999997 117.43841552734375
-93.690000000006 1.989499999999997 118.3139877319336
-91.69000000000611 1.989499999999997 118.28453063964844
-89.69000000000622 1.989499999999997 117.33524322509766
-87.69000000000634 1.989499999999997 117.79781341552734
-85.69000000000645 1.989499999999997 122.23442840576172
-83.69000000000656 1.989499999999997 126.7361831665039
-81.69000000000668 1.989499999999997 129.89532470703125
-79.69000000000679 1.989499999999997 131.75167846679688
-77.6900000000069 1.989499999999997 132.399169921875
-75.69000000000702 1.989499999999997 131.8589324951172
-73.69000000000713 1.989499999999997 130.08807373046875
-71.69000000000725 1.989499999999997 127.01626586914062
-69.69000000000736 1.989499999999997 122.78666687011719
-67.69000000000747 1.989499999999997 118.96198272705078
-65.69000000000759 1.989499999999997 118.11878204345703
-63.6900000000077 1.989499999999997 118.4632568359375
-61.690000000007814 1.989499999999997 118.20243072509766
-59.69000000000793 1.989499999999997 116.71576690673828
-57.69000000000804 1.989499999999997 113.09928131103516
-55.690000000008155 1.989499999999997 103.90957641601562
-53.69000000000827 1.989499999999997 102.63818359375
-51.69000000000838 1.989499999999997 110.9670639038086
-49.690000000008496 1.989499999999997 113.59671020507812
-47.69000000000861 1.989499999999997 114.41566467285156
-45.69000000000872 1.989499999999997 114.67402648925781
-43.69000000000884 1.989499999999997 115.07717895507812
-41.69000000000895 1.989499999999997 115.5137710571289
-39.690000000009064 1.989499999999997 115.41017150878906
-37.69000000000918 1.989499999999997 114.37667846679688
-35.69000000000929 1.989499999999997 112.32119750976562
-33.690000000009405 1.989499999999997 109.4989013671875
-31.69000000000952 1.989499999999997 107.05276489257812
-29.690000000009633 1.989499999999997 106.97637939453125
-27.690000000009746 1.989499999999997 108.38764190673828
-25.69000000000986 1.989499999999997 109.25706481933594
-23.690000000009974 1.989499999999997 109.10198974609375
-21.690000000010087 1.989499999999997 108.35981750488281
-19.6900000000102 1.989499999999997 107.94424438476562
-17.690000000010315 1.989499999999997 108.4297866821289
-15.690000000010428 1.989499999999997 109.9997329711914
-13.690000000010542 1.989499999999997 112.59002685546875
-11.690000000010656 1.989499999999997 115.34147644042969
-9.69000000001077 1.989499999999997 117.41016387939453
-7.690000000010883 1.989499999999997 118.32020568847656
-5.690000000010997 1.989499999999997 117.61068725585938
-3.6900000000111106 1.989499999999997 114.2503433227539
-1.6900000000112243 1.989499999999997 105.29956817626953
0.309999999988662 1.989499999999997 112.89351654052734
2.3099999999885483 1.989499999999997 118.67172241210938
4.309999999988435 1.989499999999997 121.22704315185547
6.309999999988321 1.989499999999997 122.25028991699219
8.309999999988207 1.989499999999997 122.49192810058594
10.309999999988094 1.989499999999997 122.34808349609375
12.30999999998798 1.989499999999997 121.86811828613281
14.309999999987866 1.989499999999997 120.84176635742188
16.309999999987753 1.989499999999997 118.92471313476562
18.30999999998764 1.989499999999997 115.5303955078125
20.309999999987525 1.989499999999997 109.00186157226562
22.30999999998741 1.989499999999997 100.07682800292969
24.309999999987298 1.989499999999997 110.19685363769531
26.309999999987184 1.989499999999997 114.05045318603516
28.30999999998707 1.989499999999997 115.65121459960938
30.309999999986957 1.989499999999997 116.22572326660156
32.30999999998684 1.989499999999997 116.38661193847656
34.30999999998673 1.989499999999997 116.42965698242188
36.309999999986616 1.989499999999997 116.29210662841797
38.3099999999865 1.989499999999997 115.68976593017578
40.30999999998639 1.989499999999997 114.28756713867188
42.309999999986275 1.989499999999997 111.65167999267578
44.30999999998616 1.989499999999997 107.05123901367188
46.30999999998605 1.989499999999997 103.86195373535156
48.30999999998593 1.989499999999997 109.49446105957031
50.30999999998582 1.989499999999997 113.59999084472656
52.309999999985706 1.989499999999997 115.77365112304688
54.30999999998559 1.989499999999997 116.43655395507812
56.30999999998548 1.989499999999997 115.61817932128906
58.309999999985365 1.989499999999997 113.03353881835938
60.30999999998522 1.989499999999997 107.77680206298828
62.30999999998511 1.989499999999997 95.71537017822266
64.309999999985 1.989499999999997 95.8872299194336
66.30999999998488 1.989499999999997 98.56025695800781
68.30999999998477 1.989499999999997 97.28638458251953
70.30999999998465 1.989499999999997 102.7423095703125
72.30999999998454 1.989499999999997 106.72784423828125
74.30999999998443 1.989499999999997 108.54206085205078
76.30999999998431 1.989499999999997 109.60724639892578
78.3099999999842 1.989499999999997 110.86074829101562
80.30999999998409 1.989499999999997 111.9708251953125
82.30999999998397 1.989499999999997 112.24669647216797
84.30999999998386 1.989499999999997 111.43592071533203
86.30999999998375 1.989499999999997 109.72007751464844
88.30999999998363 1.989499999999997 107.79959869384766
90.30999999998352 1.989499999999997 106.78233337402344
92.3099999999834 1.989499999999997 107.1498031616211
94.30999999998329 1.989499999999997 108.12043762207031
96.30999999998318 1.989499999999997 108.53539276123047
98.30999999998306 1.989499999999997 107.6095962524414
100.30999999998295 1.989499999999997 105.0975112915039
102.30999999998284 1.989499999999997 103.8570785522461
104.30999999998272 1.989499999999997 107.22462463378906
106.30999999998261 1.989499999999997 110.19624328613281
108.3099999999825 1.989499999999997 111.57139587402344
110.30999999998238 1.989499999999997 111.4771728515625
112.30999999998227 1.989499999999997 109.89421844482422
114.30999999998215 1.989499999999997 106.61693572998047
116.30999999998204 1.989499999999997 102.13236999511719
118.30999999998193 1.989499999999997 101.41764831542969
120.30999999998181 1.989499999999997 103.68595886230469
122.3099999999817 1.989499999999997 105.5002212524414

-117.69000000000463 2.009499999999997 112.45542907714844
-115.69000000000474 2.009499999999997 112.88494110107422
-113.69000000000486 2.009499999999997 112.86479187011719
-111.69000000000497 2.009499999999997 112.42890167236328
-109.69000000000509 2.009499999999997 111.77182006835938
-107.6900000000052 2.009499999999997 111.10199737548828
-105.69000000000531 2.009499999999997 110.63130187988281
-103.69000000000543 2.009499999999997 110.7790298461914
-101.69000000000554 2.009499999999997 111.97418975830078
-99.69000000000565 2.009499999999997 113.90483093261719
-97.69000000000577 2.009499999999997 115.85896301269531
-95.69000000000588 2.009499999999997 117.39041137695312
-93.690000000006 2.009499999999997 118.25359344482422
-91.69000000000611 2.009499999999997 118.21048736572266
-89.69000000000622 2.009499999999997 117.2367935180664
-87.69000000000634 2.009499999999997 117.65596008300781
-85.69000000000645 2.009499999999997 122.08698272705078
-83.69000000000656 2.009499999999997 126.59365844726562
-81.69000000000668 2.009499999999997 129.75343322753906
-79.69000000000679 2.009499999999997 131.6085205078125
-77.6900000000069 2.009499999999997 132.25404357910156
-75.69000000000702 2.009499999999997 131.7108917236328
-73.69000000000713 2.009499999999997 129.93450927734375
-71.69000000000725 2.009499999999997 126.85005950927734
-69.69000000000736 2.009499999999997 122.59471893310547
-67.69000000000747 2.009499999999997 118.76483917236328
-65.69000000000759 2.009499999999997 117.98236083984375
-63.6900000000077 2.009499999999997 118.3482666015625
-61.690000000007814 2.009499999999997 118.06634521484375
-59.69000000000793 2.009499999999997 116.53548431396484
-57.69000000000804 2.009499999999997 112.83586120605469
-55.690000000008155 2.009499999999997 103.29698181152344
-53.69000000000827 2.009499999999997 103.12835693359375
-51.69000000000838 2.009499999999997 111.08071899414062
-49.690000000008496 2.009499999999997 113.64468383789062
-47.69000000000861 2.009499999999997 114.44898986816406
-45.69000000000872 2.009499999999997 114.70269012451172
-43.69000000000884 2.009499999999997 115.08155059814453
-41.69000000000895 2.009499999999997 115.47347259521484
-39.690000000009064 2.009499999999997 115.31977844238281
-37.69000000000918 2.009499999999997 114.23190307617188
-35.69000000000929 2.009499999999997 112.10894775390625
-33.690000000009405 2.009499999999997 109.20144653320312
-31.69000000000952 2.009499999999997 106.69613647460938
-29.690000000009633 2.009499999999997 106.66564178466797
-27.690000000009746 2.009499999999997 108.12503814697266
-25.69000000000986 2.009499999999997 109.00367736816406
-23.690000000009974 2.009499999999997 108.84292602539062
-21.690000000010087 2.009499999999997 108.10928344726562
-19.6900000000102 2.009499999999997 107.74200439453125
-17.690000000010315 2.009499999999997 108.28434753417969
-15.690000000010428 2.009499999999997 109.8781509399414
-13.690000000010542 2.009499999999997 112.4614028930664
-11.690000000010656 2.009499999999997 115.19287872314453
-9.69000000001077 2.009499999999997 117.23316955566406
-7.690000000010883 2.009499999999997 118.09843444824219
-5.690000000010997 2.009499999999997 117.30453491210938
-3.6900000000111106 2.009499999999997 113.73997497558594
-1.6900000000112243 2.009499999999997 104.93006896972656
0.309999999988662 2.009499999999997 113.51795196533203
2.3099999999885483 2.009499999999997 118.96331787109375
4.309999999988435 2.009499999999997 121.38423919677734
6.309999999988321 2.009499999999997 122.31858825683594
8.309999999988207 2.009499999999997 122.48652648925781
10.309999999988094 2.009499999999997 122.28607940673828
12.30999999998798 2.009499999999997 121.77359008789062
14.309999999987866 2.009499999999997 120.73681640625
16.309999999987753 2.009499999999997 118.82557678222656
18.30999999998764 2.009499999999997 115.45218658447266
20.309999999987525 2.009499999999997 108.99303436279297
22.30999999998741 2.009499999999997 100.38308715820312
24.309999999987298 2.009499999999997 110.16096496582031
26.309999999987184 2.009499999999997 114.01261901855469
28.30999999998707 2.009499999999997 115.62615966796875
30.309999999986957 2.009499999999997 116.21952819824219
32.30999999998684 2.009499999999997 116.40567779541016
34.30999999998673 2.009499999999997 116.47586822509766
36.309999999986616 2.009499999999997 116.3606185913086
38.3099999999865 2.009499999999997 115.7744140625
40.30999999998639 2.009499999999997 114.38643646240234
42.309999999986275 2.009499999999997 111.77157592773438
44.30999999998616 2.009499999999997 107.22527313232422
46.30999999998605 2.009499999999997 104.05828857421875
48.30999999998593 2.009499999999997 109.58881378173828
50.30999999998582 2.009499999999997 113.68632507324219
52.309999999985706 2.009499999999997 115.86524200439453
54.30999999998559 2.009499999999997 116.53838348388672
56.30999999998548 2.009499999999997 115.73725891113281
58.309999999985365 2.009499999999997 113.18465423583984
60.30999999998522 2.009499999999997 108.00393676757812
62.30999999998511 2.009499999999997 96.32098388671875
64.309999999985 2.009499999999997 95.70506286621094
66.30999999998488 2.009499999999997 98.68777465820312
68.30999999998477 2.009499999999997 97.702392578125
70.30999999998465 2.009499999999997 102.81761169433594
72.30999999998454 2.009499999999997 106.69051361083984
74.30999999998443 2.009499999999997 108.44113159179688
76.30999999998431 2.009499999999997 109.44515228271484
78.3099999999842 2.009499999999997 110.67781066894531
80.30999999998409 2.009499999999997 111.8101577758789
82.30999999998397 2.009499999999997 112.12168884277344
84.30999999998386 2.009499999999997 111.35243225097656
86.30999999998375 2.009499999999997 109.69081115722656
88.30999999998363 2.009499999999997 107.84622955322266
90.30999999998352 2.009499999999997 106.92127227783203
92.3099999999834 2.009499999999997 107.34947967529297
94.30999999998329 2.009499999999997 108.31427764892578
96.30999999998318 2.009499999999997 108.68981170654297
98.30999999998306 2.009499999999997 107.71979522705078
100.30999999998295 2.009499999999997 105.16300201416016
102.30999999998284 2.009499999999997 103.92707824707031
104.30999999998272 2.009499999999997 107.33290100097656
106.30999999998261 2.009499999999997 110.30635070800781
108.3099999999825 2.009499999999997 111.67534637451172
110.30999999998238 2.009499999999997 111.5718002319336
112.30999999998227 2.009499999999997 109.97356414794922
114.30999999998215 2.009499999999997 106.66023254394531
116.30999999998204 2.009499999999997 102.0552749633789
118.30999999998193 2.009499999999997 101.25570678710938
120.30999999998181 2.009499999999997 103.5801773071289
122.3099999999817 2.009499999999997 105.44082641601562

-117.69000000000463 2.029499999999997 112.53584289550781
-115.69000000000474 2.029499999999997 112.94803619384766
-113.69000000000486 2.029499999999997 112.91764831542969
-111.69000000000497 2.029499999999997 112.47589874267578
-109.69000000000509 2.029499999999997 111.81600952148438
-107.6900000000052 2.029499999999997 111.14704895019531
-105.69000000000531 2.029499999999997 110.67890930175781
-103.69000000000543 2.029499999999997 110.81938934326172
-101.69000000000554 2.029499999999997 111.9881820678711
-99.69000000000565 2.029499999999997 113.8883285522461
-97.69000000000577 2.029499999999997 115.8205337524414
-95.69000000000588 2.029499999999997 117.33702087402344
-93.690000000006 2.029499999999997 118.18790435791016
-91.69000000000611 2.029499999999997 118.13126373291016
-89.69000000000622 2.029499999999997 117.13340759277344
-87.69000000000634 2.029499999999997 117.50924682617188
-85.69000000000645 2.029499999999997 121.93475341796875
-83.69000000000656 2.029499999999997 126.44642639160156
-81.69000000000668 2.029499999999997 129.60684204101562
-79.69000000000679 2.029499999999997 131.460693359375
-77.6900000000069 2.029499999999997 132.104248046875
-75.69000000000702 2.029499999999997 131.55821228027344
-73.69000000000713 2.029499999999997 129.7763214111328
-71.69000000000725 2.029499999999997 126.67924499511719
-69.69000000000736 2.029499999999997 122.39801025390625
-67.69000000000747 2.029499999999997 118.56316375732422
-65.69000000000759 2.029499999999997 117.84175872802734
-63.6900000000077 2.029499999999997 118.22850036621094
-61.690000000007814 2.029499999999997 117.92552185058594
-59.69000000000793 2.029499999999997 116.35033416748047
-57.69000000000804 2.029499999999997 112.56600952148438
-55.690000000008155 2.029499999999997 102.6552734375
-53.69000000000827 2.029499999999997 103.57192993164062
-51.69000000000838 2.029499999999997 111.18379211425781
-49.690000000008496 2.029499999999997 113.68521118164062
-47.69000000000861 2.029499999999997 114.47508239746094
-45.69000000000872 2.029499999999997 114.7237319946289
-43.69000000000884 2.029499999999997 115.07889556884766
-41.69000000000895 2.029499999999997 115.42756652832031
-39.690000000009064 2.029499999999997 115.22477722167969
-37.69000000000918 2.029499999999997 114.08273315429688
-35.69000000000929 2.029499999999997 111.89137268066406
-33.690000000009405 2.029499999999997 108.8956298828125
-31.69000000000952 2.029499999999997 106.32816314697266
-29.690000000009633 2.029499999999997 106.34623718261719
-27.690000000009746 2.029499999999997 107.85467529296875
-25.69000000000986 2.029499999999997 108.74247741699219
-23.690000000009974 2.029499999999997 108.57624053955078
-21.690000000010087 2.029499999999997 107.85273742675781
-19.6900000000102 2.029499999999997 107.53691864013672
-17.690000000010315 2.029499999999997 108.13760375976562
-15.690000000010428 2.029499999999997 109.7548599243164
-13.690000000010542 2.029499999999997 112.3298568725586
-11.690000000010656 2.029499999999997 115.04020690917969
-9.69000000001077 2.029499999999997 117.05111694335938
-7.690000000010883 2.029499999999997 117.87024688720703
-5.690000000010997 2.029499999999997 116.9887924194336
-3.6900000000111106 2.029499999999997 113.2108154296875
-1.6900000000112243 2.029499999999997 104.91307067871094
0.309999999988662 2.029499999999997 114.09910583496094
2.3099999999885483 2.029499999999997 119.24150085449219
4.309999999988435 2.029499999999997 121.53584289550781
6.309999999988321 2.029499999999997 122.3848648071289
8.309999999988207 2.029499999999997 122.48057556152344
10.309999999988094 2.029499999999997 122.2233657836914
12.30999999998798 2.029499999999997 121.67750549316406
14.309999999987866 2.029499999999997 120.62966918945312
16.309999999987753 2.029499999999997 118.72410583496094
18.30999999998764 2.029499999999997 115.37212371826172
20.309999999987525 2.029499999999997 108.98406219482422
22.30999999998741 2.029499999999997 100.66709899902344
24.309999999987298 2.029499999999997 110.12057495117188
26.309999999987184 2.029499999999997 113.97004699707031
28.30999999998707 2.029499999999997 115.59614562988281
30.309999999986957 2.029499999999997 116.20791625976562
32.30999999998684 2.029499999999997 116.41859436035156
34.30999999998673 2.029499999999997 116.5150375366211
36.309999999986616 2.029499999999997 116.42127990722656
38.3099999999865 2.029499999999997 115.85067749023438
40.30999999998639 2.029499999999997 114.47654724121094
42.309999999986275 2.029499999999997 111.88221740722656
44.30999999998616 2.029499999999997 107.38872528076172
46.30999999998605 2.029499999999997 104.2478256225586
48.30999999998593 2.029499999999997 109.6780776977539
50.30999999998582 2.029499999999997 113.7662353515625
52.309999999985706 2.029499999999997 115.94960021972656
54.30999999998559 2.029499999999997 116.63219451904297
56.30999999998548 2.029499999999997 115.84718322753906
58.309999999985365 2.029499999999997 113.32449340820312
60.30999999998522 2.029499999999997 108.21369171142578
62.30999999998511 2.029499999999997 96.86199188232422
64.309999999985 2.029499999999997 95.54611206054688
66.30999999998488 2.029499999999997 98.8232421875
68.30999999998477 2.029499999999997 98.09194946289062
70.30999999998465 2.029499999999997 102.88983154296875
72.30999999998454 2.029499999999997 106.6487808227539
74.30999999998443 2.029499999999997 108.33351135253906
76.30999999998431 2.029499999999997 109.27272033691406
78.3099999999842 2.029499999999997 110.48309326171875
80.30999999998409 2.029499999999997 111.63980102539062
82.30999999998397 2.029499999999997 111.98985290527344
84.30999999998386 2.029499999999997 111.26506805419922
86.30999999998375 2.029499999999997 109.66110229492188
88.30999999998363 2.029499999999997 107.89515686035156
90.30999999998352 2.029499999999997 107.05946350097656
92.3099999999834 2.029499999999997 107.5406494140625
94.30999999998329 2.029499999999997 108.49654388427734
96.30999999998318 2.029499999999997 108.83340454101562
98.30999999998306 2.029499999999997 107.81986236572266
100.30999999998295 2.029499999999997 105.21731567382812
102.30999999998284 2.029499999999997 103.98628234863281
104.30999999998272 2.029499999999997 107.43358612060547
106.30999999998261 2.029499999999997 110.40989685058594
108.3099999999825 2.029499999999997 111.77310180664062
110.30999999998238 2.029499999999997 111.66045379638672
112.30999999998227 2.029499999999997 110.04714965820312
114.30999999998215 2.029499999999997 106.69775390625
116.30999999998204 2.029499999999997 101.96597290039062
118.30999999998193 2.029499999999997 101.0679931640625
120.30999999998181 2.029499999999997 103.45355987548828
122.3099999999817 2.029499999999997 105.36517333984375

-117.69000000000463 2.049499999999997 112.60662841796875
-115.69000000000474 2.049499999999997 113.00233459472656
-113.69000000000486 2.049499999999997 112.96212005615234
-111.69000000000497 2.049499999999997 112.5146484375
-109.69000000000509 2.049499999999997 111.85187530517578
-107.6900000000052 2.049499999999997 111.18351745605469
-105.69000000000531 2.049499999999997 110.71773529052734
-103.69000000000543 2.049499999999997 110.85139465332031
-101.69000000000554 2.049499999999997 111.99504089355469
-99.69000000000565 2.049499999999997 113.86567687988281
-97.69000000000577 2.049499999999997 115.77637481689453
-95.69000000000588 2.049499999999997 117.278076171875
-93.690000000006 2.049499999999997 118.11677551269531
-91.69000000000611 2.049499999999997 118.0467300415039
-89.69000000000622 2.049499999999997 117.02490997314453
-87.69000000000634 2.049499999999997 117.35755920410156
-85.69000000000645 2.049499999999997 121.77764892578125
-83.69000000000656 2.049499999999997 126.29437255859375
-81.69000000000668 2.049499999999997 129.4554443359375
-79.69000000000679 2.049499999999997 131.30804443359375
-77.6900000000069 2.049499999999997 131.9496612548828
-75.69000000000702 2.049499999999997 131.40077209472656
-73.69000000000713 2.049499999999997 129.61338806152344
-71.69000000000725 2.049499999999997 126.50372314453125
-69.69000000000736 2.049499999999997 122.19645690917969
-67.69000000000747 2.049499999999997 118.35687255859375
-65.69000000000759 2.049499999999997 117.69683837890625
-63.6900000000077 2.049499999999997 118.10382843017578
-61.690000000007814 2.049499999999997 117.7798080444336
-59.69000000000793 2.049499999999997 116.16021728515625
-57.69000000000804 2.049499999999997 112.28961944580078
-55.690000000008155 2.049499999999997 101.98238372802734
-53.69000000000827 2.049499999999997 103.97366333007812
-51.69000000000838 2.049499999999997 111.27621459960938
-49.690000000008496 2.049499999999997 113.71807861328125
-47.69000000000861 2.049499999999997 114.49378967285156
-45.69000000000872 2.049499999999997 114.73702239990234
-43.69000000000884 2.049499999999997 115.0691146850586
-41.69000000000895 2.049499999999997 115.37589263916016
-39.690000000009064 2.049499999999997 115.1249771118164
-37.69000000000918 2.049499999999997 113.9289779663086
-35.69000000000929 2.049499999999997 111.66819763183594
-33.690000000009405 2.049499999999997 108.58092498779297
-31.69000000000952 2.049499999999997 105.94803619384766
-29.690000000009633 2.049499999999997 106.01769256591797
-27.690000000009746 2.049499999999997 107.57617950439453
-25.69000000000986 2.049499999999997 108.4731216430664
-23.690000000009974 2.049499999999997 108.30166625976562
-21.690000000010087 2.049499999999997 107.5900650024414
-19.6900000000102 2.049499999999997 107.32908630371094
-17.690000000010315 2.049499999999997 107.98968505859375
-15.690000000010428 2.049499999999997 109.62995910644531
-13.690000000010542 2.049499999999997 112.19540405273438
-11.690000000010656 2.049499999999997 114.88340759277344
-9.69000000001077 2.049499999999997 116.86392211914062
-7.690000000010883 2.049499999999997 117.63549041748047
-5.690000000010997 2.049499999999997 116.66322326660156
-3.6900000000111106 2.049499999999997 112.6638412475586
-1.6900000000112243 2.049499999999997 105.2446060180664
0.309999999988662 2.049499999999997 114.64110565185547
2.3099999999885483 2.049499999999997 119.50698852539062
4.309999999988435 2.049499999999997 121.68196105957031
6.309999999988321 2.049499999999997 122.44903564453125
8.309999999988207 2.049499999999997 122.47406005859375
10.309999999988094 2.049499999999997 122.15999603271484
12.30999999998798 2.049499999999997 121.57990264892578
14.309999999987866 2.049499999999997 120.52035522460938
16.309999999987753 2.049499999999997 118.62028503417969
18.30999999998764 2.049499999999997 115.29014587402344
20.309999999987525 2.049499999999997 108.97460174560547
22.30999999998741 2.049499999999997 100.92926025390625
24.309999999987298 2.049499999999997 110.07538604736328
26.309999999987184 2.049499999999997 113.92256164550781
28.30999999998707 2.049499999999997 115.56098937988281
30.309999999986957 2.049499999999997 116.19073486328125
32.30999999998684 2.049499999999997 116.42523193359375
34.30999999998673 2.049499999999997 116.54708099365234
36.309999999986616 2.049499999999997 116.47408294677734
38.3099999999865 2.049499999999997 115.91860961914062
40.30999999998639 2.049499999999997 114.55799865722656
42.309999999986275 2.049499999999997 111.98377990722656
44.30999999998616 2.049499999999997 107.54194641113281
46.30999999998605 2.049499999999997 104.43058776855469
48.30999999998593 2.049499999999997 109.76223754882812
50.30999999998582 2.049499999999997 113.83975982666016
52.309999999985706 2.049499999999997 116.02677917480469
54.30999999998559 2.049499999999997 116.71807861328125
56.30999999998548 2.049499999999997 115.9481430053711
58.309999999985365 2.049499999999997 113.45333099365234
60.30999999998522 2.049499999999997 108.4068374633789
62.30999999998511 2.049499999999997 97.34622955322266
64.309999999985 2.049499999999997 95.41083526611328
66.30999999998488 2.049499999999997 98.96510314941406
68.30999999998477 2.049499999999997 98.45759582519531
70.30999999998465 2.049499999999997 102.95893859863281
72.30999999998454 2.049499999999997 106.6026382446289
74.30999999998443 2.049499999999997 108.21905517578125
76.30999999998431 2.049499999999997 109.08943176269531
78.3099999999842 2.049499999999997 110.27587127685547
80.30999999998409 2.049499999999997 111.45928192138672
82.30999999998397 2.049499999999997 111.85092163085938
84.30999999998386 2.049499999999997 111.17363739013672
86.30999999998375 2.049499999999997 109.63058471679688
88.30999999998363 2.049499999999997 107.94525909423828
90.30999999998352 2.049499999999997 107.19537353515625
92.3099999999834 2.049499999999997 107.72269439697266
94.30999999998329 2.049499999999997 108.6673583984375
96.30999999998318 2.049499999999997 108.96637725830078
98.30999999998306 2.049499999999997 107.90991973876953
100.30999999998295 2.049499999999997 105.2603988647461
102.30999999998284 2.049499999999997 104.0347900390625
104.30999999998272 2.049499999999997 107.52687072753906
106.30999999998261 2.049499999999997 110.50704193115234
108.3099999999825 2.049499999999997 111.86481475830078
110.30999999998238 2.049499999999997 111.74327850341797
112.30999999998227 2.049499999999997 110.11516571044922
114.30999999998215 2.049499999999997 106.7298583984375
116.30999999998204 2.049499999999997 101.86491394042969
118.30999999998193 2.049499999999997 100.85274505615234
120.30999999998181 2.049499999999997 103.30497741699219
122.3099999999817 2.049499999999997 105.27273559570312

-117.69000000000463 2.069499999999997 112.66780090332031
-115.69000000000474 2.069499999999997 113.04779815673828
-113.69000000000486 2.069499999999997 112.9981689453125
-111.69000000000497 2.069499999999997 112.54512023925781
-109.69000000000509 2.069499999999997 111.87937927246094
-107.6900000000052 2.069499999999997 111.21138763427734
-105.69000000000531 2.069499999999997 110.74772644042969
-103.69000000000543 2.069499999999997 110.87495422363281
-101.69000000000554 2.069499999999997 111.99463653564453
-99.69000000000565 2.069499999999997 113.83671569824219
-97.69000000000577 2.069499999999997 115.72632598876953
-95.69000000000588 2.069499999999997 117.21343994140625
-93.690000000006 2.069499999999997 118.04005432128906
-91.69000000000611 2.069499999999997 117.95670318603516
-89.69000000000622 2.069499999999997 116.9111557006836
-87.69000000000634 2.069499999999997 117.20071411132812
-85.69000000000645 2.069499999999997 121.61550903320312
-83.69000000000656 2.069499999999997 126.13737487792969
-81.69000000000668 2.069499999999997 129.29913330078125
-79.69000000000679 2.069499999999997 131.15048217773438
-77.6900000000069 2.069499999999997 131.7901611328125
-75.69000000000702 2.069499999999997 131.23843383789062
-73.69000000000713 2.069499999999997 129.44561767578125
-71.69000000000725 2.069499999999997 126.32337951660156
-69.69000000000736 2.069499999999997 121.98994445800781
-67.69000000000747 2.069499999999997 118.1458740234375
-65.69000000000759 2.069499999999997 117.54744720458984
-63.6900000000077 2.069499999999997 117.97409057617188
-61.690000000007814 2.069499999999997 117.62907409667969
-59.69000000000793 2.069499999999997 115.96501159667969
-57.69000000000804 2.069499999999997 112.006591796875
-55.690000000008155 2.069499999999997 101.27610778808594
-53.69000000000827 2.069499999999997 104.33744812011719
-51.69000000000838 2.069499999999997 111.35794067382812
-49.690000000008496 2.069499999999997 113.74311828613281
-47.69000000000861 2.069499999999997 114.50494384765625
-45.69000000000872 2.069499999999997 114.74244689941406
-43.69000000000884 2.069499999999997 115.05204010009766
-41.69000000000895 2.069499999999997 115.3182144165039
-39.690000000009064 2.069499999999997 115.02010345458984
-37.69000000000918 2.069499999999997 113.77033233642578
-35.69000000000929 2.069499999999997 111.43909454345703
-33.690000000009405 2.069499999999997 108.25676727294922
-31.69000000000952 2.069499999999997 105.55488586425781
-29.690000000009633 2.069499999999997 105.67951202392578
-27.690000000009746 2.069499999999997 107.2891616821289
-25.69000000000986 2.069499999999997 108.19525909423828
-23.690000000009974 2.069499999999997 108.01891326904297
-21.690000000010087 2.069499999999997 107.32119750976562
-19.6900000000102 2.069499999999997 107.11859893798828
-17.690000000010315 2.069499999999997 107.84068298339844
-15.690000000010428 2.069499999999997 109.5035400390625
-13.690000000010542 2.069499999999997 112.05810546875
-11.690000000010656 2.069499999999997 114.72245788574219
-9.69000000001077 2.069499999999997 116.67147827148438
-7.690000000010883 2.069499999999997 117.39402770996094
-5.690000000010997 2.069499999999997 116.3276596069336
-3.6900000000111106 2.069499999999997 112.10108947753906
-1.6900000000112243 2.069499999999997 105.84674835205078
0.309999999988662 2.069499999999997 115.14773559570312
2.3099999999885483 2.069499999999997 119.7604751586914
4.309999999988435 2.069499999999997 121.82269287109375
6.309999999988321 2.069499999999997 122.51107788085938
8.309999999988207 2.069499999999997 122.46696472167969
10.309999999988094 2.069499999999997 122.09598541259766
12.30999999998798 2.069499999999997 121.48081970214844
14.309999999987866 2.069499999999997 120.40885925292969
16.309999999987753 2.069499999999997 118.51409149169922
18.30999999998764 2.069499999999997 115.20620727539062
20.309999999987525 2.069499999999997 108.96430969238281
22.30999999998741 2.069499999999997 101.17005920410156
24.309999999987298 2.069499999999997 110.02509307861328
26.309999999987184 2.069499999999997 113.86996459960938
28.30999999998707 2.069499999999997 115.52055358886719
30.309999999986957 2.069499999999997 116.16786193847656
32.30999999998684 2.069499999999997 116.42548370361328
34.30999999998673 2.069499999999997 116.57192993164062
36.309999999986616 2.069499999999997 116.51901245117188
38.3099999999865 2.069499999999997 115.9782485961914
40.30999999998639 2.069499999999997 114.6308822631836
42.309999999986275 2.069499999999997 112.07637786865234
44.30999999998616 2.069499999999997 107.68523406982422
46.30999999998605 2.069499999999997 104.60662841796875
48.30999999998593 2.069499999999997 109.84131622314453
50.30999999998582 2.069499999999997 113.90690612792969
52.309999999985706 2.069499999999997 116.09681701660156
54.30999999998559 2.069499999999997 116.79611206054688
56.30999999998548 2.069499999999997 116.04023742675781
58.309999999985365 2.069499999999997 113.5714340209961
60.30999999998522 2.069499999999997 108.58407592773438
62.30999999998511 2.069499999999997 97.77999877929688
64.309999999985 2.069499999999997 95.29922485351562
66.30999999998488 2.069499999999997 99.11190795898438
68.30999999998477 2.069499999999997 98.80155944824219
70.30999999998465 2.069499999999997 103.02489471435547
72.30999999998454 2.069499999999997 106.55211639404297
74.30999999998443 2.069499999999997 108.09761047363281
76.30999999998431 2.069499999999997 108.89473724365234
78.3099999999842 2.069499999999997 110.05532836914062
80.30999999998409 2.069499999999997 111.26807403564453
82.30999999998397 2.069499999999997 111.70462799072266
84.30999999998386 2.069499999999997 111.07798767089844
86.30999999998375 2.069499999999997 109.59883880615234
88.30999999998363 2.069499999999997 107.99552154541016
90.30999999998352 2.069499999999997 107.32768249511719
92.3099999999834 2.069499999999997 107.8951644897461
94.30999999998329 2.069499999999997 108.82685852050781
96.30999999998318 2.069499999999997 109.08891296386719
98.30999999998306 2.069499999999997 107.99004364013672
100.30999999998295 2.069499999999997 105.29219818115234
102.30999999998284 2.069499999999997 104.0726318359375
104.30999999998272 2.069499999999997 107.61296081542969
106.30999999998261 2.069499999999997 110.59793090820312
108.3099999999825 2.069499999999997 111.95062255859375
110.30999999998238 2.069499999999997 111.8204345703125
112.30999999998227 2.069499999999997 110.17781066894531
114.30999999998215 2.069499999999997 106.7569351196289
116.30999999998204 2.069499999999997 101.75263214111328
118.30999999998193 2.069499999999997 100.60784912109375
120.30999999998181 2.069499999999997 103.13312530517578
122.3099999999817 2.069499999999997 105.16289520263672



==> texfiles/DisMetRSMEdelay.dat <==
-10.0 0.0 2.0
-9.5 0.0 2.0
-9.0 0.0 2.0
-8.5 0.0 2.0
-8.0 0.0 2.0
-7.5 0.0 2.0
-7.0 0.0 2.0
-6.5 0.0 2.0
-6.0 0.0 2.0
-5.5 0.0 2.0
-5.0 0.0 2.0
-4.5 0.0 2.0
-4.0 0.0 2.0
-3.5 0.0 2.0
-3.0 0.0 2.0
-2.5 0.0 2.0
-2.0 0.0 2.0
-1.5 0.0 2.0
-1.0 0.0 2.0
-0.5 0.0 2.0
0.0 0.0 2.0
0.5 0.0 2.0
1.0 0.0 2.0
1.5 0.0 2.0
2.0 0.0 2.0
2.5 0.0 2.0
3.0 0.0 2.0
3.5 0.0 2.0
4.0 0.0 2.0
4.5 0.0 2.0
5.0 0.0 2.0
5.5 0.0 2.0
6.0 0.0 2.0
6.5 0.0 2.0
7.0 0.0 2.0
7.5 0.0 2.0
8.0 0.0 2.0
8.5 0.0 2.0
9.0 0.0 2.0
9.5 0.0 2.0
10.0 0.0 2.0
10.5 0.0 2.0
11.0 0.0 2.0
11.5 0.0 2.0
12.0 0.0 2.0
12.5 0.0 2.0
13.0 0.0 2.0
13.5 0.0 2.0
14.0 0.0 2.0
14.5 0.0 2.0
15.0 0.0 2.0
15.5 0.0 2.0
16.0 0.0 2.0
16.5 0.0 2.0
17.0 0.0 2.0
17.5 0.0 2.0
18.0 0.0 2.0
18.5 0.0 2.0
19.0 0.0 2.0
19.5 0.0 2.0
20.0 0.0 2.0

-10.0 0.5 2.0
-9.5 0.5 2.0
-9.0 0.5 2.0
-8.5 0.5 2.0
-8.0 0.5 2.0
-7.5 0.5 2.0
-7.0 0.5 2.0
-6.5 0.5 2.0
-6.0 0.5 2.0
-5.5 0.5 2.0
-5.0 0.5 2.0
-4.5 0.5 2.0
-4.0 0.5 2.0
-3.5 0.5 2.0
-3.0 0.5 2.0
-2.5 0.5 2.0
-2.0 0.5 2.0
-1.5 0.5 2.0
-1.0 0.5 2.0
-0.5 0.5 2.0
0.0 0.5 2.0
0.5 0.5 2.0
1.0 0.5 2.0
1.5 0.5 2.0
2.0 0.5 2.0
2.5 0.5 2.0
3.0 0.5 2.0
3.5 0.5 2.0
4.0 0.5 2.0
4.5 0.5 2.0
5.0 0.5 2.0
5.5 0.5 2.0
6.0 0.5 2.0
6.5 0.5 2.0
7.0 0.5 2.0
7.5 0.5 2.0
8.0 0.5 2.0
8.5 0.5 2.0
9.0 0.5 2.0
9.5 0.5 2.0
10.0 0.5 2.0
10.5 0.5 2.0
11.0 0.5 2.0
11.5 0.5 2.0
12.0 0.5 2.0
12.5 0.5 2.0
13.0 0.5 2.0
13.5 0.5 2.0
14.0 0.5 2.0
14.5 0.5 2.0
15.0 0.5 2.0
15.5 0.5 2.0
16.0 0.5 2.0
16.5 0.5 2.0
17.0 0.5 2.0
17.5 0.5 2.0
18.0 0.5 2.0
18.5 0.5 2.0
19.0 0.5 2.0
19.5 0.5 2.0
20.0 0.5 2.0

-10.0 1.0 2.0
-9.5 1.0 2.0
-9.0 1.0 2.0
-8.5 1.0 2.0
-8.0 1.0 2.0
-7.5 1.0 2.0
-7.0 1.0 2.0
-6.5 1.0 2.0
-6.0 1.0 2.0
-5.5 1.0 2.0
-5.0 1.0 2.0
-4.5 1.0 2.0
-4.0 1.0 2.0
-3.5 1.0 2.0
-3.0 1.0 2.0
-2.5 1.0 2.0
-2.0 1.0 2.0
-1.5 1.0 2.0
-1.0 1.0 2.0
-0.5 1.0 2.0
0.0 1.0 2.0
0.5 1.0 2.0
1.0 1.0 2.0
1.5 1.0 2.0
2.0 1.0 2.0
2.5 1.0 2.0
3.0 1.0 2.0
3.5 1.0 2.0
4.0 1.0 2.0
4.5 1.0 2.0
5.0 1.0 2.0
5.5 1.0 2.0
6.0 1.0 2.0
6.5 1.0 2.0
7.0 1.0 2.0
7.5 1.0 2.0
8.0 1.0 2.0
8.5 1.0 2.0
9.0 1.0 2.0
9.5 1.0 2.0
10.0 1.0 2.0
10.5 1.0 2.0
11.0 1.0 2.0
11.5 1.0 2.0
12.0 1.0 2.0
12.5 1.0 2.0
13.0 1.0 2.0
13.5 1.0 2.0
14.0 1.0 2.0
14.5 1.0 2.0
15.0 1.0 2.0
15.5 1.0 2.0
16.0 1.0 2.0
16.5 1.0 2.0
17.0 1.0 2.0
17.5 1.0 2.0
18.0 1.0 2.0
18.5 1.0 2.0
19.0 1.0 2.0
19.5 1.0 2.0
20.0 1.0 2.0

-10.0 1.5 2.0
-9.5 1.5 2.0
-9.0 1.5 2.0
-8.5 1.5 2.0
-8.0 1.5 2.0
-7.5 1.5 2.0
-7.0 1.5 2.0
-6.5 1.5 2.0
-6.0 1.5 2.0
-5.5 1.5 2.0
-5.0 1.5 2.0
-4.5 1.5 2.0
-4.0 1.5 2.0
-3.5 1.5 2.0
-3.0 1.5 2.0
-2.5 1.5 2.0
-2.0 1.5 2.0
-1.5 1.5 2.0
-1.0 1.5 2.0
-0.5 1.5 2.0
0.0 1.5 2.0
0.5 1.5 2.0
1.0 1.5 2.0
1.5 1.5 2.0
2.0 1.5 2.0
2.5 1.5 2.0
3.0 1.5 2.0
3.5 1.5 2.0
4.0 1.5 2.0
4.5 1.5 2.0
5.0 1.5 2.0
5.5 1.5 2.0
6.0 1.5 2.0
6.5 1.5 2.0
7.0 1.5 2.0
7.5 1.5 2.0
8.0 1.5 2.0
8.5 1.5 2.0
9.0 1.5 2.0
9.5 1.5 2.0
10.0 1.5 2.0
10.5 1.5 2.0
11.0 1.5 2.0
11.5 1.5 2.0
12.0 1.5 2.0
12.5 1.5 2.0
13.0 1.5 2.0
13.5 1.5 2.0
14.0 1.5 2.0
14.5 1.5 2.0
15.0 1.5 2.0
15.5 1.5 2.0
16.0 1.5 2.0
16.5 1.5 2.0
17.0 1.5 2.0
17.5 1.5 2.0
18.0 1.5 2.0
18.5 1.5 2.0
19.0 1.5 2.0
19.5 1.5 2.0
20.0 1.5 2.0

-10.0 2.0 2.0
-9.5 2.0 2.0
-9.0 2.0 2.0
-8.5 2.0 2.0
-8.0 2.0 2.0
-7.5 2.0 2.0
-7.0 2.0 2.0
-6.5 2.0 2.0
-6.0 2.0 2.0
-5.5 2.0 2.0
-5.0 2.0 2.0
-4.5 2.0 2.0
-4.0 2.0 2.0
-3.5 2.0 2.0
-3.0 2.0 2.0
-2.5 2.0 2.0
-2.0 2.0 2.0
-1.5 2.0 2.0
-1.0 2.0 2.0
-0.5 2.0 2.0
0.0 2.0 2.0
0.5 2.0 2.0
1.0 2.0 2.0
1.5 2.0 2.0
2.0 2.0 2.0
2.5 2.0 2.0
3.0 2.0 2.0
3.5 2.0 2.0
4.0 2.0 2.0
4.5 2.0 2.0
5.0 2.0 2.0
5.5 2.0 2.0
6.0 2.0 2.0
6.5 2.0 2.0
7.0 2.0 2.0
7.5 2.0 2.0
8.0 2.0 2.0
8.5 2.0 2.0
9.0 2.0 2.0
9.5 2.0 2.0
10.0 2.0 2.0
10.5 2.0 2.0
11.0 2.0 2.0
11.5 2.0 2.0
12.0 2.0 2.0
12.5 2.0 2.0
13.0 2.0 2.0
13.5 2.0 2.0
14.0 2.0 2.0
14.5 2.0 2.0
15.0 2.0 2.0
15.5 2.0 2.0
16.0 2.0 2.0
16.5 2.0 2.0
17.0 2.0 2.0
17.5 2.0 2.0
18.0 2.0 2.0
18.5 2.0 2.0
19.0 2.0 2.0
19.5 2.0 2.0
20.0 2.0 2.0

-10.0 2.5 2.0
-9.5 2.5 2.0
-9.0 2.5 2.0
-8.5 2.5 2.0
-8.0 2.5 2.0
-7.5 2.5 2.0
-7.0 2.5 2.0
-6.5 2.5 2.0
-6.0 2.5 2.0
-5.5 2.5 2.0
-5.0 2.5 2.0
-4.5 2.5 2.0
-4.0 2.5 2.0
-3.5 2.5 2.0
-3.0 2.5 2.0
-2.5 2.5 2.0
-2.0 2.5 2.0
-1.5 2.5 2.0
-1.0 2.5 1.602808
-0.5 2.5 2.0
0.0 2.5 1.602808
0.5 2.5 1.612808
1.0 2.5 2.0
1.5 2.5 2.0
2.0 2.5 0.832808
2.5 2.5 2.0
3.0 2.5 1.6228079999999998
3.5 2.5 0.4512319999999999
4.0 2.5 1.612808
4.5 2.5 0.842808
5.0 2.5 1.612808
5.5 2.5 1.225616
6.0 2.5 1.2200000000000002
6.5 2.5 1.23
7.0 2.5 0.848424
7.5 2.5 0.8384239999999998
8.0 2.5 1.2356159999999998
8.5 2.5 1.245616
9.0 2.5 0.828424
9.5 2.5 0.8284239999999998
10.0 2.5 0.848424
10.5 2.5 1.612808
11.0 2.5 1.6228079999999998
11.5 2.5 1.6228079999999998
12.0 2.5 1.2456159999999998
12.5 2.5 1.225616
13.0 2.5 0.461232
13.5 2.5 0.46123199999999986
14.0 2.5 1.612808
14.5 2.5 1.225616
15.0 2.5 0.848424
15.5 2.5 0.8384239999999998
16.0 2.5 0.828424
16.5 2.5 1.2456159999999998
17.0 2.5 0.47123199999999993
17.5 2.5 1.225616
18.0 2.5 1.612808
18.5 2.5 0.8384240000000002
19.0 2.5 0.8584239999999997
19.5 2.5 1.2456159999999998
20.0 2.5 0.848424

-10.0 3.0 2.0
-9.5 3.0 2.0
-9.0 3.0 2.0
-8.5 3.0 2.0
-8.0 3.0 1.607192
-7.5 3.0 2.0
-7.0 3.0 2.0
-6.5 3.0 2.0
-6.0 3.0 2.0
-5.5 3.0 1.607192
-5.0 3.0 1.607192
-4.5 3.0 0.8384239999999998
-4.0 3.0 1.2143840000000001
-3.5 3.0 1.22
-3.0 3.0 1.602808
-2.5 3.0 1.602808
-2.0 3.0 0.8528080000000001
-1.5 3.0 1.22
-1.0 3.0 0.07280799999999997
-0.5 3.0 0.8228079999999999
0.0 3.0 0.43
0.5 3.0 0.851576
1.0 3.0 1.225616
1.5 3.0 0.434384
2.0 3.0 0.05719200000000001
2.5 3.0 0.03280799999999999
3.0 3.0 0.4512319999999999
3.5 3.0 0.4200000000000001
4.0 3.0 0.02842399999999996
4.5 3.0 0.06403999999999989
5.0 3.0 0.058423999999999934
5.5 3.0 0.05842399999999994
6.0 3.0 0.04842399999999995
6.5 3.0 0.02842399999999996
7.0 3.0 0.06403999999999989
7.5 3.0 0.03403999999999992
8.0 3.0 0.03403999999999992
8.5 3.0 0.038423999999999944
9.0 3.0 0.0540399999999999
9.5 3.0 0.07403999999999988
10.0 3.0 0.014039999999999941
10.5 3.0 0.02403999999999993
11.0 3.0 0.05403999999999989
11.5 3.0 0.0440399999999999
12.0 3.0 0.038423999999999944
12.5 3.0 0.02842399999999996
13.0 3.0 0.05403999999999989
13.5 3.0 0.0440399999999999
14.0 3.0 0.02403999999999993
14.5 3.0 0.05403999999999989
15.0 3.0 0.03403999999999992
15.5 3.0 0.03403999999999992
16.0 3.0 0.02842399999999996
16.5 3.0 0.014039999999999941
17.0 3.0 0.0440399999999999
17.5 3.0 0.0440399999999999
18.0 3.0 0.02403999999999993
18.5 3.0 0.05403999999999989
19.0 3.0 0.02403999999999993
19.5 3.0 0.02403999999999993
20.0 3.0 0.02403999999999993

-10.0 3.5 2.0
-9.5 3.5 1.602808
-9.0 3.5 1.627808
-8.5 3.5 1.607192
-8.0 3.5 1.23
-7.5 3.5 0.8184239999999999
-7.0 3.5 0.4643840000000001
-6.5 3.5 1.22
-6.0 3.5 0.8571920000000001
-5.5 3.5 0.4356159999999999
-5.0 3.5 0.47000000000000003
-4.5 3.5 0.05719200000000004
-4.0 3.5 0.07719200000000001
-3.5 3.5 0.072808
-3.0 3.5 0.43000000000000005
-2.5 3.5 0.842808
-2.0 3.5 0.8184239999999999
-1.5 3.5 0.05842399999999994
-1.0 3.5 0.02842399999999996
-0.5 3.5 0.057192000000000034
0.0 3.5 0.062808
0.5 3.5 0.04719200000000005
1.0 3.5 0.06403999999999989
1.5 3.5 0.042808
2.0 3.5 0.06719200000000003
2.5 3.5 0.014039999999999941
3.0 3.5 0.03280799999999999
3.5 3.5 0.04280799999999998
4.0 3.5 0.03280799999999999
4.5 3.5 0.052807999999999966
5.0 3.5 0.037192000000000044
5.5 3.5 0.038423999999999944
6.0 3.5 0.04280799999999998
6.5 3.5 0.022808000000000005
7.0 3.5 0.022808000000000005
7.5 3.5 0.03403999999999992
8.0 3.5 0.018423999999999975
8.5 3.5 0.022808000000000005
9.0 3.5 0.014039999999999941
9.5 3.5 0.037192000000000024
10.0 3.5 0.018423999999999975
10.5 3.5 0.018423999999999975
11.0 3.5 0.018423999999999975
11.5 3.5 0.018423999999999975
12.0 3.5 0.018423999999999975
12.5 3.5 0.022808000000000005
13.0 3.5 0.018423999999999975
13.5 3.5 0.022808000000000005
14.0 3.5 0.022808000000000005
14.5 3.5 0.018423999999999975
15.0 3.5 0.018423999999999975
15.5 3.5 0.014039999999999941
16.0 3.5 0.018423999999999975
16.5 3.5 0.018423999999999975
17.0 3.5 0.014039999999999941
17.5 3.5 0.014039999999999941
18.0 3.5 0.014039999999999941
18.5 3.5 0.014039999999999941
19.0 3.5 0.014039999999999941
19.5 3.5 0.018423999999999975
20.0 3.5 0.014039999999999941

-10.0 4.0 1.24
-9.5 4.0 0.887192
-9.0 4.0 0.8528079999999999
-8.5 4.0 1.602808
-8.0 4.0 0.48
-7.5 4.0 0.47000000000000003
-7.0 4.0 0.4343840000000001
-6.5 4.0 0.8571919999999998
-6.0 4.0 0.4756159999999999
-5.5 4.0 0.018423999999999975
-5.0 4.0 1.25
-4.5 4.0 0.44561599999999996
-4.0 4.0 0.06719200000000004
-3.5 4.0 0.06842399999999996
-3.0 4.0 0.03842399999999997
-2.5 4.0 0.07719200000000004
-2.0 4.0 0.05719200000000004
-1.5 4.0 0.03280799999999999
-1.0 4.0 0.04719200000000003
-0.5 4.0 0.06596000000000013
0.0 4.0 0.03280799999999999
0.5 4.0 0.042808
1.0 4.0 0.05719200000000004
1.5 4.0 0.02719200000000004
2.0 4.0 0.018423999999999975
2.5 4.0 0.037192000000000044
3.0 4.0 0.028423999999999984
3.5 4.0 0.018423999999999975
4.0 4.0 0.02719200000000004
4.5 4.0 0.02719200000000004
5.0 4.0 0.03157600000000007
5.5 4.0 0.018423999999999975
6.0 4.0 0.03157600000000007
6.5 4.0 0.037192000000000044
7.0 4.0 0.02842399999999996
7.5 4.0 0.018423999999999975
8.0 4.0 0.018423999999999975
8.5 4.0 0.02719200000000004
9.0 4.0 0.014039999999999941
9.5 4.0 0.02719200000000004
10.0 4.0 0.02719200000000004
10.5 4.0 0.022808000000000005
11.0 4.0 0.02719200000000004
11.5 4.0 0.022808000000000005
12.0 4.0 0.022808000000000005
12.5 4.0 0.02719200000000004
13.0 4.0 0.022808000000000005
13.5 4.0 0.03157600000000007
14.0 4.0 0.03157600000000007
14.5 4.0 0.02719200000000004
15.0 4.0 0.03157600000000007
15.5 4.0 0.03157600000000007
16.0 4.0 0.02719200000000004
16.5 4.0 0.018423999999999975
17.0 4.0 0.03157600000000007
17.5 4.0 0.02719200000000004
18.0 4.0 0.022808000000000005
18.5 4.0 0.018423999999999975
19.0 4.0 0.02719200000000004
19.5 4.0 0.02719200000000004
20.0 4.0 0.018423999999999975

-10.0 4.5 0.4643840000000001
-9.5 4.5 0.421232
-9.0 4.5 0.461232
-8.5 4.5 0.44000000000000006
-8.0 4.5 0.832808
-7.5 4.5 0.02719200000000004
-7.0 4.5 0.44000000000000006
-6.5 4.5 0.04157600000000008
-6.0 4.5 0.45
-5.5 4.5 0.072808
-5.0 4.5 0.04842399999999995
-4.5 4.5 0.07157600000000006
-4.0 4.5 0.09596000000000009
-3.5 4.5 0.062808
-3.0 4.5 0.07280799999999998
-2.5 4.5 0.12280799999999994
-2.0 4.5 0.05157600000000009
-1.5 4.5 0.0540399999999999
-1.0 4.5 0.05280799999999999
-0.5 4.5 0.03157600000000007
0.0 4.5 0.042808
0.5 4.5 0.04719200000000003
1.0 4.5 0.03157600000000007
1.5 4.5 0.02719200000000004
2.0 4.5 0.05719200000000004
2.5 4.5 0.05719200000000006
3.0 4.5 0.04157600000000008
3.5 4.5 0.03280800000000002
4.0 4.5 0.022808000000000005
4.5 4.5 0.04596000000000011
5.0 4.5 0.022808000000000005
5.5 4.5 0.022808000000000005
6.0 4.5 0.022808000000000005
6.5 4.5 0.02719200000000004
7.0 4.5 0.022808000000000005
7.5 4.5 0.04157600000000008
8.0 4.5 0.04596000000000011
8.5 4.5 0.03157600000000007
9.0 4.5 0.0359600000000001
9.5 4.5 0.03157600000000007
10.0 4.5 0.03157600000000007
10.5 4.5 0.02719200000000004
11.0 4.5 0.02719200000000004
11.5 4.5 0.022808000000000005
12.0 4.5 0.0359600000000001
12.5 4.5 0.02719200000000004
13.0 4.5 0.0359600000000001
13.5 4.5 0.0359600000000001
14.0 4.5 0.0359600000000001
14.5 4.5 0.0359600000000001
15.0 4.5 0.02719200000000004
15.5 4.5 0.02719200000000004
16.0 4.5 0.03157600000000007
16.5 4.5 0.0359600000000001
17.0 4.5 0.0359600000000001
17.5 4.5 0.0359600000000001
18.0 4.5 0.0359600000000001
18.5 4.5 0.0359600000000001
19.0 4.5 0.0359600000000001
19.5 4.5 0.03157600000000007
20.0 4.5 0.0359600000000001

-10.0 5.0 0.8584240000000001
-9.5 5.0 1.602808
-9.0 5.0 0.4699999999999999
-8.5 5.0 0.454384
-8.0 5.0 0.06719200000000006
-7.5 5.0 0.061576000000000054
-7.0 5.0 0.44000000000000006
-6.5 5.0 0.09719200000000003
-6.0 5.0 0.107192
-5.5 5.0 0.062808
-5.0 5.0 0.04719200000000003
-4.5 5.0 0.07157600000000006
-4.0 5.0 0.07157600000000011
-3.5 5.0 0.022808000000000005
-3.0 5.0 0.07157600000000007
-2.5 5.0 0.04719200000000005
-2.0 5.0 0.07719200000000002
-1.5 5.0 0.1059600000000001
-1.0 5.0 0.022808000000000005
-0.5 5.0 0.04157600000000008
0.0 5.0 0.014039999999999941
0.5 5.0 0.042808
1.0 5.0 0.04719200000000003
1.5 5.0 0.037192000000000044
2.0 5.0 0.02719200000000004
2.5 5.0 0.03157600000000007
3.0 5.0 0.051576000000000066
3.5 5.0 0.03280800000000002
4.0 5.0 0.03157600000000007
4.5 5.0 0.04596000000000011
5.0 5.0 0.06596000000000013
5.5 5.0 0.04157600000000008
6.0 5.0 0.0359600000000001
6.5 5.0 0.03157600000000007
7.0 5.0 0.0359600000000001
7.5 5.0 0.03157600000000007
8.0 5.0 0.04596000000000011
8.5 5.0 0.0359600000000001
9.0 5.0 0.0359600000000001
9.5 5.0 0.02719200000000004
10.0 5.0 0.0359600000000001
10.5 5.0 0.0359600000000001
11.0 5.0 0.0359600000000001
11.5 5.0 0.0359600000000001
12.0 5.0 0.0359600000000001
12.5 5.0 0.04596000000000011
13.0 5.0 0.0359600000000001
13.5 5.0 0.0359600000000001
14.0 5.0 0.0359600000000001
14.5 5.0 0.0359600000000001
15.0 5.0 0.0359600000000001
15.5 5.0 0.0359600000000001
16.0 5.0 0.0359600000000001
16.5 5.0 0.0359600000000001
17.0 5.0 0.0359600000000001
17.5 5.0 0.0359600000000001
18.0 5.0 0.0359600000000001
18.5 5.0 0.0359600000000001
19.0 5.0 0.0359600000000001
19.5 5.0 0.0359600000000001
20.0 5.0 0.0359600000000001

-10.0 5.5 0.8315760000000001
-9.5 5.5 0.8615760000000001
-9.0 5.5 0.454384
-8.5 5.5 0.4643840000000001
-8.0 5.5 0.4487680000000001
-7.5 5.5 0.07719200000000001
-7.0 5.5 0.07719200000000004
-6.5 5.5 0.05280799999999999
-6.0 5.5 0.48438400000000004
-5.5 5.5 0.08157600000000005
-5.0 5.5 0.07842399999999992
-4.5 5.5 0.06719200000000003
-4.0 5.5 0.062808
-3.5 5.5 0.05596000000000012
-3.0 5.5 0.061576000000000075
-2.5 5.5 0.05719200000000006
-2.0 5.5 0.07157600000000008
-1.5 5.5 0.05596000000000012
-1.0 5.5 0.037192000000000024
-0.5 5.5 0.04280800000000003
0.0 5.5 0.05157600000000009
0.5 5.5 0.04157600000000008
1.0 5.5 0.0359600000000001
1.5 5.5 0.037192000000000024
2.0 5.5 0.02719200000000004
2.5 5.5 0.04157600000000008
3.0 5.5 0.04596000000000011
3.5 5.5 0.0359600000000001
4.0 5.5 0.04596000000000011
4.5 5.5 0.037192000000000044
5.0 5.5 0.04157600000000008
5.5 5.5 0.0359600000000001
6.0 5.5 0.03157600000000007
6.5 5.5 0.04596000000000011
7.0 5.5 0.04596000000000011
7.5 5.5 0.037192000000000044
8.0 5.5 0.03157600000000007
8.5 5.5 0.0359600000000001
9.0 5.5 0.0359600000000001
9.5 5.5 0.0359600000000001
10.0 5.5 0.03157600000000007
10.5 5.5 0.0359600000000001
11.0 5.5 0.0359600000000001
11.5 5.5 0.0359600000000001
12.0 5.5 0.04596000000000011
12.5 5.5 0.0359600000000001
13.0 5.5 0.0359600000000001
13.5 5.5 0.0359600000000001
14.0 5.5 0.0359600000000001
14.5 5.5 0.0359600000000001
15.0 5.5 0.0359600000000001
15.5 5.5 0.0359600000000001
16.0 5.5 0.0359600000000001
16.5 5.5 0.0359600000000001
17.0 5.5 0.0359600000000001
17.5 5.5 0.0359600000000001
18.0 5.5 0.0359600000000001
18.5 5.5 0.0359600000000001
19.0 5.5 0.0359600000000001
19.5 5.5 0.0359600000000001
20.0 5.5 0.0359600000000001

-10.0 6.0 1.6271920000000002
-9.5 6.0 0.4656159999999999
-9.0 6.0 0.817192
-8.5 6.0 0.4343840000000001
-8.0 6.0 0.07719200000000001
-7.5 6.0 0.09842399999999991
-7.0 6.0 0.052808
-6.5 6.0 0.08719200000000003
-6.0 6.0 0.05719200000000004
-5.5 6.0 0.04157600000000006
-5.0 6.0 0.07719200000000001
-4.5 6.0 0.06719200000000006
-4.0 6.0 0.061576000000000075
-3.5 6.0 0.0559600000000001
-3.0 6.0 0.10280799999999997
-2.5 6.0 0.03280799999999999
-2.0 6.0 0.03280800000000002
-1.5 6.0 0.1159600000000001
-1.0 6.0 0.07157600000000011
-0.5 6.0 0.07157600000000008
0.0 6.0 0.022808000000000005
0.5 6.0 0.04157600000000008
1.0 6.0 0.04157600000000008
1.5 6.0 0.03280800000000002
2.0 6.0 0.061576000000000075
2.5 6.0 0.02719200000000004
3.0 6.0 0.05596000000000012
3.5 6.0 0.04157600000000008
4.0 6.0 0.02719200000000004
4.5 6.0 0.037192000000000044
5.0 6.0 0.05157600000000009
5.5 6.0 0.04596000000000011
6.0 6.0 0.05157600000000009
6.5 6.0 0.0359600000000001
7.0 6.0 0.04157600000000008
7.5 6.0 0.04157600000000008
8.0 6.0 0.0359600000000001
8.5 6.0 0.05596000000000012
9.0 6.0 0.0359600000000001
9.5 6.0 0.04596000000000011
10.0 6.0 0.04596000000000011
10.5 6.0 0.0359600000000001
11.0 6.0 0.03157600000000007
11.5 6.0 0.0359600000000001
12.0 6.0 0.03157600000000007
12.5 6.0 0.0359600000000001
13.0 6.0 0.0359600000000001
13.5 6.0 0.0359600000000001
14.0 6.0 0.0359600000000001
14.5 6.0 0.0359600000000001
15.0 6.0 0.0359600000000001
15.5 6.0 0.0359600000000001
16.0 6.0 0.0359600000000001
16.5 6.0 0.0359600000000001
17.0 6.0 0.0359600000000001
17.5 6.0 0.0359600000000001
18.0 6.0 0.0359600000000001
18.5 6.0 0.0359600000000001
19.0 6.0 0.0359600000000001
19.5 6.0 0.0359600000000001
20.0 6.0 0.0359600000000001

-10.0 6.5 1.2456159999999998
-9.5 6.5 0.8428079999999998
-9.0 6.5 0.848424
-8.5 6.5 0.04719200000000005
-8.0 6.5 0.851576
-7.5 6.5 0.4343840000000001
-7.0 6.5 0.1059600000000001
-6.5 6.5 0.4699999999999999
-6.0 6.5 0.05719200000000002
-5.5 6.5 0.10157600000000007
-5.0 6.5 0.07842399999999991
-4.5 6.5 0.07719200000000004
-4.0 6.5 0.10157600000000004
-3.5 6.5 0.06719200000000003
-3.0 6.5 0.05157600000000009
-2.5 6.5 0.0659600000000001
-2.0 6.5 0.05157600000000009
-1.5 6.5 0.061576000000000075
-1.0 6.5 0.07157600000000006
-0.5 6.5 0.061576000000000096
0.0 6.5 0.02719200000000004
0.5 6.5 0.04157600000000008
1.0 6.5 0.05157600000000009
1.5 6.5 0.037192000000000024
2.0 6.5 0.03157600000000007
2.5 6.5 0.04157600000000008
3.0 6.5 0.0359600000000001
3.5 6.5 0.04596000000000011
4.0 6.5 0.03157600000000007
4.5 6.5 0.05596000000000012
5.0 6.5 0.04157600000000008
5.5 6.5 0.05157600000000009
6.0 6.5 0.03157600000000007
6.5 6.5 0.0359600000000001
7.0 6.5 0.04157600000000008
7.5 6.5 0.04596000000000011
8.0 6.5 0.0359600000000001
8.5 6.5 0.0359600000000001
9.0 6.5 0.0359600000000001
9.5 6.5 0.0359600000000001
10.0 6.5 0.0359600000000001
10.5 6.5 0.0359600000000001
11.0 6.5 0.0359600000000001
11.5 6.5 0.0359600000000001
12.0 6.5 0.0359600000000001
12.5 6.5 0.0359600000000001
13.0 6.5 0.0359600000000001
13.5 6.5 0.0359600000000001
14.0 6.5 0.0359600000000001
14.5 6.5 0.0359600000000001
15.0 6.5 0.0359600000000001
15.5 6.5 0.0359600000000001
16.0 6.5 0.0359600000000001
16.5 6.5 0.0359600000000001
17.0 6.5 0.0359600000000001
17.5 6.5 0.0359600000000001
18.0 6.5 0.0359600000000001
18.5 6.5 0.0359600000000001
19.0 6.5 0.0359600000000001
19.5 6.5 0.0359600000000001
20.0 6.5 0.0359600000000001

-10.0 7.0 1.234384
-9.5 7.0 0.8371919999999999
-9.0 7.0 0.4487680000000001
-8.5 7.0 0.8471920000000001
-8.0 7.0 0.43000000000000005
-7.5 7.0 0.44561599999999996
-7.0 7.0 0.07157600000000008
-6.5 7.0 0.07157600000000006
-6.0 7.0 0.465616
-5.5 7.0 0.062808
-5.0 7.0 0.02719200000000004
-4.5 7.0 0.037192000000000044
-4.0 7.0 0.022808000000000005
-3.5 7.0 0.05280800000000001
-3.0 7.0 0.05719200000000002
-2.5 7.0 0.037192000000000044
-2.0 7.0 0.028423999999999984
-1.5 7.0 0.04157600000000008
-1.0 7.0 0.03157600000000007
-0.5 7.0 0.44438400000000006
0.0 7.0 0.04280800000000003
0.5 7.0 0.04157600000000008
1.0 7.0 0.061576000000000096
1.5 7.0 0.03157600000000007
2.0 7.0 0.0359600000000001
2.5 7.0 0.037192000000000024
3.0 7.0 0.04157600000000008
3.5 7.0 0.0359600000000001
4.0 7.0 0.05596000000000012
4.5 7.0 0.03157600000000007
5.0 7.0 0.037192000000000044
5.5 7.0 0.02719200000000004
6.0 7.0 0.0359600000000001
6.5 7.0 0.022808000000000005
7.0 7.0 0.03157600000000007
7.5 7.0 0.0359600000000001
8.0 7.0 0.0359600000000001
8.5 7.0 0.0359600000000001
9.0 7.0 0.0359600000000001
9.5 7.0 0.0359600000000001
10.0 7.0 0.04596000000000011
10.5 7.0 0.0359600000000001
11.0 7.0 0.0359600000000001
11.5 7.0 0.0359600000000001
12.0 7.0 0.0359600000000001
12.5 7.0 0.0359600000000001
13.0 7.0 0.0359600000000001
13.5 7.0 0.0359600000000001
14.0 7.0 0.0359600000000001
14.5 7.0 0.0359600000000001
15.0 7.0 0.0359600000000001
15.5 7.0 0.0359600000000001
16.0 7.0 0.0359600000000001
16.5 7.0 0.0359600000000001
17.0 7.0 0.0359600000000001
17.5 7.0 0.0359600000000001
18.0 7.0 0.0359600000000001
18.5 7.0 0.0359600000000001
19.0 7.0 0.0359600000000001
19.5 7.0 0.0359600000000001
20.0 7.0 0.0359600000000001

-10.0 7.5 1.2456159999999998
-9.5 7.5 1.22
-9.0 7.5 0.5256159999999999
-8.5 7.5 0.43123199999999995
-8.0 7.5 0.45
-7.5 7.5 0.45999999999999996
-7.0 7.5 0.465616
-6.5 7.5 0.107192
-6.0 7.5 0.10157600000000007
-5.5 7.5 0.04842399999999995
-5.0 7.5 0.022808000000000005
-4.5 7.5 0.05280799999999999
-4.0 7.5 0.03280799999999999
-3.5 7.5 0.047192000000000026
-3.0 7.5 0.04157600000000008
-2.5 7.5 0.03280799999999999
-2.0 7.5 0.042808
-1.5 7.5 0.062808
-1.0 7.5 0.037192000000000044
-0.5 7.5 0.04157600000000008
0.0 7.5 0.07157600000000006
0.5 7.5 0.03280800000000002
1.0 7.5 0.018423999999999975
1.5 7.5 0.04157600000000008
2.0 7.5 0.03157600000000007
2.5 7.5 0.03157600000000007
3.0 7.5 0.04596000000000011
3.5 7.5 0.03157600000000007
4.0 7.5 0.037192000000000044
4.5 7.5 0.022808000000000005
5.0 7.5 0.018423999999999975
5.5 7.5 0.03157600000000007
6.0 7.5 0.022808000000000005
6.5 7.5 0.03157600000000007
7.0 7.5 0.03157600000000007
7.5 7.5 0.03157600000000007
8.0 7.5 0.03157600000000007
8.5 7.5 0.02719200000000004
9.0 7.5 0.03157600000000007
9.5 7.5 0.03157600000000007
10.0 7.5 0.03157600000000007
10.5 7.5 0.02719200000000004
11.0 7.5 0.0359600000000001
11.5 7.5 0.0359600000000001
12.0 7.5 0.0359600000000001
12.5 7.5 0.02719200000000004
13.0 7.5 0.03157600000000007
13.5 7.5 0.0359600000000001
14.0 7.5 0.03157600000000007
14.5 7.5 0.03157600000000007
15.0 7.5 0.0359600000000001
15.5 7.5 0.0359600000000001
16.0 7.5 0.03157600000000007
16.5 7.5 0.0359600000000001
17.0 7.5 0.0359600000000001
17.5 7.5 0.03157600000000007
18.0 7.5 0.0359600000000001
18.5 7.5 0.0359600000000001
19.0 7.5 0.0359600000000001
19.5 7.5 0.0359600000000001
20.0 7.5 0.0359600000000001

-10.0 8.0 0.44561599999999996
-9.5 8.0 0.07719200000000001
-9.0 8.0 0.44561599999999996
-8.5 8.0 0.07719200000000002
-8.0 8.0 0.8571920000000001
-7.5 8.0 0.45000000000000007
-7.0 8.0 0.04157600000000008
-6.5 8.0 0.09719200000000001
-6.0 8.0 0.10157600000000007
-5.5 8.0 0.06596000000000013
-5.0 8.0 0.05719200000000001
-4.5 8.0 0.45876800000000006
-4.0 8.0 0.07157600000000008
-3.5 8.0 0.04719200000000003
-3.0 8.0 0.06157600000000006
-2.5 8.0 0.037192000000000024
-2.0 8.0 0.04719200000000003
-1.5 8.0 0.04157600000000008
-1.0 8.0 0.06719200000000006
-0.5 8.0 0.04157600000000008
0.0 8.0 0.05719200000000004
0.5 8.0 0.02719200000000004
1.0 8.0 0.037192000000000044
1.5 8.0 0.02719200000000004
2.0 8.0 0.04157600000000008
2.5 8.0 0.05719200000000002
3.0 8.0 0.03280799999999999
3.5 8.0 0.03280800000000002
4.0 8.0 0.02719200000000004
4.5 8.0 0.018423999999999975
5.0 8.0 0.022808000000000005
5.5 8.0 0.037192000000000044
6.0 8.0 0.02719200000000004
6.5 8.0 0.02719200000000004
7.0 8.0 0.022808000000000005
7.5 8.0 0.022808000000000005
8.0 8.0 0.022808000000000005
8.5 8.0 0.03157600000000007
9.0 8.0 0.0359600000000001
9.5 8.0 0.02719200000000004
10.0 8.0 0.03157600000000007
10.5 8.0 0.022808000000000005
11.0 8.0 0.03157600000000007
11.5 8.0 0.02719200000000004
12.0 8.0 0.018423999999999975
12.5 8.0 0.02719200000000004
13.0 8.0 0.022808000000000005
13.5 8.0 0.03157600000000007
14.0 8.0 0.022808000000000005
14.5 8.0 0.03157600000000007
15.0 8.0 0.018423999999999975
15.5 8.0 0.03157600000000007
16.0 8.0 0.03157600000000007
16.5 8.0 0.02719200000000004
17.0 8.0 0.0359600000000001
17.5 8.0 0.03157600000000007
18.0 8.0 0.03157600000000007
18.5 8.0 0.03157600000000007
19.0 8.0 0.0359600000000001
19.5 8.0 0.03157600000000007
20.0 8.0 0.0359600000000001

-10.0 8.5 0.10280799999999997
-9.5 8.5 1.23
-9.0 8.5 1.637192
-8.5 8.5 0.45
-8.0 8.5 1.244384
-7.5 8.5 0.8528079999999999
-7.0 8.5 0.47000000000000003
-6.5 8.5 0.48
-6.0 8.5 0.10719200000000002
-5.5 8.5 0.061576000000000096
-5.0 8.5 0.44438400000000006
-4.5 8.5 0.05719200000000004
-4.0 8.5 0.072808
-3.5 8.5 0.058423999999999934
-3.0 8.5 0.04719200000000003
-2.5 8.5 0.042808
-2.0 8.5 0.05280799999999999
-1.5 8.5 0.03280800000000002
-1.0 8.5 0.04280799999999998
-0.5 8.5 0.05280800000000001
0.0 8.5 0.022808000000000005
0.5 8.5 0.04157600000000008
1.0 8.5 0.02842399999999996
1.5 8.5 0.04157600000000008
2.0 8.5 0.022808000000000005
2.5 8.5 0.03280799999999999
3.0 8.5 0.03280799999999999
3.5 8.5 0.022808000000000005
4.0 8.5 0.022808000000000005
4.5 8.5 0.04157600000000006
5.0 8.5 0.018423999999999975
5.5 8.5 0.03157600000000007
6.0 8.5 0.03157600000000007
6.5 8.5 0.03157600000000007
7.0 8.5 0.03157600000000007
7.5 8.5 0.03157600000000007
8.0 8.5 0.03157600000000007
8.5 8.5 0.02719200000000004
9.0 8.5 0.03157600000000007
9.5 8.5 0.018423999999999975
10.0 8.5 0.018423999999999975
10.5 8.5 0.018423999999999975
11.0 8.5 0.02719200000000004
11.5 8.5 0.018423999999999975
12.0 8.5 0.02719200000000004
12.5 8.5 0.022808000000000005
13.0 8.5 0.022808000000000005
13.5 8.5 0.018423999999999975
14.0 8.5 0.02719200000000004
14.5 8.5 0.022808000000000005
15.0 8.5 0.022808000000000005
15.5 8.5 0.02719200000000004
16.0 8.5 0.022808000000000005
16.5 8.5 0.014039999999999941
17.0 8.5 0.03157600000000007
17.5 8.5 0.03157600000000007
18.0 8.5 0.022808000000000005
18.5 8.5 0.018423999999999975
19.0 8.5 0.02719200000000004
19.5 8.5 0.022808000000000005
20.0 8.5 0.014039999999999941

-10.0 9.0 0.08280799999999998
-9.5 9.0 1.6228079999999998
-9.0 9.0 0.8721919999999999
-8.5 9.0 0.06719200000000003
-8.0 9.0 0.45000000000000007
-7.5 9.0 0.49438400000000005
-7.0 9.0 0.435616
-6.5 9.0 0.07719200000000001
-6.0 9.0 0.465616
-5.5 9.0 0.06280799999999999
-5.0 9.0 0.45
-4.5 9.0 0.06719200000000003
-4.0 9.0 0.06719200000000002
-3.5 9.0 0.061576000000000075
-3.0 9.0 0.04719200000000005
-2.5 9.0 0.06719200000000003
-2.0 9.0 0.05280799999999999
-1.5 9.0 0.04842399999999997
-1.0 9.0 0.05719200000000004
-0.5 9.0 0.06719200000000003
0.0 9.0 0.05842399999999994
0.5 9.0 0.014039999999999941
1.0 9.0 0.018423999999999975
1.5 9.0 0.018423999999999975
2.0 9.0 0.03280799999999999
2.5 9.0 0.02719200000000004
3.0 9.0 0.018423999999999975
3.5 9.0 0.018423999999999975
4.0 9.0 0.02719200000000004
4.5 9.0 0.018423999999999975
5.0 9.0 0.02719200000000004
5.5 9.0 0.022808000000000005
6.0 9.0 0.02719200000000004
6.5 9.0 0.018423999999999975
7.0 9.0 0.018423999999999975
7.5 9.0 0.018423999999999975
8.0 9.0 0.022808000000000005
8.5 9.0 0.022808000000000005
9.0 9.0 0.018423999999999975
9.5 9.0 0.022808000000000005
10.0 9.0 0.018423999999999975
10.5 9.0 0.018423999999999975
11.0 9.0 0.022808000000000005
11.5 9.0 0.022808000000000005
12.0 9.0 0.03157600000000007
12.5 9.0 0.02719200000000004
13.0 9.0 0.014039999999999941
13.5 9.0 0.022808000000000005
14.0 9.0 0.018423999999999975
14.5 9.0 0.018423999999999975
15.0 9.0 0.014039999999999941
15.5 9.0 0.02719200000000004
16.0 9.0 0.018423999999999975
16.5 9.0 0.022808000000000005
17.0 9.0 0.022808000000000005
17.5 9.0 0.022808000000000005
18.0 9.0 0.018423999999999975
18.5 9.0 0.022808000000000005
19.0 9.0 0.018423999999999975
19.5 9.0 0.018423999999999975
20.0 9.0 0.022808000000000005

-10.0 9.5 0.847808
-9.5 9.5 0.07842399999999994
-9.0 9.5 0.05280799999999999
-8.5 9.5 0.07719200000000004
-8.0 9.5 0.087192
-7.5 9.5 0.09280799999999996
-7.0 9.5 0.822808
-6.5 9.5 0.12157600000000005
-6.0 9.5 0.05719200000000004
-5.5 9.5 0.0440399999999999
-5.0 9.5 0.05280800000000001
-4.5 9.5 0.454384
-4.0 9.5 0.042808
-3.5 9.5 0.4356159999999999
-3.0 9.5 0.037192000000000044
-2.5 9.5 0.05157600000000009
-2.0 9.5 0.06280799999999999
-1.5 9.5 0.03842399999999996
-1.0 9.5 0.057192000000000034
-0.5 9.5 0.05157600000000009
0.0 9.5 0.05719200000000002
0.5 9.5 0.03403999999999992
1.0 9.5 0.037192000000000024
1.5 9.5 0.022808000000000005
2.0 9.5 0.051576000000000066
2.5 9.5 0.022808000000000005
3.0 9.5 0.018423999999999975
3.5 9.5 0.04157600000000006
4.0 9.5 0.042808
4.5 9.5 0.04157600000000006
5.0 9.5 0.018423999999999975
5.5 9.5 0.02719200000000004
6.0 9.5 0.02719200000000004
6.5 9.5 0.02719200000000004
7.0 9.5 0.022808000000000005
7.5 9.5 0.022808000000000005
8.0 9.5 0.018423999999999975
8.5 9.5 0.022808000000000005
9.0 9.5 0.018423999999999975
9.5 9.5 0.02719200000000004
10.0 9.5 0.02719200000000004
10.5 9.5 0.022808000000000005
11.0 9.5 0.022808000000000005
11.5 9.5 0.018423999999999975
12.0 9.5 0.022808000000000005
12.5 9.5 0.02719200000000004
13.0 9.5 0.03157600000000007
13.5 9.5 0.018423999999999975
14.0 9.5 0.022808000000000005
14.5 9.5 0.014039999999999941
15.0 9.5 0.018423999999999975
15.5 9.5 0.018423999999999975
16.0 9.5 0.022808000000000005
16.5 9.5 0.018423999999999975
17.0 9.5 0.022808000000000005
17.5 9.5 0.022808000000000005
18.0 9.5 0.018423999999999975
18.5 9.5 0.014039999999999941
19.0 9.5 0.014039999999999941
19.5 9.5 0.018423999999999975
20.0 9.5 0.014039999999999941

-10.0 10.0 1.602808
-9.5 10.0 0.107192
-9.0 10.0 0.8471920000000001
-8.5 10.0 1.2399999999999998
-8.0 10.0 0.07280799999999998
-7.5 10.0 0.0859600000000001
-7.0 10.0 0.051576000000000066
-6.5 10.0 0.49438400000000005
-6.0 10.0 0.47561599999999987
-5.5 10.0 0.47438400000000003
-5.0 10.0 0.04280799999999998
-4.5 10.0 0.058423999999999934
-4.0 10.0 0.07157600000000008
-3.5 10.0 0.10280799999999997
-3.0 10.0 0.06280799999999996
-2.5 10.0 0.03403999999999992
-2.0 10.0 0.038423999999999944
-1.5 10.0 0.07157600000000006
-1.0 10.0 0.038423999999999944
-0.5 10.0 0.04280799999999999
0.0 10.0 0.022808000000000005
0.5 10.0 0.03157600000000007
1.0 10.0 0.037192000000000024
1.5 10.0 0.03157600000000007
2.0 10.0 0.037192000000000024
2.5 10.0 0.042808
3.0 10.0 0.018423999999999975
3.5 10.0 0.02403999999999993
4.0 10.0 0.02719200000000004
4.5 10.0 0.022808000000000005
5.0 10.0 0.022808000000000005
5.5 10.0 0.03280800000000002
6.0 10.0 0.018423999999999975
6.5 10.0 0.022808000000000005
7.0 10.0 0.022808000000000005
7.5 10.0 0.022808000000000005
8.0 10.0 0.022808000000000005
8.5 10.0 0.022808000000000005
9.0 10.0 0.02719200000000004
9.5 10.0 0.018423999999999975
10.0 10.0 0.02719200000000004
10.5 10.0 0.022808000000000005
11.0 10.0 0.022808000000000005
11.5 10.0 0.018423999999999975
12.0 10.0 0.018423999999999975
12.5 10.0 0.018423999999999975
13.0 10.0 0.022808000000000005
13.5 10.0 0.022808000000000005
14.0 10.0 0.018423999999999975
14.5 10.0 0.014039999999999941
15.0 10.0 0.022808000000000005
15.5 10.0 0.014039999999999941
16.0 10.0 0.014039999999999941
16.5 10.0 0.022808000000000005
17.0 10.0 0.018423999999999975
17.5 10.0 0.02719200000000004
18.0 10.0 0.018423999999999975
18.5 10.0 0.014039999999999941
19.0 10.0 0.018423999999999975
19.5 10.0 0.014039999999999941
20.0 10.0 0.018423999999999975

-10.0 10.5 1.2399999999999998
-9.5 10.5 0.858424
-9.0 10.5 0.851576
-8.5 10.5 0.5
-8.0 10.5 0.832808
-7.5 10.5 0.461232
-7.0 10.5 0.07280799999999997
-6.5 10.5 0.09842399999999993
-6.0 10.5 0.42561599999999994
-5.5 10.5 0.435616
-5.0 10.5 0.07280799999999997
-4.5 10.5 0.06280799999999997
-4.0 10.5 0.05719200000000001
-3.5 10.5 0.04403999999999991
-3.0 10.5 0.04719200000000003
-2.5 10.5 0.052807999999999966
-2.0 10.5 0.038423999999999944
-1.5 10.5 0.03403999999999992
-1.0 10.5 0.062808
-0.5 10.5 0.04157600000000008
0.0 10.5 0.022808000000000005
0.5 10.5 0.038423999999999944
1.0 10.5 0.03280800000000002
1.5 10.5 0.037192000000000024
2.0 10.5 0.018423999999999975
2.5 10.5 0.037192000000000024
3.0 10.5 0.04280799999999998
3.5 10.5 0.02719200000000004
4.0 10.5 0.018423999999999975
4.5 10.5 0.03157600000000007
5.0 10.5 0.02719200000000004
5.5 10.5 0.018423999999999975
6.0 10.5 0.018423999999999975
6.5 10.5 0.022808000000000005
7.0 10.5 0.018423999999999975
7.5 10.5 0.022808000000000005
8.0 10.5 0.022808000000000005
8.5 10.5 0.018423999999999975
9.0 10.5 0.022808000000000005
9.5 10.5 0.02719200000000004
10.0 10.5 0.022808000000000005
10.5 10.5 0.018423999999999975
11.0 10.5 0.022808000000000005
11.5 10.5 0.022808000000000005
12.0 10.5 0.018423999999999975
12.5 10.5 0.022808000000000005
13.0 10.5 0.018423999999999975
13.5 10.5 0.018423999999999975
14.0 10.5 0.02719200000000004
14.5 10.5 0.018423999999999975
15.0 10.5 0.018423999999999975
15.5 10.5 0.018423999999999975
16.0 10.5 0.022808000000000005
16.5 10.5 0.018423999999999975
17.0 10.5 0.02719200000000004
17.5 10.5 0.018423999999999975
18.0 10.5 0.014039999999999941
18.5 10.5 0.014039999999999941
19.0 10.5 0.022808000000000005
19.5 10.5 0.022808000000000005
20.0 10.5 0.014039999999999941

-10.0 11.0 0.8184239999999999
-9.5 11.0 1.254384
-9.0 11.0 0.8571920000000002
-8.5 11.0 0.05280799999999999
-8.0 11.0 0.882808
-7.5 11.0 0.10596000000000008
-7.0 11.0 0.06842399999999993
-6.5 11.0 0.08403999999999986
-6.0 11.0 0.062808
-5.5 11.0 0.038423999999999944
-5.0 11.0 0.04280799999999998
-4.5 11.0 0.067192
-4.0 11.0 0.04157600000000008
-3.5 11.0 0.042808
-3.0 11.0 0.022808000000000005
-2.5 11.0 0.02403999999999993
-2.0 11.0 0.05280799999999999
-1.5 11.0 0.018423999999999975
-1.0 11.0 0.05719200000000002
-0.5 11.0 0.018423999999999975
0.0 11.0 0.04157600000000008
0.5 11.0 0.05719200000000004
1.0 11.0 0.037192000000000044
1.5 11.0 0.022808000000000005
2.0 11.0 0.037192000000000044
2.5 11.0 0.03280799999999999
3.0 11.0 0.022808000000000005
3.5 11.0 0.03157600000000007
4.0 11.0 0.02719200000000004
4.5 11.0 0.022808000000000005
5.0 11.0 0.022808000000000005
5.5 11.0 0.03157600000000007
6.0 11.0 0.02719200000000004
6.5 11.0 0.022808000000000005
7.0 11.0 0.03157600000000007
7.5 11.0 0.02719200000000004
8.0 11.0 0.02719200000000004
8.5 11.0 0.018423999999999975
9.0 11.0 0.018423999999999975
9.5 11.0 0.02719200000000004
10.0 11.0 0.022808000000000005
10.5 11.0 0.022808000000000005
11.0 11.0 0.018423999999999975
11.5 11.0 0.03157600000000007
12.0 11.0 0.014039999999999941
12.5 11.0 0.02719200000000004
13.0 11.0 0.018423999999999975
13.5 11.0 0.022808000000000005
14.0 11.0 0.014039999999999941
14.5 11.0 0.022808000000000005
15.0 11.0 0.022808000000000005
15.5 11.0 0.02719200000000004
16.0 11.0 0.022808000000000005
16.5 11.0 0.022808000000000005
17.0 11.0 0.022808000000000005
17.5 11.0 0.014039999999999941
18.0 11.0 0.014039999999999941
18.5 11.0 0.014039999999999941
19.0 11.0 0.022808000000000005
19.5 11.0 0.018423999999999975
20.0 11.0 0.022808000000000005

-10.0 11.5 0.832808
-9.5 11.5 0.47438400000000003
-9.0 11.5 1.225616
-8.5 11.5 0.4656160000000001
-8.0 11.5 0.8328079999999998
-7.5 11.5 0.08719200000000002
-7.0 11.5 0.48999999999999994
-6.5 11.5 0.05719200000000004
-6.0 11.5 0.4456159999999999
-5.5 11.5 0.06719200000000002
-5.0 11.5 0.8271920000000001
-4.5 11.5 0.04842399999999995
-4.0 11.5 0.07157600000000007
-3.5 11.5 0.07280799999999998
-3.0 11.5 0.06719200000000006
-2.5 11.5 0.07280799999999996
-2.0 11.5 0.022808000000000005
-1.5 11.5 0.03280799999999999
-1.0 11.5 0.04842399999999993
-0.5 11.5 0.062808
0.0 11.5 0.02403999999999993
0.5 11.5 0.037192000000000024
1.0 11.5 0.042808
1.5 11.5 0.04157600000000008
2.0 11.5 0.022808000000000005
2.5 11.5 0.05280799999999999
3.0 11.5 0.0359600000000001
3.5 11.5 0.02842399999999996
4.0 11.5 0.03280799999999999
4.5 11.5 0.02719200000000004
5.0 11.5 0.03280800000000002
5.5 11.5 0.03157600000000007
6.0 11.5 0.018423999999999975
6.5 11.5 0.037192000000000024
7.0 11.5 0.022808000000000005
7.5 11.5 0.02719200000000004
8.0 11.5 0.022808000000000005
8.5 11.5 0.022808000000000005
9.0 11.5 0.022808000000000005
9.5 11.5 0.018423999999999975
10.0 11.5 0.022808000000000005
10.5 11.5 0.018423999999999975
11.0 11.5 0.022808000000000005
11.5 11.5 0.018423999999999975
12.0 11.5 0.022808000000000005
12.5 11.5 0.02719200000000004
13.0 11.5 0.02719200000000004
13.5 11.5 0.018423999999999975
14.0 11.5 0.022808000000000005
14.5 11.5 0.018423999999999975
15.0 11.5 0.02719200000000004
15.5 11.5 0.018423999999999975
16.0 11.5 0.014039999999999941
16.5 11.5 0.022808000000000005
17.0 11.5 0.02719200000000004
17.5 11.5 0.02719200000000004
18.0 11.5 0.022808000000000005
18.5 11.5 0.018423999999999975
19.0 11.5 0.014039999999999941
19.5 11.5 0.022808000000000005
20.0 11.5 0.018423999999999975

-10.0 12.0 1.6228079999999998
-9.5 12.0 0.8728079999999998
-9.0 12.0 0.48
-8.5 12.0 1.2200000000000002
-8.0 12.0 0.107192
-7.5 12.0 0.02403999999999993
-7.0 12.0 0.05280799999999998
-6.5 12.0 0.09280799999999996
-6.0 12.0 0.08719200000000002
-5.5 12.0 0.10596000000000012
-5.0 12.0 0.04842399999999997
-4.5 12.0 0.05280800000000001
-4.0 12.0 0.04280799999999999
-3.5 12.0 0.11157600000000004
-3.0 12.0 0.06280799999999997
-2.5 12.0 0.45
-2.0 12.0 0.06596000000000013
-1.5 12.0 0.02842399999999996
-1.0 12.0 0.04403999999999991
-0.5 12.0 0.022808000000000005
0.0 12.0 0.038423999999999944
0.5 12.0 0.04719200000000005
1.0 12.0 0.037192000000000024
1.5 12.0 0.022808000000000005
2.0 12.0 0.03157600000000007
2.5 12.0 0.022808000000000005
3.0 12.0 0.04280799999999999
3.5 12.0 0.037192000000000044
4.0 12.0 0.03280799999999999
4.5 12.0 0.03280800000000002
5.0 12.0 0.05157600000000009
5.5 12.0 0.02842399999999996
6.0 12.0 0.02719200000000004
6.5 12.0 0.022808000000000005
7.0 12.0 0.03157600000000007
7.5 12.0 0.02719200000000004
8.0 12.0 0.018423999999999975
8.5 12.0 0.022808000000000005
9.0 12.0 0.022808000000000005
9.5 12.0 0.018423999999999975
10.0 12.0 0.03157600000000007
10.5 12.0 0.02719200000000004
11.0 12.0 0.02719200000000004
11.5 12.0 0.018423999999999975
12.0 12.0 0.02719200000000004
12.5 12.0 0.018423999999999975
13.0 12.0 0.02719200000000004
13.5 12.0 0.022808000000000005
14.0 12.0 0.02719200000000004
14.5 12.0 0.02719200000000004
15.0 12.0 0.018423999999999975
15.5 12.0 0.02719200000000004
16.0 12.0 0.02719200000000004
16.5 12.0 0.02719200000000004
17.0 12.0 0.018423999999999975
17.5 12.0 0.02719200000000004
18.0 12.0 0.022808000000000005
18.5 12.0 0.02719200000000004
19.0 12.0 0.014039999999999941
19.5 12.0 0.018423999999999975
20.0 12.0 0.018423999999999975

-10.0 12.5 0.842808
-9.5 12.5 0.4643840000000001
-9.0 12.5 0.07157600000000006
-8.5 12.5 0.8384240000000001
-8.0 12.5 0.49438400000000005
-7.5 12.5 0.4800000000000001
-7.0 12.5 1.602808
-6.5 12.5 0.8184239999999999
-6.0 12.5 0.052807999999999966
-5.5 12.5 0.0640399999999999
-5.0 12.5 0.107192
-4.5 12.5 0.07719200000000001
-4.0 12.5 0.07280799999999997
-3.5 12.5 0.06719200000000003
-3.0 12.5 0.062808
-2.5 12.5 0.04157600000000008
-2.0 12.5 0.04719200000000003
-1.5 12.5 0.0859600000000001
-1.0 12.5 0.018423999999999975
-0.5 12.5 0.038423999999999944
0.0 12.5 0.061576000000000075
0.5 12.5 0.037192000000000044
1.0 12.5 0.02842399999999996
1.5 12.5 0.04719200000000005
2.0 12.5 0.038423999999999944
2.5 12.5 0.03280800000000002
3.0 12.5 0.022808000000000005
3.5 12.5 0.02719200000000004
4.0 12.5 0.03280800000000002
4.5 12.5 0.02719200000000004
5.0 12.5 0.03157600000000007
5.5 12.5 0.018423999999999975
6.0 12.5 0.022808000000000005
6.5 12.5 0.03157600000000007
7.0 12.5 0.022808000000000005
7.5 12.5 0.03280800000000002
8.0 12.5 0.018423999999999975
8.5 12.5 0.02719200000000004
9.0 12.5 0.018423999999999975
9.5 12.5 0.022808000000000005
10.0 12.5 0.03157600000000007
10.5 12.5 0.022808000000000005
11.0 12.5 0.022808000000000005
11.5 12.5 0.03157600000000007
12.0 12.5 0.018423999999999975
12.5 12.5 0.0359600000000001
13.0 12.5 0.022808000000000005
13.5 12.5 0.018423999999999975
14.0 12.5 0.02719200000000004
14.5 12.5 0.018423999999999975
15.0 12.5 0.02719200000000004
15.5 12.5 0.02719200000000004
16.0 12.5 0.022808000000000005
16.5 12.5 0.02719200000000004
17.0 12.5 0.022808000000000005
17.5 12.5 0.02719200000000004
18.0 12.5 0.022808000000000005
18.5 12.5 0.018423999999999975
19.0 12.5 0.02719200000000004
19.5 12.5 0.022808000000000005
20.0 12.5 0.03157600000000007

-10.0 13.0 0.45876800000000006
-9.5 13.0 0.8684239999999999
-9.0 13.0 0.862808
-8.5 13.0 0.44438400000000006
-8.0 13.0 0.06280799999999999
-7.5 13.0 0.465616
-7.0 13.0 0.05719200000000002
-6.5 13.0 0.06403999999999989
-6.0 13.0 0.4556159999999999
-5.5 13.0 0.03280799999999999
-5.0 13.0 0.07719200000000001
-4.5 13.0 0.07719200000000004
-4.0 13.0 0.04719200000000001
-3.5 13.0 0.061576000000000054
-3.0 13.0 0.062808
-2.5 13.0 0.04719200000000003
-2.0 13.0 0.02842399999999996
-1.5 13.0 0.04842399999999995
-1.0 13.0 0.05719200000000002
-0.5 13.0 0.03157600000000007
0.0 13.0 0.04596000000000011
0.5 13.0 0.05719200000000002
1.0 13.0 0.03280800000000002
1.5 13.0 0.03280799999999999
2.0 13.0 0.037192000000000024
2.5 13.0 0.05719200000000004
3.0 13.0 0.02719200000000004
3.5 13.0 0.03157600000000007
4.0 13.0 0.02842399999999996
4.5 13.0 0.014039999999999941
5.0 13.0 0.02719200000000004
5.5 13.0 0.02719200000000004
6.0 13.0 0.018423999999999975
6.5 13.0 0.02719200000000004
7.0 13.0 0.03157600000000007
7.5 13.0 0.022808000000000005
8.0 13.0 0.02719200000000004
8.5 13.0 0.022808000000000005
9.0 13.0 0.018423999999999975
9.5 13.0 0.022808000000000005
10.0 13.0 0.022808000000000005
10.5 13.0 0.02719200000000004
11.0 13.0 0.02719200000000004
11.5 13.0 0.022808000000000005
12.0 13.0 0.018423999999999975
12.5 13.0 0.018423999999999975
13.0 13.0 0.018423999999999975
13.5 13.0 0.02719200000000004
14.0 13.0 0.018423999999999975
14.5 13.0 0.02719200000000004
15.0 13.0 0.022808000000000005
15.5 13.0 0.0359600000000001
16.0 13.0 0.02719200000000004
16.5 13.0 0.02719200000000004
17.0 13.0 0.018423999999999975
17.5 13.0 0.03157600000000007
18.0 13.0 0.022808000000000005
18.5 13.0 0.02719200000000004
19.0 13.0 0.022808000000000005
19.5 13.0 0.018423999999999975
20.0 13.0 0.02719200000000004

-10.0 13.5 1.274384
-9.5 13.5 0.828424
-9.0 13.5 0.842808
-8.5 13.5 0.45
-8.0 13.5 0.10157600000000004
-7.5 13.5 0.07157600000000008
-7.0 13.5 0.06280799999999999
-6.5 13.5 0.0440399999999999
-6.0 13.5 0.0740399999999999
-5.5 13.5 0.4287680000000001
-5.0 13.5 0.04280799999999998
-4.5 13.5 0.09157600000000007
-4.0 13.5 0.04403999999999991
-3.5 13.5 0.051576000000000066
-3.0 13.5 0.052808
-2.5 13.5 0.05719200000000004
-2.0 13.5 0.04157600000000008
-1.5 13.5 0.018423999999999975
-1.0 13.5 0.051576000000000066
-0.5 13.5 0.03403999999999992
0.0 13.5 0.03842399999999997
0.5 13.5 0.04842399999999995
1.0 13.5 0.022808000000000005
1.5 13.5 0.02719200000000004
2.0 13.5 0.018423999999999975
2.5 13.5 0.04719200000000003
3.0 13.5 0.02719200000000004
3.5 13.5 0.02719200000000004
4.0 13.5 0.03157600000000007
4.5 13.5 0.037192000000000044
5.0 13.5 0.02719200000000004
5.5 13.5 0.02719200000000004
6.0 13.5 0.03280799999999999
6.5 13.5 0.022808000000000005
7.0 13.5 0.022808000000000005
7.5 13.5 0.022808000000000005
8.0 13.5 0.022808000000000005
8.5 13.5 0.018423999999999975
9.0 13.5 0.018423999999999975
9.5 13.5 0.022808000000000005
10.0 13.5 0.02719200000000004
10.5 13.5 0.022808000000000005
11.0 13.5 0.022808000000000005
11.5 13.5 0.03157600000000007
12.0 13.5 0.02719200000000004
12.5 13.5 0.02719200000000004
13.0 13.5 0.018423999999999975
13.5 13.5 0.022808000000000005
14.0 13.5 0.018423999999999975
14.5 13.5 0.02719200000000004
15.0 13.5 0.02719200000000004
15.5 13.5 0.02719200000000004
16.0 13.5 0.022808000000000005
16.5 13.5 0.022808000000000005
17.0 13.5 0.018423999999999975
17.5 13.5 0.018423999999999975
18.0 13.5 0.022808000000000005
18.5 13.5 0.022808000000000005
19.0 13.5 0.022808000000000005
19.5 13.5 0.018423999999999975
20.0 13.5 0.03157600000000007

-10.0 14.0 1.2356159999999998
-9.5 14.0 0.851576
-9.0 14.0 0.04280800000000003
-8.5 14.0 0.07719200000000001
-8.0 14.0 0.06280799999999999
-7.5 14.0 0.45
-7.0 14.0 0.45999999999999996
-6.5 14.0 0.107192
-6.0 14.0 0.06596000000000013
-5.5 14.0 0.842808
-5.0 14.0 0.08157600000000004
-4.5 14.0 0.09280799999999997
-4.0 14.0 0.05157600000000009
-3.5 14.0 0.07157600000000007
-3.0 14.0 0.02719200000000004
-2.5 14.0 0.08842399999999992
-2.0 14.0 0.07719200000000001
-1.5 14.0 0.05157600000000009
-1.0 14.0 0.057192000000000034
-0.5 14.0 0.03280799999999999
0.0 14.0 0.06596000000000013
0.5 14.0 0.022808000000000005
1.0 14.0 0.05719200000000004
1.5 14.0 0.037192000000000024
2.0 14.0 0.03280799999999999
2.5 14.0 0.018423999999999975
3.0 14.0 0.04596000000000011
3.5 14.0 0.022808000000000005
4.0 14.0 0.022808000000000005
4.5 14.0 0.022808000000000005
5.0 14.0 0.018423999999999975
5.5 14.0 0.018423999999999975
6.0 14.0 0.014039999999999941
6.5 14.0 0.018423999999999975
7.0 14.0 0.018423999999999975
7.5 14.0 0.018423999999999975
8.0 14.0 0.037192000000000024
8.5 14.0 0.022808000000000005
9.0 14.0 0.02719200000000004
9.5 14.0 0.022808000000000005
10.0 14.0 0.018423999999999975
10.5 14.0 0.022808000000000005
11.0 14.0 0.018423999999999975
11.5 14.0 0.03157600000000007
12.0 14.0 0.018423999999999975
12.5 14.0 0.022808000000000005
13.0 14.0 0.03157600000000007
13.5 14.0 0.022808000000000005
14.0 14.0 0.02719200000000004
14.5 14.0 0.03157600000000007
15.0 14.0 0.018423999999999975
15.5 14.0 0.02719200000000004
16.0 14.0 0.02719200000000004
16.5 14.0 0.02719200000000004
17.0 14.0 0.02719200000000004
17.5 14.0 0.02719200000000004
18.0 14.0 0.022808000000000005
18.5 14.0 0.03157600000000007
19.0 14.0 0.022808000000000005
19.5 14.0 0.022808000000000005
20.0 14.0 0.018423999999999975

-10.0 14.5 0.8615760000000001
-9.5 14.5 0.8728079999999998
-9.0 14.5 0.862808
-8.5 14.5 0.842808
-8.0 14.5 0.8184239999999999
-7.5 14.5 0.858424
-7.0 14.5 1.24
-6.5 14.5 0.05842399999999994
-6.0 14.5 0.06157600000000006
-5.5 14.5 0.07719200000000004
-5.0 14.5 0.05157600000000009
-4.5 14.5 0.03842399999999997
-4.0 14.5 0.061576000000000075
-3.5 14.5 0.061576000000000075
-3.0 14.5 0.10280799999999997
-2.5 14.5 0.04719200000000003
-2.0 14.5 0.06280799999999997
-1.5 14.5 0.04280800000000003
-1.0 14.5 0.052807999999999966
-0.5 14.5 0.051576000000000066
0.0 14.5 0.05719200000000004
0.5 14.5 0.03280799999999999
1.0 14.5 0.04719200000000003
1.5 14.5 0.05280799999999999
2.0 14.5 0.02842399999999996
2.5 14.5 0.03280799999999999
3.0 14.5 0.022808000000000005
3.5 14.5 0.037192000000000044
4.0 14.5 0.02719200000000004
4.5 14.5 0.042808
5.0 14.5 0.037192000000000044
5.5 14.5 0.02719200000000004
6.0 14.5 0.02719200000000004
6.5 14.5 0.022808000000000005
7.0 14.5 0.02719200000000004
7.5 14.5 0.022808000000000005
8.0 14.5 0.018423999999999975
8.5 14.5 0.0359600000000001
9.0 14.5 0.03157600000000007
9.5 14.5 0.018423999999999975
10.0 14.5 0.02719200000000004
10.5 14.5 0.022808000000000005
11.0 14.5 0.022808000000000005
11.5 14.5 0.02719200000000004
12.0 14.5 0.022808000000000005
12.5 14.5 0.018423999999999975
13.0 14.5 0.022808000000000005
13.5 14.5 0.014039999999999941
14.0 14.5 0.018423999999999975
14.5 14.5 0.022808000000000005
15.0 14.5 0.02719200000000004
15.5 14.5 0.022808000000000005
16.0 14.5 0.022808000000000005
16.5 14.5 0.022808000000000005
17.0 14.5 0.018423999999999975
17.5 14.5 0.02719200000000004
18.0 14.5 0.02719200000000004
18.5 14.5 0.03157600000000007
19.0 14.5 0.018423999999999975
19.5 14.5 0.022808000000000005
20.0 14.5 0.018423999999999975

-10.0 15.0 0.8271919999999999
-9.5 15.0 0.4643840000000001
-9.0 15.0 1.24
-8.5 15.0 0.43000000000000005
-8.0 15.0 0.07280799999999998
-7.5 15.0 0.44123199999999996
-7.0 15.0 0.05280799999999999
-6.5 15.0 0.107192
-6.0 15.0 0.047192000000000026
-5.5 15.0 0.04719200000000003
-5.0 15.0 0.09719200000000001
-4.5 15.0 0.05280799999999998
-4.0 15.0 0.062808
-3.5 15.0 0.06280799999999999
-3.0 15.0 0.05280799999999998
-2.5 15.0 0.04719200000000003
-2.0 15.0 0.03403999999999992
-1.5 15.0 0.051576000000000066
-1.0 15.0 0.06719200000000003
-0.5 15.0 0.037192000000000044
0.0 15.0 0.04280800000000003
0.5 15.0 0.02719200000000004
1.0 15.0 0.04719200000000003
1.5 15.0 0.04719200000000003
2.0 15.0 0.02719200000000004
2.5 15.0 0.02719200000000004
3.0 15.0 0.018423999999999975
3.5 15.0 0.018423999999999975
4.0 15.0 0.04280799999999998
4.5 15.0 0.0359600000000001
5.0 15.0 0.018423999999999975
5.5 15.0 0.03280799999999999
6.0 15.0 0.022808000000000005
6.5 15.0 0.02719200000000004
7.0 15.0 0.03280800000000002
7.5 15.0 0.018423999999999975
8.0 15.0 0.014039999999999941
8.5 15.0 0.02719200000000004
9.0 15.0 0.022808000000000005
9.5 15.0 0.03157600000000007
10.0 15.0 0.02719200000000004
10.5 15.0 0.022808000000000005
11.0 15.0 0.018423999999999975
11.5 15.0 0.022808000000000005
12.0 15.0 0.022808000000000005
12.5 15.0 0.018423999999999975
13.0 15.0 0.03157600000000007
13.5 15.0 0.022808000000000005
14.0 15.0 0.02719200000000004
14.5 15.0 0.018423999999999975
15.0 15.0 0.02719200000000004
15.5 15.0 0.02719200000000004
16.0 15.0 0.022808000000000005
16.5 15.0 0.018423999999999975
17.0 15.0 0.018423999999999975
17.5 15.0 0.022808000000000005
18.0 15.0 0.02719200000000004
18.5 15.0 0.02719200000000004
19.0 15.0 0.018423999999999975
19.5 15.0 0.022808000000000005
20.0 15.0 0.02719200000000004

-10.0 15.5 0.8728079999999998
-9.5 15.5 0.43876800000000005
-9.0 15.5 0.8428080000000001
-8.5 15.5 0.48999999999999994
-8.0 15.5 0.508768
-7.5 15.5 0.44000000000000006
-7.0 15.5 0.107192
-6.5 15.5 0.465616
-6.0 15.5 0.48
-5.5 15.5 0.0640399999999999
-5.0 15.5 0.028423999999999984
-4.5 15.5 0.07719200000000001
-4.0 15.5 0.07280799999999997
-3.5 15.5 0.03842399999999996
-3.0 15.5 0.04157600000000006
-2.5 15.5 0.06719200000000003
-2.0 15.5 0.042808
-1.5 15.5 0.06719200000000003
-1.0 15.5 0.02719200000000004
-0.5 15.5 0.04596000000000011
0.0 15.5 0.037192000000000044
0.5 15.5 0.03157600000000007
1.0 15.5 0.062808
1.5 15.5 0.0440399999999999
2.0 15.5 0.037192000000000024
2.5 15.5 0.03280799999999999
3.0 15.5 0.02403999999999993
3.5 15.5 0.048423999999999946
4.0 15.5 0.03280799999999999
4.5 15.5 0.03280799999999999
5.0 15.5 0.022808000000000005
5.5 15.5 0.03157600000000007
6.0 15.5 0.03280799999999999
6.5 15.5 0.018423999999999975
7.0 15.5 0.02719200000000004
7.5 15.5 0.02842399999999996
8.0 15.5 0.02719200000000004
8.5 15.5 0.03157600000000007
9.0 15.5 0.018423999999999975
9.5 15.5 0.022808000000000005
10.0 15.5 0.03157600000000007
10.5 15.5 0.022808000000000005
11.0 15.5 0.018423999999999975
11.5 15.5 0.022808000000000005
12.0 15.5 0.022808000000000005
12.5 15.5 0.03157600000000007
13.0 15.5 0.018423999999999975
13.5 15.5 0.018423999999999975
14.0 15.5 0.02719200000000004
14.5 15.5 0.03157600000000007
15.0 15.5 0.02719200000000004
15.5 15.5 0.03157600000000007
16.0 15.5 0.03157600000000007
16.5 15.5 0.022808000000000005
17.0 15.5 0.03157600000000007
17.5 15.5 0.018423999999999975
18.0 15.5 0.022808000000000005
18.5 15.5 0.022808000000000005
19.0 15.5 0.03157600000000007
19.5 15.5 0.022808000000000005
20.0 15.5 0.018423999999999975

-10.0 16.0 0.48876800000000004
-9.5 16.0 1.22
-9.0 16.0 1.2356159999999998
-8.5 16.0 0.08280799999999999
-8.0 16.0 1.22
-7.5 16.0 0.08719200000000002
-7.0 16.0 0.06719200000000006
-6.5 16.0 0.8684240000000001
-6.0 16.0 0.107192
-5.5 16.0 0.058423999999999955
-5.0 16.0 0.08280799999999998
-4.5 16.0 0.061576000000000075
-4.0 16.0 0.4643840000000001
-3.5 16.0 0.09280799999999997
-3.0 16.0 0.052807999999999966
-2.5 16.0 0.02719200000000004
-2.0 16.0 0.05280799999999999
-1.5 16.0 0.04280800000000003
-1.0 16.0 0.04280800000000003
-0.5 16.0 0.037192000000000044
0.0 16.0 0.04280799999999998
0.5 16.0 0.04596000000000011
1.0 16.0 0.07719200000000004
1.5 16.0 0.03157600000000007
2.0 16.0 0.03157600000000007
2.5 16.0 0.037192000000000024
3.0 16.0 0.02719200000000004
3.5 16.0 0.022808000000000005
4.0 16.0 0.037192000000000024
4.5 16.0 0.02719200000000004
5.0 16.0 0.022808000000000005
5.5 16.0 0.03280799999999999
6.0 16.0 0.018423999999999975
6.5 16.0 0.018423999999999975
7.0 16.0 0.022808000000000005
7.5 16.0 0.02719200000000004
8.0 16.0 0.03157600000000007
8.5 16.0 0.04157600000000006
9.0 16.0 0.022808000000000005
9.5 16.0 0.02719200000000004
10.0 16.0 0.0359600000000001
10.5 16.0 0.022808000000000005
11.0 16.0 0.022808000000000005
11.5 16.0 0.02719200000000004
12.0 16.0 0.02719200000000004
12.5 16.0 0.018423999999999975
13.0 16.0 0.02719200000000004
13.5 16.0 0.018423999999999975
14.0 16.0 0.03157600000000007
14.5 16.0 0.03157600000000007
15.0 16.0 0.022808000000000005
15.5 16.0 0.02719200000000004
16.0 16.0 0.014039999999999941
16.5 16.0 0.02719200000000004
17.0 16.0 0.02719200000000004
17.5 16.0 0.02719200000000004
18.0 16.0 0.022808000000000005
18.5 16.0 0.022808000000000005
19.0 16.0 0.018423999999999975
19.5 16.0 0.02719200000000004
20.0 16.0 0.03157600000000007

-10.0 16.5 1.24
-9.5 16.5 1.607192
-9.0 16.5 0.8471920000000001
-8.5 16.5 1.26
-8.0 16.5 0.09157600000000007
-7.5 16.5 0.8628079999999999
-7.0 16.5 0.8684239999999999
-6.5 16.5 0.444384
-6.0 16.5 0.44561599999999996
-5.5 16.5 0.4556159999999999
-5.0 16.5 0.061576000000000075
-4.5 16.5 0.042808
-4.0 16.5 0.06719200000000002
-3.5 16.5 0.042808
-3.0 16.5 0.05280799999999999
-2.5 16.5 0.03280799999999999
-2.0 16.5 0.07157600000000007
-1.5 16.5 0.04157600000000008
-1.0 16.5 0.03280799999999999
-0.5 16.5 0.022808000000000005
0.0 16.5 0.022808000000000005
0.5 16.5 0.02842399999999996
1.0 16.5 0.018423999999999975
1.5 16.5 0.03280800000000002
2.0 16.5 0.03157600000000007
2.5 16.5 0.042808
3.0 16.5 0.04157600000000008
3.5 16.5 0.022808000000000005
4.0 16.5 0.018423999999999975
4.5 16.5 0.02719200000000004
5.0 16.5 0.03157600000000007
5.5 16.5 0.022808000000000005
6.0 16.5 0.04596000000000011
6.5 16.5 0.02719200000000004
7.0 16.5 0.037192000000000044
7.5 16.5 0.022808000000000005
8.0 16.5 0.018423999999999975
8.5 16.5 0.03157600000000007
9.0 16.5 0.02719200000000004
9.5 16.5 0.02719200000000004
10.0 16.5 0.022808000000000005
10.5 16.5 0.03157600000000007
11.0 16.5 0.018423999999999975
11.5 16.5 0.02719200000000004
12.0 16.5 0.018423999999999975
12.5 16.5 0.0359600000000001
13.0 16.5 0.02719200000000004
13.5 16.5 0.018423999999999975
14.0 16.5 0.02719200000000004
14.5 16.5 0.02719200000000004
15.0 16.5 0.02719200000000004
15.5 16.5 0.02719200000000004
16.0 16.5 0.018423999999999975
16.5 16.5 0.03157600000000007
17.0 16.5 0.03157600000000007
17.5 16.5 0.022808000000000005
18.0 16.5 0.018423999999999975
18.5 16.5 0.018423999999999975
19.0 16.5 0.014039999999999941
19.5 16.5 0.022808000000000005
20.0 16.5 0.02719200000000004

-10.0 17.0 0.832808
-9.5 17.0 0.49438400000000005
-9.0 17.0 0.51
-8.5 17.0 1.22
-8.0 17.0 0.465616
-7.5 17.0 0.08280799999999999
-7.0 17.0 0.08842399999999992
-6.5 17.0 0.8215760000000001
-6.0 17.0 0.05280799999999998
-5.5 17.0 0.06280799999999997
-5.0 17.0 0.042808
-4.5 17.0 0.06719200000000002
-4.0 17.0 0.04719200000000003
-3.5 17.0 0.04280799999999998
-3.0 17.0 0.05280800000000001
-2.5 17.0 0.04157600000000008
-2.0 17.0 0.02842399999999996
-1.5 17.0 0.037192000000000024
-1.0 17.0 0.05719200000000004
-0.5 17.0 0.03403999999999992
0.0 17.0 0.037192000000000044
0.5 17.0 0.04280799999999999
1.0 17.0 0.042808
1.5 17.0 0.04596000000000011
2.0 17.0 0.02842399999999996
2.5 17.0 0.02719200000000004
3.0 17.0 0.051576000000000066
3.5 17.0 0.03280799999999999
4.0 17.0 0.03157600000000007
4.5 17.0 0.03157600000000007
5.0 17.0 0.037192000000000024
5.5 17.0 0.04596000000000011
6.0 17.0 0.03157600000000007
6.5 17.0 0.022808000000000005
7.0 17.0 0.02719200000000004
7.5 17.0 0.018423999999999975
8.0 17.0 0.018423999999999975
8.5 17.0 0.018423999999999975
9.0 17.0 0.02719200000000004
9.5 17.0 0.02719200000000004
10.0 17.0 0.03157600000000007
10.5 17.0 0.018423999999999975
11.0 17.0 0.022808000000000005
11.5 17.0 0.02719200000000004
12.0 17.0 0.014039999999999941
12.5 17.0 0.02719200000000004
13.0 17.0 0.014039999999999941
13.5 17.0 0.02719200000000004
14.0 17.0 0.02719200000000004
14.5 17.0 0.03157600000000007
15.0 17.0 0.018423999999999975
15.5 17.0 0.018423999999999975
16.0 17.0 0.022808000000000005
16.5 17.0 0.018423999999999975
17.0 17.0 0.03157600000000007
17.5 17.0 0.02719200000000004
18.0 17.0 0.018423999999999975
18.5 17.0 0.03157600000000007
19.0 17.0 0.014039999999999941
19.5 17.0 0.018423999999999975
20.0 17.0 0.022808000000000005

-10.0 17.5 1.2243840000000001
-9.5 17.5 0.48438400000000004
-9.0 17.5 0.4699999999999999
-8.5 17.5 0.8384240000000001
-8.0 17.5 0.47000000000000003
-7.5 17.5 0.8215760000000001
-7.0 17.5 0.07719200000000001
-6.5 17.5 0.4600000000000001
-6.0 17.5 0.07157600000000008
-5.5 17.5 0.052808
-5.0 17.5 0.06719200000000002
-4.5 17.5 0.05719200000000002
-4.0 17.5 0.08842399999999992
-3.5 17.5 0.04280799999999999
-3.0 17.5 0.042808
-2.5 17.5 0.06280799999999997
-2.0 17.5 0.048423999999999946
-1.5 17.5 0.06280799999999999
-1.0 17.5 0.03280799999999999
-0.5 17.5 0.05719200000000004
0.0 17.5 0.042808
0.5 17.5 0.018423999999999975
1.0 17.5 0.037192000000000044
1.5 17.5 0.05280799999999999
2.0 17.5 0.04719200000000005
2.5 17.5 0.03280799999999999
3.0 17.5 0.03157600000000007
3.5 17.5 0.03280799999999999
4.0 17.5 0.03280799999999999
4.5 17.5 0.02719200000000004
5.0 17.5 0.0359600000000001
5.5 17.5 0.03157600000000007
6.0 17.5 0.03280800000000002
6.5 17.5 0.022808000000000005
7.0 17.5 0.022808000000000005
7.5 17.5 0.02719200000000004
8.0 17.5 0.022808000000000005
8.5 17.5 0.02719200000000004
9.0 17.5 0.02719200000000004
9.5 17.5 0.03157600000000007
10.0 17.5 0.018423999999999975
10.5 17.5 0.022808000000000005
11.0 17.5 0.022808000000000005
11.5 17.5 0.018423999999999975
12.0 17.5 0.03157600000000007
12.5 17.5 0.018423999999999975
13.0 17.5 0.022808000000000005
13.5 17.5 0.02719200000000004
14.0 17.5 0.02719200000000004
14.5 17.5 0.018423999999999975
15.0 17.5 0.018423999999999975
15.5 17.5 0.02719200000000004
16.0 17.5 0.02719200000000004
16.5 17.5 0.02719200000000004
17.0 17.5 0.018423999999999975
17.5 17.5 0.02719200000000004
18.0 17.5 0.022808000000000005
18.5 17.5 0.018423999999999975
19.0 17.5 0.014039999999999941
19.5 17.5 0.018423999999999975
20.0 17.5 0.022808000000000005

-10.0 18.0 1.6228079999999998
-9.5 18.0 1.6228079999999998
-9.0 18.0 1.234384
-8.5 18.0 0.4812319999999999
-8.0 18.0 0.8571919999999998
-7.5 18.0 0.44561599999999996
-7.0 18.0 0.05280800000000001
-6.5 18.0 0.08719200000000002
-6.0 18.0 0.44000000000000006
-5.5 18.0 0.07719200000000004
-5.0 18.0 0.06842399999999993
-4.5 18.0 0.44000000000000006
-4.0 18.0 0.02842399999999996
-3.5 18.0 0.051576000000000066
-3.0 18.0 0.434384
-2.5 18.0 0.07157600000000008
-2.0 18.0 0.05842399999999994
-1.5 18.0 0.062808
-1.0 18.0 0.037192000000000024
-0.5 18.0 0.04157600000000008
0.0 18.0 0.04280799999999999
0.5 18.0 0.05719200000000004
1.0 18.0 0.05280799999999999
1.5 18.0 0.03280800000000002
2.0 18.0 0.04719200000000001
2.5 18.0 0.04280799999999998
3.0 18.0 0.02842399999999996
3.5 18.0 0.04596000000000011
4.0 18.0 0.018423999999999975
4.5 18.0 0.03280799999999999
5.0 18.0 0.037192000000000024
5.5 18.0 0.022808000000000005
6.0 18.0 0.022808000000000005
6.5 18.0 0.03157600000000007
7.0 18.0 0.022808000000000005
7.5 18.0 0.0359600000000001
8.0 18.0 0.022808000000000005
8.5 18.0 0.022808000000000005
9.0 18.0 0.018423999999999975
9.5 18.0 0.018423999999999975
10.0 18.0 0.018423999999999975
10.5 18.0 0.02719200000000004
11.0 18.0 0.018423999999999975
11.5 18.0 0.03157600000000007
12.0 18.0 0.022808000000000005
12.5 18.0 0.022808000000000005
13.0 18.0 0.022808000000000005
13.5 18.0 0.022808000000000005
14.0 18.0 0.02719200000000004
14.5 18.0 0.018423999999999975
15.0 18.0 0.022808000000000005
15.5 18.0 0.022808000000000005
16.0 18.0 0.022808000000000005
16.5 18.0 0.022808000000000005
17.0 18.0 0.014039999999999941
17.5 18.0 0.022808000000000005
18.0 18.0 0.018423999999999975
18.5 18.0 0.022808000000000005
19.0 18.0 0.02719200000000004
19.5 18.0 0.018423999999999975
20.0 18.0 0.018423999999999975

-10.0 18.5 0.8728079999999998
-9.5 18.5 0.828424
-9.0 18.5 0.822808
-8.5 18.5 0.47438400000000003
-8.0 18.5 0.08280799999999995
-7.5 18.5 0.887192
-7.0 18.5 0.10842399999999992
-6.5 18.5 0.07842399999999995
-6.0 18.5 0.04719200000000003
-5.5 18.5 0.05280799999999999
-5.0 18.5 0.05280799999999999
-4.5 18.5 0.09280799999999997
-4.0 18.5 0.06719200000000006
-3.5 18.5 0.434384
-3.0 18.5 0.06719200000000003
-2.5 18.5 0.042808
-2.0 18.5 0.05280799999999999
-1.5 18.5 0.022808000000000005
-1.0 18.5 0.03280800000000002
-0.5 18.5 0.05596000000000012
0.0 18.5 0.04719200000000003
0.5 18.5 0.04719200000000003
1.0 18.5 0.0359600000000001
1.5 18.5 0.02719200000000004
2.0 18.5 0.03157600000000007
2.5 18.5 0.018423999999999975
3.0 18.5 0.018423999999999975
3.5 18.5 0.03157600000000007
4.0 18.5 0.02719200000000004
4.5 18.5 0.022808000000000005
5.0 18.5 0.018423999999999975
5.5 18.5 0.02842399999999996
6.0 18.5 0.03157600000000007
6.5 18.5 0.022808000000000005
7.0 18.5 0.022808000000000005
7.5 18.5 0.02719200000000004
8.0 18.5 0.022808000000000005
8.5 18.5 0.03157600000000007
9.0 18.5 0.02719200000000004
9.5 18.5 0.022808000000000005
10.0 18.5 0.02719200000000004
10.5 18.5 0.02719200000000004
11.0 18.5 0.02719200000000004
11.5 18.5 0.014039999999999941
12.0 18.5 0.03157600000000007
12.5 18.5 0.018423999999999975
13.0 18.5 0.02719200000000004
13.5 18.5 0.018423999999999975
14.0 18.5 0.02719200000000004
14.5 18.5 0.022808000000000005
15.0 18.5 0.022808000000000005
15.5 18.5 0.022808000000000005
16.0 18.5 0.022808000000000005
16.5 18.5 0.018423999999999975
17.0 18.5 0.022808000000000005
17.5 18.5 0.022808000000000005
18.0 18.5 0.02719200000000004
18.5 18.5 0.022808000000000005
19.0 18.5 0.018423999999999975
19.5 18.5 0.022808000000000005
20.0 18.5 0.02719200000000004

-10.0 19.0 1.244384
-9.5 19.0 0.8384239999999998
-9.0 19.0 0.851576
-8.5 19.0 0.4787680000000002
-8.0 19.0 0.434384
-7.5 19.0 0.867192
-7.0 19.0 0.12719199999999997
-6.5 19.0 0.4643840000000001
-6.0 19.0 0.07842399999999995
-5.5 19.0 0.05719200000000004
-5.0 19.0 0.067192
-4.5 19.0 0.04280799999999999
-4.0 19.0 0.07719200000000002
-3.5 19.0 0.06280799999999999
-3.0 19.0 0.03157600000000007
-2.5 19.0 0.03280799999999999
-2.0 19.0 0.06280799999999997
-1.5 19.0 0.061576000000000096
-1.0 19.0 0.028423999999999984
-0.5 19.0 0.03157600000000007
0.0 19.0 0.037192000000000024
0.5 19.0 0.06719200000000004
1.0 19.0 0.022808000000000005
1.5 19.0 0.03157600000000007
2.0 19.0 0.022808000000000005
2.5 19.0 0.02719200000000004
3.0 19.0 0.04596000000000011
3.5 19.0 0.022808000000000005
4.0 19.0 0.02719200000000004
4.5 19.0 0.022808000000000005
5.0 19.0 0.02719200000000004
5.5 19.0 0.02719200000000004
6.0 19.0 0.02719200000000004
6.5 19.0 0.014039999999999941
7.0 19.0 0.04719200000000003
7.5 19.0 0.02719200000000004
8.0 19.0 0.02719200000000004
8.5 19.0 0.03157600000000007
9.0 19.0 0.018423999999999975
9.5 19.0 0.022808000000000005
10.0 19.0 0.02719200000000004
10.5 19.0 0.022808000000000005
11.0 19.0 0.03157600000000007
11.5 19.0 0.022808000000000005
12.0 19.0 0.014039999999999941
12.5 19.0 0.022808000000000005
13.0 19.0 0.022808000000000005
13.5 19.0 0.02719200000000004
14.0 19.0 0.022808000000000005
14.5 19.0 0.014039999999999941
15.0 19.0 0.02719200000000004
15.5 19.0 0.022808000000000005
16.0 19.0 0.014039999999999941
16.5 19.0 0.018423999999999975
17.0 19.0 0.014039999999999941
17.5 19.0 0.03157600000000007
18.0 19.0 0.018423999999999975
18.5 19.0 0.03157600000000007
19.0 19.0 0.018423999999999975
19.5 19.0 0.018423999999999975
20.0 19.0 0.014039999999999941

-10.0 19.5 1.6271920000000002
-9.5 19.5 0.10842399999999992
-9.0 19.5 0.862808
-8.5 19.5 0.0540399999999999
-8.0 19.5 0.505616
-7.5 19.5 0.8528079999999999
-7.0 19.5 0.07280799999999998
-6.5 19.5 0.06280799999999997
-6.0 19.5 0.0640399999999999
-5.5 19.5 0.107192
-5.0 19.5 0.04719200000000003
-4.5 19.5 0.03403999999999992
-4.0 19.5 0.058423999999999934
-3.5 19.5 0.07719200000000001
-3.0 19.5 0.04719200000000005
-2.5 19.5 0.05719200000000004
-2.0 19.5 0.037192000000000044
-1.5 19.5 0.02403999999999993
-1.0 19.5 0.04719200000000005
-0.5 19.5 0.06157600000000006
0.0 19.5 0.04719200000000003
0.5 19.5 0.03280799999999999
1.0 19.5 0.018423999999999975
1.5 19.5 0.02842399999999996
2.0 19.5 0.04280799999999998
2.5 19.5 0.037192000000000024
3.0 19.5 0.03157600000000007
3.5 19.5 0.022808000000000005
4.0 19.5 0.018423999999999975
4.5 19.5 0.02719200000000004
5.0 19.5 0.022808000000000005
5.5 19.5 0.022808000000000005
6.0 19.5 0.02403999999999993
6.5 19.5 0.02719200000000004
7.0 19.5 0.022808000000000005
7.5 19.5 0.02719200000000004
8.0 19.5 0.022808000000000005
8.5 19.5 0.018423999999999975
9.0 19.5 0.02719200000000004
9.5 19.5 0.03157600000000007
10.0 19.5 0.03157600000000007
10.5 19.5 0.03157600000000007
11.0 19.5 0.022808000000000005
11.5 19.5 0.014039999999999941
12.0 19.5 0.022808000000000005
12.5 19.5 0.02719200000000004
13.0 19.5 0.022808000000000005
13.5 19.5 0.02719200000000004
14.0 19.5 0.02719200000000004
14.5 19.5 0.03157600000000007
15.0 19.5 0.0359600000000001
15.5 19.5 0.014039999999999941
16.0 19.5 0.014039999999999941
16.5 19.5 0.02719200000000004
17.0 19.5 0.018423999999999975
17.5 19.5 0.02719200000000004
18.0 19.5 0.02719200000000004
18.5 19.5 0.02719200000000004
19.0 19.5 0.018423999999999975
19.5 19.5 0.02719200000000004
20.0 19.5 0.018423999999999975

-10.0 20.0 0.851576
-9.5 20.0 0.48
-9.0 20.0 0.4787680000000001
-8.5 20.0 1.24
-8.0 20.0 0.8228079999999999
-7.5 20.0 0.08719200000000002
-7.0 20.0 0.8315760000000001
-6.5 20.0 0.08280799999999996
-6.0 20.0 0.45876800000000006
-5.5 20.0 0.0859600000000001
-5.0 20.0 0.03403999999999992
-4.5 20.0 0.481232
-4.0 20.0 0.061576000000000075
-3.5 20.0 0.05719200000000002
-3.0 20.0 0.03157600000000007
-2.5 20.0 0.04719200000000005
-2.0 20.0 0.02842399999999996
-1.5 20.0 0.02719200000000004
-1.0 20.0 0.042808
-0.5 20.0 0.047192000000000026
0.0 20.0 0.037192000000000024
0.5 20.0 0.05842399999999994
1.0 20.0 0.022808000000000005
1.5 20.0 0.05719200000000004
2.0 20.0 0.022808000000000005
2.5 20.0 0.02719200000000004
3.0 20.0 0.018423999999999975
3.5 20.0 0.02719200000000004
4.0 20.0 0.037192000000000044
4.5 20.0 0.022808000000000005
5.0 20.0 0.018423999999999975
5.5 20.0 0.02719200000000004
6.0 20.0 0.02719200000000004
6.5 20.0 0.04157600000000008
7.0 20.0 0.03157600000000007
7.5 20.0 0.03157600000000007
8.0 20.0 0.022808000000000005
8.5 20.0 0.014039999999999941
9.0 20.0 0.02719200000000004
9.5 20.0 0.018423999999999975
10.0 20.0 0.022808000000000005
10.5 20.0 0.02719200000000004
11.0 20.0 0.02719200000000004
11.5 20.0 0.018423999999999975
12.0 20.0 0.02719200000000004
12.5 20.0 0.022808000000000005
13.0 20.0 0.02719200000000004
13.5 20.0 0.018423999999999975
14.0 20.0 0.0359600000000001
14.5 20.0 0.02719200000000004
15.0 20.0 0.014039999999999941
15.5 20.0 0.018423999999999975
16.0 20.0 0.0359600000000001
16.5 20.0 0.014039999999999941
17.0 20.0 0.02719200000000004
17.5 20.0 0.022808000000000005
18.0 20.0 0.02719200000000004
18.5 20.0 0.02719200000000004
19.0 20.0 0.018423999999999975
19.5 20.0 0.03157600000000007
20.0 20.0 0.022808000000000005

-10.0 20.5 0.48438400000000004
-9.5 20.5 0.8471920000000001
-9.0 20.5 0.48999999999999994
-8.5 20.5 1.26
-8.0 20.5 0.07719200000000001
-7.5 20.5 0.10280799999999997
-7.0 20.5 0.44438400000000006
-6.5 20.5 0.05719200000000002
-6.0 20.5 0.05719200000000006
-5.5 20.5 0.08719200000000002
-5.0 20.5 0.05842399999999994
-4.5 20.5 0.08280799999999996
-4.0 20.5 0.04719200000000001
-3.5 20.5 0.02842399999999996
-3.0 20.5 0.03280799999999999
-2.5 20.5 0.062808
-2.0 20.5 0.04596000000000011
-1.5 20.5 0.04842399999999995
-1.0 20.5 0.02842399999999996
-0.5 20.5 0.042808
0.0 20.5 0.04157600000000008
0.5 20.5 0.038423999999999944
1.0 20.5 0.04719200000000001
1.5 20.5 0.022808000000000005
2.0 20.5 0.02719200000000004
2.5 20.5 0.02719200000000004
3.0 20.5 0.018423999999999975
3.5 20.5 0.02842399999999996
4.0 20.5 0.03157600000000007
4.5 20.5 0.022808000000000005
5.0 20.5 0.02719200000000004
5.5 20.5 0.02719200000000004
6.0 20.5 0.02842399999999996
6.5 20.5 0.018423999999999975
7.0 20.5 0.03157600000000007
7.5 20.5 0.02719200000000004
8.0 20.5 0.03157600000000007
8.5 20.5 0.018423999999999975
9.0 20.5 0.02719200000000004
9.5 20.5 0.022808000000000005
10.0 20.5 0.022808000000000005
10.5 20.5 0.018423999999999975
11.0 20.5 0.018423999999999975
11.5 20.5 0.03157600000000007
12.0 20.5 0.03157600000000007
12.5 20.5 0.02719200000000004
13.0 20.5 0.02719200000000004
13.5 20.5 0.02719200000000004
14.0 20.5 0.0359600000000001
14.5 20.5 0.03157600000000007
15.0 20.5 0.02719200000000004
15.5 20.5 0.022808000000000005
16.0 20.5 0.022808000000000005
16.5 20.5 0.022808000000000005
17.0 20.5 0.02719200000000004
17.5 20.5 0.02719200000000004
18.0 20.5 0.022808000000000005
18.5 20.5 0.03157600000000007
19.0 20.5 0.018423999999999975
19.5 20.5 0.02719200000000004
20.0 20.5 0.02719200000000004

-10.0 21.0 1.215616
-9.5 21.0 0.057192000000000034
-9.0 21.0 0.8684239999999999
-8.5 21.0 0.847192
-8.0 21.0 0.042808
-7.5 21.0 0.09719200000000003
-7.0 21.0 0.4656159999999999
-6.5 21.0 0.44438400000000017
-6.0 21.0 0.08280799999999999
-5.5 21.0 0.048423999999999946
-5.0 21.0 0.07842399999999991
-4.5 21.0 0.4343840000000001
-4.0 21.0 0.05719200000000002
-3.5 21.0 0.062808
-3.0 21.0 0.038423999999999944
-2.5 21.0 0.037192000000000024
-2.0 21.0 0.03280799999999999
-1.5 21.0 0.04719200000000005
-1.0 21.0 0.06719200000000006
-0.5 21.0 0.07403999999999987
0.0 21.0 0.06719200000000003
0.5 21.0 0.07157600000000006
1.0 21.0 0.03280800000000002
1.5 21.0 0.02403999999999993
2.0 21.0 0.03157600000000007
2.5 21.0 0.02719200000000004
3.0 21.0 0.03280799999999999
3.5 21.0 0.05280799999999999
4.0 21.0 0.03157600000000007
4.5 21.0 0.018423999999999975
5.0 21.0 0.018423999999999975
5.5 21.0 0.02719200000000004
6.0 21.0 0.022808000000000005
6.5 21.0 0.02719200000000004
7.0 21.0 0.02719200000000004
7.5 21.0 0.02719200000000004
8.0 21.0 0.02719200000000004
8.5 21.0 0.02719200000000004
9.0 21.0 0.03157600000000007
9.5 21.0 0.03157600000000007
10.0 21.0 0.02719200000000004
10.5 21.0 0.022808000000000005
11.0 21.0 0.018423999999999975
11.5 21.0 0.03157600000000007
12.0 21.0 0.02719200000000004
12.5 21.0 0.022808000000000005
13.0 21.0 0.018423999999999975
13.5 21.0 0.02719200000000004
14.0 21.0 0.022808000000000005
14.5 21.0 0.018423999999999975
15.0 21.0 0.03157600000000007
15.5 21.0 0.022808000000000005
16.0 21.0 0.018423999999999975
16.5 21.0 0.022808000000000005
17.0 21.0 0.018423999999999975
17.5 21.0 0.022808000000000005
18.0 21.0 0.02719200000000004
18.5 21.0 0.03157600000000007
19.0 21.0 0.022808000000000005
19.5 21.0 0.02719200000000004
20.0 21.0 0.02719200000000004

-10.0 21.5 1.607192
-9.5 21.5 1.245616
-9.0 21.5 0.4643840000000001
-8.5 21.5 0.4699999999999999
-8.0 21.5 0.8528079999999999
-7.5 21.5 0.08280799999999998
-7.0 21.5 0.08280799999999996
-6.5 21.5 0.07719200000000001
-6.0 21.5 0.48999999999999994
-5.5 21.5 0.05842399999999994
-5.0 21.5 0.08280799999999998
-4.5 21.5 0.04719200000000005
-4.0 21.5 0.08719200000000002
-3.5 21.5 0.09596000000000011
-3.0 21.5 0.03280800000000002
-2.5 21.5 0.042808
-2.0 21.5 0.03157600000000007
-1.5 21.5 0.06842399999999996
-1.0 21.5 0.037192000000000044
-0.5 21.5 0.057192000000000034
0.0 21.5 0.03157600000000007
0.5 21.5 0.02842399999999996
1.0 21.5 0.02719200000000004
1.5 21.5 0.03157600000000007
2.0 21.5 0.05280799999999999
2.5 21.5 0.02719200000000004
3.0 21.5 0.03280800000000002
3.5 21.5 0.02719200000000004
4.0 21.5 0.03280800000000002
4.5 21.5 0.02403999999999993
5.0 21.5 0.022808000000000005
5.5 21.5 0.02719200000000004
6.0 21.5 0.014039999999999941
6.5 21.5 0.022808000000000005
7.0 21.5 0.02719200000000004
7.5 21.5 0.022808000000000005
8.0 21.5 0.022808000000000005
8.5 21.5 0.018423999999999975
9.0 21.5 0.02719200000000004
9.5 21.5 0.02719200000000004
10.0 21.5 0.02719200000000004
10.5 21.5 0.018423999999999975
11.0 21.5 0.02719200000000004
11.5 21.5 0.022808000000000005
12.0 21.5 0.018423999999999975
12.5 21.5 0.02719200000000004
13.0 21.5 0.022808000000000005
13.5 21.5 0.0359600000000001
14.0 21.5 0.02719200000000004
14.5 21.5 0.022808000000000005
15.0 21.5 0.02719200000000004
15.5 21.5 0.02719200000000004
16.0 21.5 0.022808000000000005
16.5 21.5 0.022808000000000005
17.0 21.5 0.03157600000000007
17.5 21.5 0.03157600000000007
18.0 21.5 0.018423999999999975
18.5 21.5 0.02719200000000004
19.0 21.5 0.018423999999999975
19.5 21.5 0.02719200000000004
20.0 21.5 0.022808000000000005

-10.0 22.0 0.44561599999999996
-9.5 22.0 0.8471920000000001
-9.0 22.0 0.48561599999999994
-8.5 22.0 0.8728079999999998
-8.0 22.0 0.47000000000000003
-7.5 22.0 0.09719199999999999
-7.0 22.0 0.11157600000000005
-6.5 22.0 0.08280799999999998
-6.0 22.0 0.08596000000000012
-5.5 22.0 0.09157600000000005
-5.0 22.0 0.06719200000000003
-4.5 22.0 0.02719200000000004
-4.0 22.0 0.04842399999999995
-3.5 22.0 0.04157600000000008
-3.0 22.0 0.44438400000000006
-2.5 22.0 0.07842399999999992
-2.0 22.0 0.06719200000000006
-1.5 22.0 0.03842399999999997
-1.0 22.0 0.037192000000000024
-0.5 22.0 0.037192000000000024
0.0 22.0 0.018423999999999975
0.5 22.0 0.042808
1.0 22.0 0.04280799999999998
1.5 22.0 0.022808000000000005
2.0 22.0 0.037192000000000024
2.5 22.0 0.022808000000000005
3.0 22.0 0.018423999999999975
3.5 22.0 0.02719200000000004
4.0 22.0 0.014039999999999941
4.5 22.0 0.0359600000000001
5.0 22.0 0.018423999999999975
5.5 22.0 0.018423999999999975
6.0 22.0 0.03157600000000007
6.5 22.0 0.03280799999999999
7.0 22.0 0.018423999999999975
7.5 22.0 0.03157600000000007
8.0 22.0 0.03157600000000007
8.5 22.0 0.022808000000000005
9.0 22.0 0.03157600000000007
9.5 22.0 0.018423999999999975
10.0 22.0 0.022808000000000005
10.5 22.0 0.02719200000000004
11.0 22.0 0.022808000000000005
11.5 22.0 0.02719200000000004
12.0 22.0 0.02719200000000004
12.5 22.0 0.018423999999999975
13.0 22.0 0.018423999999999975
13.5 22.0 0.018423999999999975
14.0 22.0 0.018423999999999975
14.5 22.0 0.022808000000000005
15.0 22.0 0.022808000000000005
15.5 22.0 0.02719200000000004
16.0 22.0 0.018423999999999975
16.5 22.0 0.018423999999999975
17.0 22.0 0.014039999999999941
17.5 22.0 0.014039999999999941
18.0 22.0 0.02719200000000004
18.5 22.0 0.018423999999999975
19.0 22.0 0.03157600000000007
19.5 22.0 0.014039999999999941
20.0 22.0 0.022808000000000005

-10.0 22.5 0.8371919999999999
-9.5 22.5 0.5
-9.0 22.5 0.8284239999999998
-8.5 22.5 0.877192
-8.0 22.5 0.4643840000000001
-7.5 22.5 0.44561599999999996
-7.0 22.5 0.4556159999999999
-6.5 22.5 0.47000000000000003
-6.0 22.5 0.06280799999999999
-5.5 22.5 0.05280799999999998
-5.0 22.5 0.4643840000000001
-4.5 22.5 0.08719200000000002
-4.0 22.5 0.06719200000000003
-3.5 22.5 0.04842399999999995
-3.0 22.5 0.05842399999999994
-2.5 22.5 0.042808
-2.0 22.5 0.04280799999999999
-1.5 22.5 0.06842399999999993
-1.0 22.5 0.04719200000000003
-0.5 22.5 0.05280799999999998
0.0 22.5 0.018423999999999975
0.5 22.5 0.03280800000000002
1.0 22.5 0.04157600000000008
1.5 22.5 0.037192000000000044
2.0 22.5 0.02719200000000004
2.5 22.5 0.037192000000000044
3.0 22.5 0.018423999999999975
3.5 22.5 0.03157600000000007
4.0 22.5 0.03280800000000002
4.5 22.5 0.018423999999999975
5.0 22.5 0.02842399999999996
5.5 22.5 0.018423999999999975
6.0 22.5 0.04157600000000008
6.5 22.5 0.018423999999999975
7.0 22.5 0.022808000000000005
7.5 22.5 0.02719200000000004
8.0 22.5 0.03157600000000007
8.5 22.5 0.02719200000000004
9.0 22.5 0.03157600000000007
9.5 22.5 0.018423999999999975
10.0 22.5 0.014039999999999941
10.5 22.5 0.022808000000000005
11.0 22.5 0.022808000000000005
11.5 22.5 0.02719200000000004
12.0 22.5 0.02719200000000004
12.5 22.5 0.022808000000000005
13.0 22.5 0.022808000000000005
13.5 22.5 0.022808000000000005
14.0 22.5 0.022808000000000005
14.5 22.5 0.03157600000000007
15.0 22.5 0.014039999999999941
15.5 22.5 0.022808000000000005
16.0 22.5 0.03157600000000007
16.5 22.5 0.02719200000000004
17.0 22.5 0.02719200000000004
17.5 22.5 0.022808000000000005
18.0 22.5 0.02719200000000004
18.5 22.5 0.018423999999999975
19.0 22.5 0.02719200000000004
19.5 22.5 0.018423999999999975
20.0 22.5 0.022808000000000005

-10.0 23.0 0.8315760000000001
-9.5 23.0 0.09596000000000009
-9.0 23.0 0.4643840000000001
-8.5 23.0 0.45999999999999996
-8.0 23.0 0.11157600000000004
-7.5 23.0 0.8371919999999999
-7.0 23.0 0.45
-6.5 23.0 0.07719200000000001
-6.0 23.0 0.09719200000000001
-5.5 23.0 0.06280799999999999
-5.0 23.0 0.09280799999999997
-4.5 23.0 0.06280799999999996
-4.0 23.0 0.022808000000000005
-3.5 23.0 0.08280799999999998
-3.0 23.0 0.052808
-2.5 23.0 0.037192000000000044
-2.0 23.0 0.05157600000000009
-1.5 23.0 0.04157600000000008
-1.0 23.0 0.03280799999999999
-0.5 23.0 0.037192000000000044
0.0 23.0 0.04719200000000003
0.5 23.0 0.03280800000000002
1.0 23.0 0.04157600000000006
1.5 23.0 0.02719200000000004
2.0 23.0 0.018423999999999975
2.5 23.0 0.022808000000000005
3.0 23.0 0.037192000000000024
3.5 23.0 0.02719200000000004
4.0 23.0 0.02719200000000004
4.5 23.0 0.02719200000000004
5.0 23.0 0.02719200000000004
5.5 23.0 0.022808000000000005
6.0 23.0 0.02719200000000004
6.5 23.0 0.02719200000000004
7.0 23.0 0.03157600000000007
7.5 23.0 0.022808000000000005
8.0 23.0 0.03157600000000007
8.5 23.0 0.022808000000000005
9.0 23.0 0.018423999999999975
9.5 23.0 0.014039999999999941
10.0 23.0 0.022808000000000005
10.5 23.0 0.014039999999999941
11.0 23.0 0.02719200000000004
11.5 23.0 0.03157600000000007
12.0 23.0 0.018423999999999975
12.5 23.0 0.022808000000000005
13.0 23.0 0.018423999999999975
13.5 23.0 0.018423999999999975
14.0 23.0 0.022808000000000005
14.5 23.0 0.018423999999999975
15.0 23.0 0.03157600000000007
15.5 23.0 0.018423999999999975
16.0 23.0 0.018423999999999975
16.5 23.0 0.03157600000000007
17.0 23.0 0.02719200000000004
17.5 23.0 0.02719200000000004
18.0 23.0 0.02719200000000004
18.5 23.0 0.018423999999999975
19.0 23.0 0.02719200000000004
19.5 23.0 0.02719200000000004
20.0 23.0 0.03157600000000007

-10.0 23.5 0.877192
-9.5 23.5 1.2399999999999998
-9.0 23.5 0.06280799999999999
-8.5 23.5 0.07719200000000004
-8.0 23.5 0.454384
-7.5 23.5 0.44438400000000006
-7.0 23.5 0.10280799999999997
-6.5 23.5 0.4843840000000001
-6.0 23.5 0.06280799999999996
-5.5 23.5 0.05719200000000002
-5.0 23.5 0.09719200000000001
-4.5 23.5 0.03280800000000002
-4.0 23.5 0.10280799999999997
-3.5 23.5 0.042808
-3.0 23.5 0.05719200000000004
-2.5 23.5 0.03280800000000002
-2.0 23.5 0.04280800000000003
-1.5 23.5 0.05719200000000006
-1.0 23.5 0.03280800000000002
-0.5 23.5 0.018423999999999975
0.0 23.5 0.03842399999999997
0.5 23.5 0.022808000000000005
1.0 23.5 0.02842399999999996
1.5 23.5 0.062808
2.0 23.5 0.03280800000000002
2.5 23.5 0.02842399999999996
3.0 23.5 0.022808000000000005
3.5 23.5 0.02719200000000004
4.0 23.5 0.03280799999999999
4.5 23.5 0.02719200000000004
5.0 23.5 0.02719200000000004
5.5 23.5 0.018423999999999975
6.0 23.5 0.018423999999999975
6.5 23.5 0.02842399999999996
7.0 23.5 0.018423999999999975
7.5 23.5 0.022808000000000005
8.0 23.5 0.022808000000000005
8.5 23.5 0.022808000000000005
9.0 23.5 0.03157600000000007
9.5 23.5 0.022808000000000005
10.0 23.5 0.02719200000000004
10.5 23.5 0.02719200000000004
11.0 23.5 0.03157600000000007
11.5 23.5 0.022808000000000005
12.0 23.5 0.022808000000000005
12.5 23.5 0.018423999999999975
13.0 23.5 0.018423999999999975
13.5 23.5 0.022808000000000005
14.0 23.5 0.022808000000000005
14.5 23.5 0.022808000000000005
15.0 23.5 0.02719200000000004
15.5 23.5 0.02719200000000004
16.0 23.5 0.018423999999999975
16.5 23.5 0.022808000000000005
17.0 23.5 0.022808000000000005
17.5 23.5 0.018423999999999975
18.0 23.5 0.02719200000000004
18.5 23.5 0.02719200000000004
19.0 23.5 0.014039999999999941
19.5 23.5 0.022808000000000005
20.0 23.5 0.022808000000000005

-10.0 24.0 0.842192
-9.5 24.0 1.2556159999999998
-9.0 24.0 0.48438400000000004
-8.5 24.0 0.44561599999999996
-8.0 24.0 0.09719200000000001
-7.5 24.0 0.13280799999999995
-7.0 24.0 0.10719200000000002
-6.5 24.0 0.127192
-6.0 24.0 0.08157600000000005
-5.5 24.0 0.44561599999999996
-5.0 24.0 0.09719200000000001
-4.5 24.0 0.04719200000000003
-4.0 24.0 0.08719200000000002
-3.5 24.0 0.04596000000000011
-3.0 24.0 0.07719200000000002
-2.5 24.0 0.05280799999999999
-2.0 24.0 0.05157600000000009
-1.5 24.0 0.042808
-1.0 24.0 0.03403999999999992
-0.5 24.0 0.04719200000000005
0.0 24.0 0.05280799999999999
0.5 24.0 0.028423999999999984
1.0 24.0 0.018423999999999975
1.5 24.0 0.02719200000000004
2.0 24.0 0.04596000000000011
2.5 24.0 0.04719200000000003
3.0 24.0 0.03157600000000007
3.5 24.0 0.022808000000000005
4.0 24.0 0.03280799999999999
4.5 24.0 0.022808000000000005
5.0 24.0 0.03157600000000007
5.5 24.0 0.018423999999999975
6.0 24.0 0.03280799999999999
6.5 24.0 0.04157600000000008
7.0 24.0 0.037192000000000024
7.5 24.0 0.02719200000000004
8.0 24.0 0.03280800000000002
8.5 24.0 0.022808000000000005
9.0 24.0 0.022808000000000005
9.5 24.0 0.02719200000000004
10.0 24.0 0.022808000000000005
10.5 24.0 0.022808000000000005
11.0 24.0 0.022808000000000005
11.5 24.0 0.0359600000000001
12.0 24.0 0.02719200000000004
12.5 24.0 0.022808000000000005
13.0 24.0 0.03157600000000007
13.5 24.0 0.018423999999999975
14.0 24.0 0.022808000000000005
14.5 24.0 0.02719200000000004
15.0 24.0 0.022808000000000005
15.5 24.0 0.018423999999999975
16.0 24.0 0.022808000000000005
16.5 24.0 0.02719200000000004
17.0 24.0 0.018423999999999975
17.5 24.0 0.022808000000000005
18.0 24.0 0.018423999999999975
18.5 24.0 0.022808000000000005
19.0 24.0 0.02719200000000004
19.5 24.0 0.03157600000000007
20.0 24.0 0.018423999999999975

-10.0 24.5 0.42000000000000004
-9.5 24.5 0.057192000000000034
-9.0 24.5 0.465616
-8.5 24.5 0.8471920000000001
-8.0 24.5 0.48
-7.5 24.5 0.061576000000000075
-7.0 24.5 0.45999999999999996
-6.5 24.5 0.435616
-6.0 24.5 0.07719200000000001
-5.5 24.5 0.1084239999999999
-5.0 24.5 0.061576000000000075
-4.5 24.5 0.07842399999999992
-4.0 24.5 0.042808
-3.5 24.5 0.06719200000000003
-3.0 24.5 0.03280799999999999
-2.5 24.5 0.014039999999999941
-2.0 24.5 0.06719200000000002
-1.5 24.5 0.05719200000000002
-1.0 24.5 0.06280799999999997
-0.5 24.5 0.06280799999999997
0.0 24.5 0.03280800000000002
0.5 24.5 0.03157600000000007
1.0 24.5 0.038423999999999944
1.5 24.5 0.0359600000000001
2.0 24.5 0.02719200000000004
2.5 24.5 0.04157600000000006
3.0 24.5 0.028423999999999984
3.5 24.5 0.02719200000000004
4.0 24.5 0.022808000000000005
4.5 24.5 0.037192000000000024
5.0 24.5 0.022808000000000005
5.5 24.5 0.018423999999999975
6.0 24.5 0.02719200000000004
6.5 24.5 0.022808000000000005
7.0 24.5 0.018423999999999975
7.5 24.5 0.018423999999999975
8.0 24.5 0.018423999999999975
8.5 24.5 0.018423999999999975
9.0 24.5 0.018423999999999975
9.5 24.5 0.022808000000000005
10.0 24.5 0.022808000000000005
10.5 24.5 0.02719200000000004
11.0 24.5 0.022808000000000005
11.5 24.5 0.022808000000000005
12.0 24.5 0.03157600000000007
12.5 24.5 0.02719200000000004
13.0 24.5 0.014039999999999941
13.5 24.5 0.022808000000000005
14.0 24.5 0.02719200000000004
14.5 24.5 0.022808000000000005
15.0 24.5 0.022808000000000005
15.5 24.5 0.018423999999999975
16.0 24.5 0.022808000000000005
16.5 24.5 0.022808000000000005
17.0 24.5 0.018423999999999975
17.5 24.5 0.022808000000000005
18.0 24.5 0.03157600000000007
18.5 24.5 0.022808000000000005
19.0 24.5 0.02719200000000004
19.5 24.5 0.022808000000000005
20.0 24.5 0.022808000000000005

-10.0 25.0 0.8815759999999999
-9.5 25.0 0.822808
-9.0 25.0 0.4656159999999999
-8.5 25.0 0.44000000000000006
-8.0 25.0 0.44438400000000006
-7.5 25.0 0.10157600000000004
-7.0 25.0 0.817192
-6.5 25.0 0.13157600000000003
-6.0 25.0 0.4643840000000001
-5.5 25.0 0.061576000000000054
-5.0 25.0 0.048423999999999946
-4.5 25.0 0.06842399999999996
-4.0 25.0 0.04719200000000005
-3.5 25.0 0.06719200000000004
-3.0 25.0 0.04719200000000003
-2.5 25.0 0.03280800000000002
-2.0 25.0 0.03280800000000002
-1.5 25.0 0.06842399999999994
-1.0 25.0 0.03403999999999992
-0.5 25.0 0.02403999999999993
0.0 25.0 0.022808000000000005
0.5 25.0 0.02842399999999996
1.0 25.0 0.03157600000000007
1.5 25.0 0.022808000000000005
2.0 25.0 0.037192000000000024
2.5 25.0 0.018423999999999975
3.0 25.0 0.02719200000000004
3.5 25.0 0.02719200000000004
4.0 25.0 0.022808000000000005
4.5 25.0 0.05157600000000009
5.0 25.0 0.04157600000000006
5.5 25.0 0.018423999999999975
6.0 25.0 0.03157600000000007
6.5 25.0 0.022808000000000005
7.0 25.0 0.02719200000000004
7.5 25.0 0.018423999999999975
8.0 25.0 0.02719200000000004
8.5 25.0 0.02719200000000004
9.0 25.0 0.03157600000000007
9.5 25.0 0.014039999999999941
10.0 25.0 0.02719200000000004
10.5 25.0 0.022808000000000005
11.0 25.0 0.03157600000000007
11.5 25.0 0.022808000000000005
12.0 25.0 0.022808000000000005
12.5 25.0 0.018423999999999975
13.0 25.0 0.022808000000000005
13.5 25.0 0.03157600000000007
14.0 25.0 0.022808000000000005
14.5 25.0 0.018423999999999975
15.0 25.0 0.022808000000000005
15.5 25.0 0.022808000000000005
16.0 25.0 0.014039999999999941
16.5 25.0 0.02719200000000004
17.0 25.0 0.02719200000000004
17.5 25.0 0.022808000000000005
18.0 25.0 0.022808000000000005
18.5 25.0 0.022808000000000005
19.0 25.0 0.018423999999999975
19.5 25.0 0.018423999999999975
20.0 25.0 0.02719200000000004

-10.0 25.5 0.51
-9.5 25.5 1.22
-9.0 25.5 0.11157600000000004
-8.5 25.5 0.474384
-8.0 25.5 0.052807999999999966
-7.5 25.5 0.05280799999999999
-7.0 25.5 0.44000000000000006
-6.5 25.5 0.07280799999999997
-6.0 25.5 0.05280799999999998
-5.5 25.5 0.04842399999999995
-5.0 25.5 0.06719200000000006
-4.5 25.5 0.05280799999999998
-4.0 25.5 0.08842399999999992
-3.5 25.5 0.05719200000000002
-3.0 25.5 0.05842399999999992
-2.5 25.5 0.06280799999999997
-2.0 25.5 0.07157600000000007
-1.5 25.5 0.06719200000000003
-1.0 25.5 0.02842399999999996
-0.5 25.5 0.05280799999999998
0.0 25.5 0.062808
0.5 25.5 0.04157600000000008
1.0 25.5 0.04719200000000003
1.5 25.5 0.048423999999999946
2.0 25.5 0.03157600000000007
2.5 25.5 0.037192000000000024
3.0 25.5 0.02719200000000004
3.5 25.5 0.02842399999999996
4.0 25.5 0.02719200000000004
4.5 25.5 0.02719200000000004
5.0 25.5 0.022808000000000005
5.5 25.5 0.02403999999999993
6.0 25.5 0.018423999999999975
6.5 25.5 0.02719200000000004
7.0 25.5 0.014039999999999941
7.5 25.5 0.02719200000000004
8.0 25.5 0.04157600000000006
8.5 25.5 0.014039999999999941
9.0 25.5 0.018423999999999975
9.5 25.5 0.02719200000000004
10.0 25.5 0.02719200000000004
10.5 25.5 0.018423999999999975
11.0 25.5 0.022808000000000005
11.5 25.5 0.022808000000000005
12.0 25.5 0.022808000000000005
12.5 25.5 0.018423999999999975
13.0 25.5 0.02719200000000004
13.5 25.5 0.02719200000000004
14.0 25.5 0.018423999999999975
14.5 25.5 0.02719200000000004
15.0 25.5 0.014039999999999941
15.5 25.5 0.022808000000000005
16.0 25.5 0.014039999999999941
16.5 25.5 0.022808000000000005
17.0 25.5 0.02719200000000004
17.5 25.5 0.022808000000000005
18.0 25.5 0.022808000000000005
18.5 25.5 0.022808000000000005
19.0 25.5 0.02719200000000004
19.5 25.5 0.018423999999999975
20.0 25.5 0.018423999999999975

-10.0 26.0 0.832808
-9.5 26.0 1.612808
-9.0 26.0 0.47000000000000003
-8.5 26.0 0.8315760000000001
-8.0 26.0 0.09842399999999991
-7.5 26.0 0.494384
-7.0 26.0 0.46123199999999986
-6.5 26.0 0.05280799999999999
-6.0 26.0 0.10157600000000004
-5.5 26.0 0.07719200000000001
-5.0 26.0 0.42561600000000005
-4.5 26.0 0.06280799999999997
-4.0 26.0 0.09842399999999991
-3.5 26.0 0.061576000000000054
-3.0 26.0 0.06719200000000006
-2.5 26.0 0.04719200000000005
-2.0 26.0 0.08157600000000007
-1.5 26.0 0.018423999999999975
-1.0 26.0 0.07719200000000001
-0.5 26.0 0.06280799999999997
0.0 26.0 0.042808
0.5 26.0 0.02719200000000004
1.0 26.0 0.018423999999999975
1.5 26.0 0.03280800000000002
2.0 26.0 0.037192000000000024
2.5 26.0 0.03280799999999999
3.0 26.0 0.04280800000000003
3.5 26.0 0.018423999999999975
4.0 26.0 0.018423999999999975
4.5 26.0 0.03157600000000007
5.0 26.0 0.02719200000000004
5.5 26.0 0.022808000000000005
6.0 26.0 0.0359600000000001
6.5 26.0 0.018423999999999975
7.0 26.0 0.02719200000000004
7.5 26.0 0.014039999999999941
8.0 26.0 0.018423999999999975
8.5 26.0 0.02719200000000004
9.0 26.0 0.018423999999999975
9.5 26.0 0.02719200000000004
10.0 26.0 0.018423999999999975
10.5 26.0 0.018423999999999975
11.0 26.0 0.02719200000000004
11.5 26.0 0.02719200000000004
12.0 26.0 0.02719200000000004
12.5 26.0 0.0359600000000001
13.0 26.0 0.03157600000000007
13.5 26.0 0.03157600000000007
14.0 26.0 0.03157600000000007
14.5 26.0 0.022808000000000005
15.0 26.0 0.022808000000000005
15.5 26.0 0.03157600000000007
16.0 26.0 0.03157600000000007
16.5 26.0 0.02719200000000004
17.0 26.0 0.02719200000000004
17.5 26.0 0.018423999999999975
18.0 26.0 0.02719200000000004
18.5 26.0 0.018423999999999975
19.0 26.0 0.02719200000000004
19.5 26.0 0.018423999999999975
20.0 26.0 0.02719200000000004

-10.0 26.5 0.832808
-9.5 26.5 1.6228079999999998
-9.0 26.5 0.4643840000000001
-8.5 26.5 0.867192
-8.0 26.5 0.8471920000000001
-7.5 26.5 0.8428080000000001
-7.0 26.5 0.4556159999999999
-6.5 26.5 0.038423999999999944
-6.0 26.5 0.47438400000000003
-5.5 26.5 0.07157600000000006
-5.0 26.5 0.05280799999999999
-4.5 26.5 0.03280799999999999
-4.0 26.5 0.04842399999999995
-3.5 26.5 0.1084239999999999
-3.0 26.5 0.05719200000000004
-2.5 26.5 0.06719200000000006
-2.0 26.5 0.04157600000000008
-1.5 26.5 0.06280799999999999
-1.0 26.5 0.04157600000000006
-0.5 26.5 0.04157600000000006
0.0 26.5 0.03157600000000007
0.5 26.5 0.062808
1.0 26.5 0.04280799999999998
1.5 26.5 0.04157600000000008
2.0 26.5 0.03280799999999999
2.5 26.5 0.02719200000000004
3.0 26.5 0.014039999999999941
3.5 26.5 0.018423999999999975
4.0 26.5 0.018423999999999975
4.5 26.5 0.022808000000000005
5.0 26.5 0.014039999999999941
5.5 26.5 0.022808000000000005
6.0 26.5 0.03157600000000007
6.5 26.5 0.022808000000000005
7.0 26.5 0.037192000000000024
7.5 26.5 0.014039999999999941
8.0 26.5 0.02719200000000004
8.5 26.5 0.018423999999999975
9.0 26.5 0.014039999999999941
9.5 26.5 0.03157600000000007
10.0 26.5 0.018423999999999975
10.5 26.5 0.02719200000000004
11.0 26.5 0.018423999999999975
11.5 26.5 0.03157600000000007
12.0 26.5 0.014039999999999941
12.5 26.5 0.022808000000000005
13.0 26.5 0.02719200000000004
13.5 26.5 0.02719200000000004
14.0 26.5 0.02719200000000004
14.5 26.5 0.022808000000000005
15.0 26.5 0.022808000000000005
15.5 26.5 0.018423999999999975
16.0 26.5 0.018423999999999975
16.5 26.5 0.02719200000000004
17.0 26.5 0.018423999999999975
17.5 26.5 0.02719200000000004
18.0 26.5 0.03157600000000007
18.5 26.5 0.022808000000000005
19.0 26.5 0.02719200000000004
19.5 26.5 0.014039999999999941
20.0 26.5 0.02719200000000004

-10.0 27.0 0.8471920000000001
-9.5 27.0 0.8628079999999997
-9.0 27.0 0.44000000000000006
-8.5 27.0 0.10157600000000007
-8.0 27.0 0.8571919999999998
-7.5 27.0 0.062808
-7.0 27.0 0.461232
-6.5 27.0 0.061576000000000075
-6.0 27.0 0.05280799999999998
-5.5 27.0 0.44561599999999996
-5.0 27.0 0.06280799999999997
-4.5 27.0 0.08842399999999993
-4.0 27.0 0.05280799999999998
-3.5 27.0 0.022808000000000005
-3.0 27.0 0.05719200000000004
-2.5 27.0 0.08719200000000002
-2.0 27.0 0.06280799999999999
-1.5 27.0 0.022808000000000005
-1.0 27.0 0.022808000000000005
-0.5 27.0 0.038423999999999944
0.0 27.0 0.02719200000000004
0.5 27.0 0.02719200000000004
1.0 27.0 0.03280799999999999
1.5 27.0 0.037192000000000044
2.0 27.0 0.04157600000000008
2.5 27.0 0.022808000000000005
3.0 27.0 0.037192000000000044
3.5 27.0 0.03280799999999999
4.0 27.0 0.014039999999999941
4.5 27.0 0.022808000000000005
5.0 27.0 0.018423999999999975
5.5 27.0 0.018423999999999975
6.0 27.0 0.018423999999999975
6.5 27.0 0.022808000000000005
7.0 27.0 0.022808000000000005
7.5 27.0 0.0359600000000001
8.0 27.0 0.02719200000000004
8.5 27.0 0.022808000000000005
9.0 27.0 0.018423999999999975
9.5 27.0 0.02719200000000004
10.0 27.0 0.02719200000000004
10.5 27.0 0.02719200000000004
11.0 27.0 0.022808000000000005
11.5 27.0 0.018423999999999975
12.0 27.0 0.014039999999999941
12.5 27.0 0.022808000000000005
13.0 27.0 0.018423999999999975
13.5 27.0 0.014039999999999941
14.0 27.0 0.022808000000000005
14.5 27.0 0.03157600000000007
15.0 27.0 0.02719200000000004
15.5 27.0 0.022808000000000005
16.0 27.0 0.022808000000000005
16.5 27.0 0.02719200000000004
17.0 27.0 0.022808000000000005
17.5 27.0 0.022808000000000005
18.0 27.0 0.022808000000000005
18.5 27.0 0.022808000000000005
19.0 27.0 0.02719200000000004
19.5 27.0 0.022808000000000005
20.0 27.0 0.02719200000000004

-10.0 27.5 0.867192
-9.5 27.5 0.8571920000000001
-9.0 27.5 0.48561599999999994
-8.5 27.5 1.23
-8.0 27.5 0.832808
-7.5 27.5 0.08157600000000005
-7.0 27.5 0.05280800000000001
-6.5 27.5 0.06280799999999999
-6.0 27.5 0.062808
-5.5 27.5 0.117192
-5.0 27.5 0.07719200000000001
-4.5 27.5 0.48876800000000015
-4.0 27.5 0.08280799999999998
-3.5 27.5 0.06719200000000002
-3.0 27.5 0.03280799999999999
-2.5 27.5 0.06719200000000002
-2.0 27.5 0.061576000000000075
-1.5 27.5 0.028423999999999984
-1.0 27.5 0.04157600000000008
-0.5 27.5 0.03280800000000002
0.0 27.5 0.03157600000000007
0.5 27.5 0.04157600000000008
1.0 27.5 0.06719200000000003
1.5 27.5 0.061576000000000075
2.0 27.5 0.037192000000000024
2.5 27.5 0.038423999999999944
3.0 27.5 0.022808000000000005
3.5 27.5 0.05596000000000012
4.0 27.5 0.02719200000000004
4.5 27.5 0.02719200000000004
5.0 27.5 0.02719200000000004
5.5 27.5 0.022808000000000005
6.0 27.5 0.022808000000000005
6.5 27.5 0.018423999999999975
7.0 27.5 0.022808000000000005
7.5 27.5 0.03157600000000007
8.0 27.5 0.022808000000000005
8.5 27.5 0.014039999999999941
9.0 27.5 0.022808000000000005
9.5 27.5 0.018423999999999975
10.0 27.5 0.02719200000000004
10.5 27.5 0.03157600000000007
11.0 27.5 0.022808000000000005
11.5 27.5 0.018423999999999975
12.0 27.5 0.018423999999999975
12.5 27.5 0.014039999999999941
13.0 27.5 0.02719200000000004
13.5 27.5 0.018423999999999975
14.0 27.5 0.02719200000000004
14.5 27.5 0.02719200000000004
15.0 27.5 0.02719200000000004
15.5 27.5 0.018423999999999975
16.0 27.5 0.022808000000000005
16.5 27.5 0.018423999999999975
17.0 27.5 0.02719200000000004
17.5 27.5 0.03157600000000007
18.0 27.5 0.02719200000000004
18.5 27.5 0.02719200000000004
19.0 27.5 0.022808000000000005
19.5 27.5 0.022808000000000005
20.0 27.5 0.022808000000000005

-10.0 28.0 1.602808
-9.5 28.0 0.867192
-9.0 28.0 0.8671919999999999
-8.5 28.0 0.08280799999999996
-8.0 28.0 0.08842399999999992
-7.5 28.0 0.07719200000000004
-7.0 28.0 0.48999999999999994
-6.5 28.0 0.09280799999999997
-6.0 28.0 0.04596000000000011
-5.5 28.0 0.48561599999999994
-5.0 28.0 0.10280799999999997
-4.5 28.0 0.05842399999999996
-4.0 28.0 0.07719200000000001
-3.5 28.0 0.062808
-3.0 28.0 0.05719200000000004
-2.5 28.0 0.05719200000000002
-2.0 28.0 0.06719200000000003
-1.5 28.0 0.04280799999999998
-1.0 28.0 0.042808
-0.5 28.0 0.037192000000000044
0.0 28.0 0.03403999999999992
0.5 28.0 0.042808
1.0 28.0 0.05157600000000009
1.5 28.0 0.02719200000000004
2.0 28.0 0.02842399999999996
2.5 28.0 0.03157600000000007
3.0 28.0 0.05280799999999999
3.5 28.0 0.061576000000000096
4.0 28.0 0.03280800000000002
4.5 28.0 0.02719200000000004
5.0 28.0 0.04157600000000006
5.5 28.0 0.03157600000000007
6.0 28.0 0.022808000000000005
6.5 28.0 0.02719200000000004
7.0 28.0 0.014039999999999941
7.5 28.0 0.02719200000000004
8.0 28.0 0.03157600000000007
8.5 28.0 0.022808000000000005
9.0 28.0 0.02719200000000004
9.5 28.0 0.03157600000000007
10.0 28.0 0.0359600000000001
10.5 28.0 0.018423999999999975
11.0 28.0 0.018423999999999975
11.5 28.0 0.02719200000000004
12.0 28.0 0.02719200000000004
12.5 28.0 0.018423999999999975
13.0 28.0 0.03157600000000007
13.5 28.0 0.02719200000000004
14.0 28.0 0.02719200000000004
14.5 28.0 0.022808000000000005
15.0 28.0 0.018423999999999975
15.5 28.0 0.022808000000000005
16.0 28.0 0.02719200000000004
16.5 28.0 0.018423999999999975
17.0 28.0 0.018423999999999975
17.5 28.0 0.02719200000000004
18.0 28.0 0.02719200000000004
18.5 28.0 0.022808000000000005
19.0 28.0 0.02719200000000004
19.5 28.0 0.03157600000000007
20.0 28.0 0.022808000000000005

-10.0 28.5 0.465616
-9.5 28.5 0.4543840000000001
-9.0 28.5 0.07719200000000002
-8.5 28.5 0.13280799999999995
-8.0 28.5 0.07719200000000001
-7.5 28.5 0.465616
-7.0 28.5 0.48438400000000004
-6.5 28.5 0.43000000000000005
-6.0 28.5 0.07842399999999991
-5.5 28.5 0.061576000000000075
-5.0 28.5 0.04842399999999993
-4.5 28.5 0.04719200000000005
-4.0 28.5 0.08157600000000007
-3.5 28.5 0.04719200000000005
-3.0 28.5 0.03280799999999999
-2.5 28.5 0.06719200000000003
-2.0 28.5 0.037192000000000024
-1.5 28.5 0.05719200000000006
-1.0 28.5 0.04403999999999991
-0.5 28.5 0.018423999999999975
0.0 28.5 0.05719200000000006
0.5 28.5 0.02842399999999996
1.0 28.5 0.03157600000000007
1.5 28.5 0.04719200000000003
2.0 28.5 0.018423999999999975
2.5 28.5 0.03280800000000002
3.0 28.5 0.03280800000000002
3.5 28.5 0.03280800000000002
4.0 28.5 0.03157600000000007
4.5 28.5 0.02719200000000004
5.0 28.5 0.02719200000000004
5.5 28.5 0.037192000000000024
6.0 28.5 0.018423999999999975
6.5 28.5 0.018423999999999975
7.0 28.5 0.018423999999999975
7.5 28.5 0.014039999999999941
8.0 28.5 0.018423999999999975
8.5 28.5 0.02719200000000004
9.0 28.5 0.02719200000000004
9.5 28.5 0.022808000000000005
10.0 28.5 0.03157600000000007
10.5 28.5 0.018423999999999975
11.0 28.5 0.022808000000000005
11.5 28.5 0.018423999999999975
12.0 28.5 0.02719200000000004
12.5 28.5 0.022808000000000005
13.0 28.5 0.03157600000000007
13.5 28.5 0.02719200000000004
14.0 28.5 0.014039999999999941
14.5 28.5 0.03157600000000007
15.0 28.5 0.02719200000000004
15.5 28.5 0.03157600000000007
16.0 28.5 0.022808000000000005
16.5 28.5 0.02719200000000004
17.0 28.5 0.02719200000000004
17.5 28.5 0.022808000000000005
18.0 28.5 0.02719200000000004
18.5 28.5 0.022808000000000005
19.0 28.5 0.02719200000000004
19.5 28.5 0.02719200000000004
20.0 28.5 0.018423999999999975

-10.0 29.0 1.24
-9.5 29.0 1.244384
-9.0 29.0 0.45999999999999996
-8.5 29.0 0.8571920000000001
-8.0 29.0 0.8284239999999998
-7.5 29.0 0.13157600000000003
-7.0 29.0 0.48438400000000004
-6.5 29.0 0.07280799999999998
-6.0 29.0 0.08280799999999998
-5.5 29.0 0.504384
-5.0 29.0 0.107192
-4.5 29.0 0.04157600000000008
-4.0 29.0 0.042808
-3.5 29.0 0.04842399999999995
-3.0 29.0 0.05280800000000001
-2.5 29.0 0.06842399999999994
-2.0 29.0 0.07719200000000004
-1.5 29.0 0.10596000000000012
-1.0 29.0 0.04719200000000003
-0.5 29.0 0.04157600000000008
0.0 29.0 0.02842399999999996
0.5 29.0 0.042808
1.0 29.0 0.0440399999999999
1.5 29.0 0.02719200000000004
2.0 29.0 0.02719200000000004
2.5 29.0 0.018423999999999975
3.0 29.0 0.022808000000000005
3.5 29.0 0.022808000000000005
4.0 29.0 0.018423999999999975
4.5 29.0 0.02719200000000004
5.0 29.0 0.018423999999999975
5.5 29.0 0.02719200000000004
6.0 29.0 0.03280799999999999
6.5 29.0 0.0359600000000001
7.0 29.0 0.02842399999999996
7.5 29.0 0.03157600000000007
8.0 29.0 0.022808000000000005
8.5 29.0 0.022808000000000005
9.0 29.0 0.022808000000000005
9.5 29.0 0.02719200000000004
10.0 29.0 0.02719200000000004
10.5 29.0 0.02719200000000004
11.0 29.0 0.0359600000000001
11.5 29.0 0.018423999999999975
12.0 29.0 0.022808000000000005
12.5 29.0 0.03157600000000007
13.0 29.0 0.02719200000000004
13.5 29.0 0.02719200000000004
14.0 29.0 0.02719200000000004
14.5 29.0 0.018423999999999975
15.0 29.0 0.02719200000000004
15.5 29.0 0.022808000000000005
16.0 29.0 0.022808000000000005
16.5 29.0 0.018423999999999975
17.0 29.0 0.022808000000000005
17.5 29.0 0.022808000000000005
18.0 29.0 0.02719200000000004
18.5 29.0 0.02719200000000004
19.0 29.0 0.02719200000000004
19.5 29.0 0.014039999999999941
20.0 29.0 0.02719200000000004

-10.0 29.5 1.23
-9.5 29.5 0.4600000000000001
-9.0 29.5 1.22
-8.5 29.5 0.48438400000000004
-8.0 29.5 0.44438400000000006
-7.5 29.5 0.45
-7.0 29.5 0.07842399999999994
-6.5 29.5 0.04719200000000003
-6.0 29.5 0.4987680000000001
-5.5 29.5 0.44000000000000006
-5.0 29.5 0.107192
-4.5 29.5 0.057192000000000034
-4.0 29.5 0.0440399999999999
-3.5 29.5 0.04842399999999997
-3.0 29.5 0.022808000000000005
-2.5 29.5 0.05719200000000004
-2.0 29.5 0.02719200000000004
-1.5 29.5 0.058423999999999934
-1.0 29.5 0.04719200000000005
-0.5 29.5 0.022808000000000005
0.0 29.5 0.03280800000000002
0.5 29.5 0.02719200000000004
1.0 29.5 0.038423999999999944
1.5 29.5 0.03280800000000002
2.0 29.5 0.02719200000000004
2.5 29.5 0.018423999999999975
3.0 29.5 0.022808000000000005
3.5 29.5 0.022808000000000005
4.0 29.5 0.0359600000000001
4.5 29.5 0.022808000000000005
5.0 29.5 0.022808000000000005
5.5 29.5 0.022808000000000005
6.0 29.5 0.022808000000000005
6.5 29.5 0.037192000000000044
7.0 29.5 0.018423999999999975
7.5 29.5 0.02842399999999996
8.0 29.5 0.02719200000000004
8.5 29.5 0.03157600000000007
9.0 29.5 0.022808000000000005
9.5 29.5 0.0359600000000001
10.0 29.5 0.02719200000000004
10.5 29.5 0.018423999999999975
11.0 29.5 0.022808000000000005
11.5 29.5 0.018423999999999975
12.0 29.5 0.018423999999999975
12.5 29.5 0.022808000000000005
13.0 29.5 0.018423999999999975
13.5 29.5 0.018423999999999975
14.0 29.5 0.02719200000000004
14.5 29.5 0.018423999999999975
15.0 29.5 0.018423999999999975
15.5 29.5 0.018423999999999975
16.0 29.5 0.022808000000000005
16.5 29.5 0.018423999999999975
17.0 29.5 0.018423999999999975
17.5 29.5 0.022808000000000005
18.0 29.5 0.014039999999999941
18.5 29.5 0.03157600000000007
19.0 29.5 0.022808000000000005
19.5 29.5 0.014039999999999941
20.0 29.5 0.018423999999999975

-10.0 30.0 0.44000000000000006
-9.5 30.0 0.464384
-9.0 30.0 0.08842399999999992
-8.5 30.0 0.867192
-8.0 30.0 0.07280799999999997
-7.5 30.0 0.09157600000000005
-7.0 30.0 0.07719200000000001
-6.5 30.0 0.06719200000000003
-6.0 30.0 0.09157600000000007
-5.5 30.0 0.10596000000000008
-5.0 30.0 0.08842399999999992
-4.5 30.0 0.062808
-4.0 30.0 0.042808
-3.5 30.0 0.09157600000000003
-3.0 30.0 0.08280799999999996
-2.5 30.0 0.03157600000000007
-2.0 30.0 0.04596000000000011
-1.5 30.0 0.042808
-1.0 30.0 0.047192000000000026
-0.5 30.0 0.05280799999999998
0.0 30.0 0.022808000000000005
0.5 30.0 0.04719200000000003
1.0 30.0 0.05157600000000009
1.5 30.0 0.018423999999999975
2.0 30.0 0.03280799999999999
2.5 30.0 0.04719200000000005
3.0 30.0 0.02719200000000004
3.5 30.0 0.037192000000000044
4.0 30.0 0.02842399999999996
4.5 30.0 0.022808000000000005
5.0 30.0 0.0359600000000001
5.5 30.0 0.022808000000000005
6.0 30.0 0.037192000000000024
6.5 30.0 0.0359600000000001
7.0 30.0 0.03157600000000007
7.5 30.0 0.022808000000000005
8.0 30.0 0.022808000000000005
8.5 30.0 0.022808000000000005
9.0 30.0 0.02719200000000004
9.5 30.0 0.022808000000000005
10.0 30.0 0.02719200000000004
10.5 30.0 0.018423999999999975
11.0 30.0 0.02719200000000004
11.5 30.0 0.022808000000000005
12.0 30.0 0.03157600000000007
12.5 30.0 0.022808000000000005
13.0 30.0 0.03157600000000007
13.5 30.0 0.018423999999999975
14.0 30.0 0.02719200000000004
14.5 30.0 0.022808000000000005
15.0 30.0 0.02719200000000004
15.5 30.0 0.018423999999999975
16.0 30.0 0.022808000000000005
16.5 30.0 0.022808000000000005
17.0 30.0 0.02719200000000004
17.5 30.0 0.018423999999999975
18.0 30.0 0.03157600000000007
18.5 30.0 0.02719200000000004
19.0 30.0 0.018423999999999975
19.5 30.0 0.018423999999999975
20.0 30.0 0.022808000000000005



==> texfiles/Disjunct_Metric__RMSEs_RMSE_doppler.dat <==
-10.0 0.0 2.0
-9.5 0.0 2.0
-9.0 0.0 2.0
-8.5 0.0 2.0
-8.0 0.0 2.0
-7.5 0.0 2.0
-7.0 0.0 2.0
-6.5 0.0 2.0
-6.0 0.0 2.0
-5.5 0.0 2.0
-5.0 0.0 2.0
-4.5 0.0 2.0
-4.0 0.0 2.0
-3.5 0.0 2.0
-3.0 0.0 2.0
-2.5 0.0 2.0
-2.0 0.0 2.0
-1.5 0.0 2.0
-1.0 0.0 2.0
-0.5 0.0 2.0
0.0 0.0 2.0
0.5 0.0 2.0
1.0 0.0 2.0
1.5 0.0 2.0
2.0 0.0 2.0
2.5 0.0 2.0
3.0 0.0 2.0
3.5 0.0 2.0
4.0 0.0 2.0
4.5 0.0 2.0
5.0 0.0 2.0
5.5 0.0 2.0
6.0 0.0 2.0
6.5 0.0 2.0
7.0 0.0 2.0
7.5 0.0 2.0
8.0 0.0 2.0
8.5 0.0 2.0
9.0 0.0 2.0
9.5 0.0 2.0
10.0 0.0 2.0
10.5 0.0 2.0
11.0 0.0 2.0
11.5 0.0 2.0
12.0 0.0 2.0
12.5 0.0 2.0
13.0 0.0 2.0
13.5 0.0 2.0
14.0 0.0 2.0
14.5 0.0 2.0
15.0 0.0 2.0
15.5 0.0 2.0
16.0 0.0 2.0
16.5 0.0 2.0
17.0 0.0 2.0
17.5 0.0 2.0
18.0 0.0 2.0
18.5 0.0 2.0
19.0 0.0 2.0
19.5 0.0 2.0
20.0 0.0 2.0

-10.0 0.5 2.0
-9.5 0.5 2.0
-9.0 0.5 2.0
-8.5 0.5 2.0
-8.0 0.5 2.0
-7.5 0.5 2.0
-7.0 0.5 2.0
-6.5 0.5 2.0
-6.0 0.5 2.0
-5.5 0.5 2.0
-5.0 0.5 2.0
-4.5 0.5 2.0
-4.0 0.5 2.0
-3.5 0.5 2.0
-3.0 0.5 2.0
-2.5 0.5 2.0
-2.0 0.5 2.0
-1.5 0.5 2.0
-1.0 0.5 2.0
-0.5 0.5 2.0
0.0 0.5 2.0
0.5 0.5 2.0
1.0 0.5 2.0
1.5 0.5 2.0
2.0 0.5 2.0
2.5 0.5 2.0
3.0 0.5 2.0
3.5 0.5 2.0
4.0 0.5 2.0
4.5 0.5 2.0
5.0 0.5 2.0
5.5 0.5 2.0
6.0 0.5 2.0
6.5 0.5 2.0
7.0 0.5 2.0
7.5 0.5 2.0
8.0 0.5 2.0
8.5 0.5 2.0
9.0 0.5 2.0
9.5 0.5 2.0
10.0 0.5 2.0
10.5 0.5 2.0
11.0 0.5 2.0
11.5 0.5 2.0
12.0 0.5 2.0
12.5 0.5 2.0
13.0 0.5 2.0
13.5 0.5 2.0
14.0 0.5 2.0
14.5 0.5 2.0
15.0 0.5 2.0
15.5 0.5 2.0
16.0 0.5 2.0
16.5 0.5 2.0
17.0 0.5 2.0
17.5 0.5 2.0
18.0 0.5 2.0
18.5 0.5 2.0
19.0 0.5 2.0
19.5 0.5 2.0
20.0 0.5 2.0

-10.0 1.0 2.0
-9.5 1.0 2.0
-9.0 1.0 2.0
-8.5 1.0 2.0
-8.0 1.0 2.0
-7.5 1.0 2.0
-7.0 1.0 2.0
-6.5 1.0 2.0
-6.0 1.0 2.0
-5.5 1.0 2.0
-5.0 1.0 2.0
-4.5 1.0 2.0
-4.0 1.0 2.0
-3.5 1.0 2.0
-3.0 1.0 2.0
-2.5 1.0 2.0
-2.0 1.0 2.0
-1.5 1.0 2.0
-1.0 1.0 2.0
-0.5 1.0 2.0
0.0 1.0 2.0
0.5 1.0 2.0
1.0 1.0 2.0
1.5 1.0 2.0
2.0 1.0 2.0
2.5 1.0 2.0
3.0 1.0 2.0
3.5 1.0 2.0
4.0 1.0 2.0
4.5 1.0 2.0
5.0 1.0 2.0
5.5 1.0 2.0
6.0 1.0 2.0
6.5 1.0 2.0
7.0 1.0 2.0
7.5 1.0 2.0
8.0 1.0 2.0
8.5 1.0 2.0
9.0 1.0 2.0
9.5 1.0 2.0
10.0 1.0 2.0
10.5 1.0 2.0
11.0 1.0 2.0
11.5 1.0 2.0
12.0 1.0 2.0
12.5 1.0 2.0
13.0 1.0 2.0
13.5 1.0 2.0
14.0 1.0 2.0
14.5 1.0 2.0
15.0 1.0 2.0
15.5 1.0 2.0
16.0 1.0 2.0
16.5 1.0 2.0
17.0 1.0 2.0
17.5 1.0 2.0
18.0 1.0 2.0
18.5 1.0 2.0
19.0 1.0 2.0
19.5 1.0 2.0
20.0 1.0 2.0

-10.0 1.5 2.0
-9.5 1.5 2.0
-9.0 1.5 2.0
-8.5 1.5 2.0
-8.0 1.5 2.0
-7.5 1.5 2.0
-7.0 1.5 2.0
-6.5 1.5 2.0
-6.0 1.5 2.0
-5.5 1.5 2.0
-5.0 1.5 2.0
-4.5 1.5 2.0
-4.0 1.5 2.0
-3.5 1.5 2.0
-3.0 1.5 2.0
-2.5 1.5 2.0
-2.0 1.5 2.0
-1.5 1.5 2.0
-1.0 1.5 2.0
-0.5 1.5 2.0
0.0 1.5 2.0
0.5 1.5 2.0
1.0 1.5 2.0
1.5 1.5 2.0
2.0 1.5 2.0
2.5 1.5 2.0
3.0 1.5 2.0
3.5 1.5 2.0
4.0 1.5 2.0
4.5 1.5 2.0
5.0 1.5 2.0
5.5 1.5 2.0
6.0 1.5 2.0
6.5 1.5 2.0
7.0 1.5 2.0
7.5 1.5 2.0
8.0 1.5 2.0
8.5 1.5 2.0
9.0 1.5 2.0
9.5 1.5 2.0
10.0 1.5 2.0
10.5 1.5 2.0
11.0 1.5 2.0
11.5 1.5 2.0
12.0 1.5 2.0
12.5 1.5 2.0
13.0 1.5 2.0
13.5 1.5 2.0
14.0 1.5 2.0
14.5 1.5 2.0
15.0 1.5 2.0
15.5 1.5 2.0
16.0 1.5 2.0
16.5 1.5 2.0
17.0 1.5 2.0
17.5 1.5 2.0
18.0 1.5 2.0
18.5 1.5 2.0
19.0 1.5 2.0
19.5 1.5 2.0
20.0 1.5 2.0

-10.0 2.0 2.0
-9.5 2.0 2.0
-9.0 2.0 2.0
-8.5 2.0 2.0
-8.0 2.0 2.0
-7.5 2.0 2.0
-7.0 2.0 2.0
-6.5 2.0 2.0
-6.0 2.0 2.0
-5.5 2.0 2.0
-5.0 2.0 2.0
-4.5 2.0 2.0
-4.0 2.0 2.0
-3.5 2.0 2.0
-3.0 2.0 2.0
-2.5 2.0 2.0
-2.0 2.0 2.0
-1.5 2.0 2.0
-1.0 2.0 2.0
-0.5 2.0 2.0
0.0 2.0 2.0
0.5 2.0 2.0
1.0 2.0 2.0
1.5 2.0 2.0
2.0 2.0 2.0
2.5 2.0 2.0
3.0 2.0 2.0
3.5 2.0 2.0
4.0 2.0 2.0
4.5 2.0 2.0
5.0 2.0 2.0
5.5 2.0 2.0
6.0 2.0 2.0
6.5 2.0 2.0
7.0 2.0 2.0
7.5 2.0 2.0
8.0 2.0 2.0
8.5 2.0 2.0
9.0 2.0 2.0
9.5 2.0 2.0
10.0 2.0 2.0
10.5 2.0 2.0
11.0 2.0 2.0
11.5 2.0 2.0
12.0 2.0 2.0
12.5 2.0 2.0
13.0 2.0 2.0
13.5 2.0 2.0
14.0 2.0 2.0
14.5 2.0 2.0
15.0 2.0 2.0
15.5 2.0 2.0
16.0 2.0 2.0
16.5 2.0 2.0
17.0 2.0 2.0
17.5 2.0 2.0
18.0 2.0 2.0
18.5 2.0 2.0
19.0 2.0 2.0
19.5 2.0 2.0
20.0 2.0 2.0

-10.0 2.5 2.0
-9.5 2.5 2.0
-9.0 2.5 2.0
-8.5 2.5 2.0
-8.0 2.5 2.0
-7.5 2.5 2.0
-7.0 2.5 2.0
-6.5 2.5 2.0
-6.0 2.5 2.0
-5.5 2.5 2.0
-5.0 2.5 2.0
-4.5 2.5 2.0
-4.0 2.5 2.0
-3.5 2.5 2.0
-3.0 2.5 2.0
-2.5 2.5 2.0
-2.0 2.5 2.0
-1.5 2.5 2.0
-1.0 2.5 1.97031
-0.5 2.5 2.0
0.0 2.5 1.93031
0.5 2.5 1.93031
1.0 2.5 2.0
1.5 2.5 2.0
2.0 2.5 1.8709300000000002
2.5 2.5 2.0
3.0 2.5 1.8903100000000002
3.5 2.5 1.6412400000000003
4.0 2.5 1.97031
4.5 2.5 1.7909300000000001
5.0 2.5 1.8903100000000002
5.5 2.5 1.8206200000000003
6.0 2.5 1.8206200000000003
6.5 2.5 1.8606200000000002
7.0 2.5 1.71093
7.5 2.5 1.7509300000000003
8.0 2.5 1.8206200000000003
8.5 2.5 1.78062
9.0 2.5 1.7509300000000003
9.5 2.5 1.71093
10.0 2.5 1.7509300000000003
10.5 2.5 1.8903100000000002
11.0 2.5 1.8903100000000002
11.5 2.5 1.8903100000000002
12.0 2.5 1.78062
12.5 2.5 1.8206200000000003
13.0 2.5 1.6412400000000003
13.5 2.5 1.6812400000000003
14.0 2.5 1.8903100000000002
14.5 2.5 1.78062
15.0 2.5 1.6709299999999998
15.5 2.5 1.71093
16.0 2.5 1.7509300000000003
16.5 2.5 1.78062
17.0 2.5 1.6412400000000003
17.5 2.5 1.8606200000000002
18.0 2.5 1.93031
18.5 2.5 1.7909300000000001
19.0 2.5 1.71093
19.5 2.5 1.78062
20.0 2.5 1.7509300000000003

-10.0 3.0 2.0
-9.5 3.0 2.0
-9.0 3.0 2.0
-8.5 3.0 2.0
-8.0 3.0 1.9503100000000004
-7.5 3.0 2.0
-7.0 3.0 2.0
-6.5 3.0 2.0
-6.0 3.0 2.0
-5.5 3.0 1.9503100000000004
-5.0 3.0 1.9903100000000002
-4.5 3.0 1.5709300000000002
-4.0 3.0 1.70062
-3.5 3.0 1.7806200000000003
-3.0 3.0 1.7903100000000003
-2.5 3.0 1.87031
-2.0 3.0 1.6109300000000004
-1.5 3.0 1.7806200000000003
-1.0 3.0 1.3515500000000005
-0.5 3.0 1.6109300000000004
0.0 3.0 1.6012400000000007
0.5 3.0 1.6509300000000002
1.0 3.0 1.8206200000000003
1.5 3.0 1.6012400000000007
2.0 3.0 1.5115500000000006
2.5 3.0 1.6315500000000007
3.0 3.0 1.5612400000000004
3.5 3.0 1.6412400000000005
4.0 3.0 1.4715500000000006
4.5 3.0 1.5115500000000006
5.0 3.0 1.4715500000000006
5.5 3.0 1.4715500000000006
6.0 3.0 1.5115500000000006
6.5 3.0 1.5515500000000007
7.0 3.0 1.5515500000000007
7.5 3.0 1.4715500000000006
8.0 3.0 1.5115500000000006
8.5 3.0 1.5115500000000006
9.0 3.0 1.5515500000000007
9.5 3.0 1.4715500000000006
10.0 3.0 1.5515500000000007
10.5 3.0 1.4715500000000006
11.0 3.0 1.5515500000000007
11.5 3.0 1.5115500000000006
12.0 3.0 1.4715500000000006
12.5 3.0 1.5115500000000006
13.0 3.0 1.4715500000000006
13.5 3.0 1.5515500000000007
14.0 3.0 1.5515500000000007
14.5 3.0 1.5115500000000006
15.0 3.0 1.5515500000000007
15.5 3.0 1.5515500000000007
16.0 3.0 1.5515500000000007
16.5 3.0 1.5515500000000007
17.0 3.0 1.5515500000000007
17.5 3.0 1.5515500000000007
18.0 3.0 1.5515500000000007
18.5 3.0 1.5515500000000007
19.0 3.0 1.5515500000000007
19.5 3.0 1.5515500000000007
20.0 3.0 1.5515500000000007

-10.0 3.5 2.0
-9.5 3.5 1.84531
-9.0 3.5 1.84531
-8.5 3.5 1.80531
-8.0 3.5 1.70062
-7.5 3.5 1.4709300000000003
-7.0 3.5 1.1412400000000003
-6.5 3.5 1.7006200000000002
-6.0 3.5 1.6309300000000007
-5.5 3.5 1.3412400000000004
-5.0 3.5 1.2412400000000006
-4.5 3.5 1.1065500000000004
-4.0 3.5 1.0665500000000003
-3.5 3.5 1.1465500000000004
-3.0 3.5 1.1812400000000003
-2.5 3.5 1.4309300000000005
-2.0 3.5 1.5359300000000002
-1.5 3.5 1.0265500000000003
-1.0 3.5 1.1065500000000004
-0.5 3.5 1.1715500000000008
0.0 3.5 1.2115500000000008
0.5 3.5 1.1865500000000004
1.0 3.5 1.0665500000000003
1.5 3.5 1.1865500000000004
2.0 3.5 1.1315500000000007
2.5 3.5 1.1465500000000004
3.0 3.5 1.1715500000000008
3.5 3.5 1.0665500000000003
4.0 3.5 1.0665500000000003
4.5 3.5 1.0665500000000003
5.0 3.5 1.1465500000000004
5.5 3.5 1.1065500000000004
6.0 3.5 1.1465500000000004
6.5 3.5 1.1465500000000004
7.0 3.5 1.2115500000000008
7.5 3.5 1.1715500000000008
8.0 3.5 1.1465500000000004
8.5 3.5 1.1465500000000004
9.0 3.5 1.1465500000000004
9.5 3.5 1.0665500000000003
10.0 3.5 1.1865500000000004
10.5 3.5 1.1465500000000004
11.0 3.5 1.0665500000000003
11.5 3.5 1.1465500000000004
12.0 3.5 1.0665500000000003
12.5 3.5 1.1065500000000004
13.0 3.5 1.0665500000000003
13.5 3.5 1.0265500000000003
14.0 3.5 1.0265500000000003
14.5 3.5 1.0665500000000003
15.0 3.5 1.0665500000000003
15.5 3.5 1.0665500000000003
16.0 3.5 1.1065500000000004
16.5 3.5 1.0265500000000003
17.0 3.5 1.0265500000000003
17.5 3.5 1.0265500000000003
18.0 3.5 1.1065500000000004
18.5 3.5 1.0665500000000003
19.0 3.5 1.0265500000000003
19.5 3.5 1.0265500000000003
20.0 3.5 1.0265500000000003

-10.0 4.0 1.51062
-9.5 4.0 1.2859300000000002
-9.0 4.0 1.0459300000000002
-8.5 4.0 1.6953099999999999
-8.0 4.0 0.7212400000000005
-7.5 4.0 0.9012400000000005
-7.0 4.0 0.9012400000000005
-6.5 4.0 1.1259300000000003
-6.0 4.0 0.9812400000000006
-5.5 4.0 0.5965500000000006
-5.0 4.0 1.4706200000000003
-4.5 4.0 1.0212400000000006
-4.0 4.0 0.7165500000000007
-3.5 4.0 0.5565500000000005
-3.0 4.0 0.6765500000000007
-2.5 4.0 0.6365500000000006
-2.0 4.0 0.7165500000000007
-1.5 4.0 0.5565500000000005
-1.0 4.0 0.5565500000000005
-0.5 4.0 0.6365500000000006
0.0 4.0 0.5965500000000006
0.5 4.0 0.7165500000000007
1.0 4.0 0.5965500000000006
1.5 4.0 0.6765500000000007
2.0 4.0 0.5965500000000006
2.5 4.0 0.5565500000000005
3.0 4.0 0.6365500000000006
3.5 4.0 0.6365500000000006
4.0 4.0 0.6365500000000006
4.5 4.0 0.6365500000000006
5.0 4.0 0.6365500000000006
5.5 4.0 0.6765500000000007
6.0 4.0 0.5965500000000006
6.5 4.0 0.6365500000000006
7.0 4.0 0.5165500000000005
7.5 4.0 0.6765500000000007
8.0 4.0 0.6365500000000006
8.5 4.0 0.6765500000000007
9.0 4.0 0.6765500000000007
9.5 4.0 0.6765500000000007
10.0 4.0 0.6765500000000007
10.5 4.0 0.6765500000000007
11.0 4.0 0.6765500000000007
11.5 4.0 0.6765500000000007
12.0 4.0 0.6765500000000007
12.5 4.0 0.6765500000000007
13.0 4.0 0.6765500000000007
13.5 4.0 0.6765500000000007
14.0 4.0 0.6765500000000007
14.5 4.0 0.6765500000000007
15.0 4.0 0.6765500000000007
15.5 4.0 0.6765500000000007
16.0 4.0 0.6765500000000007
16.5 4.0 0.6765500000000007
17.0 4.0 0.6765500000000007
17.5 4.0 0.6765500000000007
18.0 4.0 0.6765500000000007
18.5 4.0 0.6765500000000007
19.0 4.0 0.6765500000000007
19.5 4.0 0.6765500000000007
20.0 4.0 0.6765500000000007

-10.0 4.5 0.5412400000000007
-9.5 4.5 0.7412400000000007
-9.0 4.5 0.5599999999999999
-8.5 4.5 0.5200000000000001
-8.0 4.5 0.9853100000000004
-7.5 4.5 0.22093000000000024
-7.0 4.5 0.5200000000000001
-6.5 4.5 0.14531000000000027
-6.0 4.5 0.6006200000000004
-5.5 4.5 0.10093000000000033
-5.0 4.5 0.1853100000000003
-4.5 4.5 0.1959300000000006
-4.0 4.5 0.2065500000000009
-3.5 4.5 0.14093000000000036
-3.0 4.5 0.1959300000000006
-2.5 4.5 0.1403100000000002
-2.0 4.5 0.14093000000000036
-1.5 4.5 0.15593000000000057
-1.0 4.5 0.16655000000000086
-0.5 4.5 0.12655000000000083
0.0 4.5 0.10155000000000047
0.5 4.5 0.14093000000000036
1.0 4.5 0.12655000000000083
1.5 4.5 0.12655000000000083
2.0 4.5 0.1403100000000002
2.5 4.5 0.15593000000000057
3.0 4.5 0.14093000000000036
3.5 4.5 0.2065500000000009
4.0 4.5 0.16655000000000086
4.5 4.5 0.16655000000000086
5.0 4.5 0.16655000000000086
5.5 4.5 0.12655000000000083
6.0 4.5 0.1809300000000004
6.5 4.5 0.12655000000000083
7.0 4.5 0.12655000000000083
7.5 4.5 0.12655000000000083
8.0 4.5 0.12655000000000083
8.5 4.5 0.12655000000000083
9.0 4.5 0.12655000000000083
9.5 4.5 0.12655000000000083
10.0 4.5 0.12655000000000083
10.5 4.5 0.12655000000000083
11.0 4.5 0.12655000000000083
11.5 4.5 0.12655000000000083
12.0 4.5 0.12655000000000083
12.5 4.5 0.12655000000000083
13.0 4.5 0.12655000000000083
13.5 4.5 0.12655000000000083
14.0 4.5 0.10155000000000047
14.5 4.5 0.12655000000000083
15.0 4.5 0.12655000000000083
15.5 4.5 0.12655000000000083
16.0 4.5 0.12655000000000083
16.5 4.5 0.12655000000000083
17.0 4.5 0.12655000000000083
17.5 4.5 0.12655000000000083
18.0 4.5 0.12655000000000083
18.5 4.5 0.12655000000000083
19.0 4.5 0.12655000000000083
19.5 4.5 0.12655000000000083
20.0 4.5 0.12655000000000083

-10.0 5.0 0.95031
-9.5 5.0 1.6096899999999998
-9.0 5.0 0.6493800000000001
-8.5 5.0 0.5987599999999995
-8.0 5.0 0.26344999999999974
-7.5 5.0 0.18344999999999967
-7.0 5.0 0.48937999999999987
-6.5 5.0 0.2234499999999997
-6.0 5.0 0.2540699999999999
-5.5 5.0 0.3034499999999998
-5.0 5.0 0.2234499999999997
-4.5 5.0 0.3034499999999998
-4.0 5.0 0.26344999999999974
-3.5 5.0 0.2234499999999997
-3.0 5.0 0.3434499999999998
-2.5 5.0 0.2084499999999995
-2.0 5.0 0.2884499999999994
-1.5 5.0 0.3434499999999998
-1.0 5.0 0.3434499999999998
-0.5 5.0 0.14344999999999963
0.0 5.0 0.26344999999999974
0.5 5.0 0.3034499999999998
1.0 5.0 0.2234499999999997
1.5 5.0 0.26344999999999974
2.0 5.0 0.18344999999999967
2.5 5.0 0.2234499999999997
3.0 5.0 0.26344999999999974
3.5 5.0 0.2234499999999997
4.0 5.0 0.26344999999999974
4.5 5.0 0.18344999999999967
5.0 5.0 0.2234499999999997
5.5 5.0 0.2234499999999997
6.0 5.0 0.2234499999999997
6.5 5.0 0.2234499999999997
7.0 5.0 0.2234499999999997
7.5 5.0 0.2234499999999997
8.0 5.0 0.2234499999999997
8.5 5.0 0.2234499999999997
9.0 5.0 0.2234499999999997
9.5 5.0 0.2234499999999997
10.0 5.0 0.2234499999999997
10.5 5.0 0.2234499999999997
11.0 5.0 0.2234499999999997
11.5 5.0 0.2234499999999997
12.0 5.0 0.2234499999999997
12.5 5.0 0.2234499999999997
13.0 5.0 0.2234499999999997
13.5 5.0 0.2234499999999997
14.0 5.0 0.2234499999999997
14.5 5.0 0.2234499999999997
15.0 5.0 0.2234499999999997
15.5 5.0 0.2234499999999997
16.0 5.0 0.2234499999999997
16.5 5.0 0.2234499999999997
17.0 5.0 0.2234499999999997
17.5 5.0 0.2234499999999997
18.0 5.0 0.2234499999999997
18.5 5.0 0.2234499999999997
19.0 5.0 0.2234499999999997
19.5 5.0 0.2234499999999997
20.0 5.0 0.2234499999999997

-10.0 5.5 1.2640699999999998
-9.5 5.5 1.0740699999999996
-9.0 5.5 0.8787599999999995
-8.5 5.5 0.7393799999999999
-8.0 5.5 0.7787599999999996
-7.5 5.5 0.49345
-7.0 5.5 0.4284499999999996
-6.5 5.5 0.3484499999999997
-6.0 5.5 0.7387599999999995
-5.5 5.5 0.38844999999999974
-5.0 5.5 0.4034499999999994
-4.5 5.5 0.5484499999999995
-4.0 5.5 0.5484499999999997
-3.5 5.5 0.44344999999999946
-3.0 5.5 0.3484499999999997
-2.5 5.5 0.46844999999999964
-2.0 5.5 0.5084499999999996
-1.5 5.5 0.2284499999999996
-1.0 5.5 0.3484499999999997
-0.5 5.5 0.4284499999999998
0.0 5.5 0.4284499999999998
0.5 5.5 0.4684499999999998
1.0 5.5 0.5484499999999999
1.5 5.5 0.38844999999999974
2.0 5.5 0.4284499999999998
2.5 5.5 0.5484499999999999
3.0 5.5 0.4284499999999998
3.5 5.5 0.4284499999999998
4.0 5.5 0.38844999999999974
4.5 5.5 0.4284499999999998
5.0 5.5 0.38844999999999974
5.5 5.5 0.4284499999999998
6.0 5.5 0.4284499999999998
6.5 5.5 0.3484499999999997
7.0 5.5 0.4284499999999998
7.5 5.5 0.3484499999999997
8.0 5.5 0.38844999999999974
8.5 5.5 0.4684499999999998
9.0 5.5 0.4284499999999998
9.5 5.5 0.4284499999999998
10.0 5.5 0.38844999999999974
10.5 5.5 0.38844999999999974
11.0 5.5 0.4684499999999998
11.5 5.5 0.3484499999999997
12.0 5.5 0.3484499999999997
12.5 5.5 0.38844999999999974
13.0 5.5 0.38844999999999974
13.5 5.5 0.3484499999999997
14.0 5.5 0.4284499999999998
14.5 5.5 0.38844999999999974
15.0 5.5 0.38844999999999974
15.5 5.5 0.3484499999999997
16.0 5.5 0.3484499999999997
16.5 5.5 0.3484499999999997
17.0 5.5 0.38844999999999974
17.5 5.5 0.38844999999999974
18.0 5.5 0.3484499999999997
18.5 5.5 0.38844999999999974
19.0 5.5 0.38844999999999974
19.5 5.5 0.3484499999999997
20.0 5.5 0.3484499999999997

-10.0 6.0 1.6046900000000002
-9.5 6.0 0.8587599999999993
-9.0 6.0 1.2540699999999998
-8.5 6.0 0.8400000000000001
-8.0 6.0 0.34344999999999926
-7.5 6.0 0.5034499999999993
-7.0 6.0 0.48844999999999955
-6.5 6.0 0.4084499999999993
-6.0 6.0 0.34344999999999926
-5.5 6.0 0.44844999999999935
-5.0 6.0 0.5284499999999994
-4.5 6.0 0.4884499999999994
-4.0 6.0 0.34344999999999926
-3.5 6.0 0.4634499999999992
-3.0 6.0 0.42344999999999916
-2.5 6.0 0.5034499999999991
-2.0 6.0 0.5284499999999994
-1.5 6.0 0.5284499999999994
-1.0 6.0 0.42344999999999916
-0.5 6.0 0.42344999999999916
0.0 6.0 0.42344999999999916
0.5 6.0 0.46344999999999903
1.0 6.0 0.46344999999999903
1.5 6.0 0.4634499999999992
2.0 6.0 0.423449999999999
2.5 6.0 0.46344999999999903
3.0 6.0 0.423449999999999
3.5 6.0 0.423449999999999
4.0 6.0 0.5034499999999991
4.5 6.0 0.46344999999999903
5.0 6.0 0.4884499999999994
5.5 6.0 0.423449999999999
6.0 6.0 0.46344999999999903
6.5 6.0 0.423449999999999
7.0 6.0 0.423449999999999
7.5 6.0 0.44844999999999935
8.0 6.0 0.44844999999999935
8.5 6.0 0.46344999999999903
9.0 6.0 0.46344999999999903
9.5 6.0 0.423449999999999
10.0 6.0 0.423449999999999
10.5 6.0 0.46344999999999903
11.0 6.0 0.46344999999999903
11.5 6.0 0.423449999999999
12.0 6.0 0.46344999999999903
12.5 6.0 0.423449999999999
13.0 6.0 0.423449999999999
13.5 6.0 0.423449999999999
14.0 6.0 0.423449999999999
14.5 6.0 0.423449999999999
15.0 6.0 0.423449999999999
15.5 6.0 0.423449999999999
16.0 6.0 0.423449999999999
16.5 6.0 0.423449999999999
17.0 6.0 0.423449999999999
17.5 6.0 0.423449999999999
18.0 6.0 0.423449999999999
18.5 6.0 0.423449999999999
19.0 6.0 0.423449999999999
19.5 6.0 0.423449999999999
20.0 6.0 0.423449999999999

-10.0 6.5 1.51938
-9.5 6.5 1.0440699999999996
-9.0 6.5 1.0646900000000001
-8.5 6.5 0.4834499999999993
-8.0 6.5 1.01907
-7.5 6.5 0.84938
-7.0 6.5 0.5634499999999996
-6.5 6.5 0.7787599999999996
-6.0 6.5 0.3634499999999994
-5.5 6.5 0.45845
-5.0 6.5 0.3384499999999999
-4.5 6.5 0.4984499999999999
-4.0 6.5 0.4184499999999998
-3.5 6.5 0.41845
-3.0 6.5 0.5384499999999999
-2.5 6.5 0.5384499999999998
-2.0 6.5 0.45844999999999986
-1.5 6.5 0.5384499999999999
-1.0 6.5 0.4834499999999995
-0.5 6.5 0.45845
0.0 6.5 0.44344999999999946
0.5 6.5 0.4034499999999994
1.0 6.5 0.6184499999999996
1.5 6.5 0.37844999999999995
2.0 6.5 0.4984499999999999
2.5 6.5 0.5634499999999996
3.0 6.5 0.4984499999999999
3.5 6.5 0.45845
4.0 6.5 0.4984499999999999
4.5 6.5 0.5384499999999999
5.0 6.5 0.49845000000000006
5.5 6.5 0.4834499999999995
6.0 6.5 0.5384499999999999
6.5 6.5 0.5384499999999999
7.0 6.5 0.49845000000000006
7.5 6.5 0.5234499999999995
8.0 6.5 0.5384499999999999
8.5 6.5 0.49845000000000006
9.0 6.5 0.49845000000000006
9.5 6.5 0.49845000000000006
10.0 6.5 0.49845000000000006
10.5 6.5 0.49845000000000006
11.0 6.5 0.49845000000000006
11.5 6.5 0.49845000000000006
12.0 6.5 0.49845000000000006
12.5 6.5 0.49845000000000006
13.0 6.5 0.49845000000000006
13.5 6.5 0.49845000000000006
14.0 6.5 0.49845000000000006
14.5 6.5 0.49845000000000006
15.0 6.5 0.49845000000000006
15.5 6.5 0.49845000000000006
16.0 6.5 0.49845000000000006
16.5 6.5 0.49845000000000006
17.0 6.5 0.49845000000000006
17.5 6.5 0.49845000000000006
18.0 6.5 0.49845000000000006
18.5 6.5 0.49845000000000006
19.0 6.5 0.49845000000000006
19.5 6.5 0.49845000000000006
20.0 6.5 0.49845000000000006

-10.0 7.0 1.6293799999999998
-9.5 7.0 1.1190699999999998
-9.0 7.0 0.72
-8.5 7.0 1.1590699999999998
-8.0 7.0 1.0987599999999997
-7.5 7.0 0.7387599999999994
-7.0 7.0 0.43844999999999956
-6.5 7.0 0.5334499999999993
-6.0 7.0 0.7787599999999995
-5.5 7.0 0.6240699999999997
-5.0 7.0 0.4934499999999993
-4.5 7.0 0.5734499999999993
-4.0 7.0 0.6534499999999994
-3.5 7.0 0.5734499999999993
-3.0 7.0 0.5334499999999993
-2.5 7.0 0.6134499999999994
-2.0 7.0 0.4134499999999992
-1.5 7.0 0.45344999999999924
-1.0 7.0 0.5734499999999993
-0.5 7.0 0.8987599999999996
0.0 7.0 0.6934499999999995
0.5 7.0 0.5334499999999993
1.0 7.0 0.6534499999999994
1.5 7.0 0.6534499999999994
2.0 7.0 0.5334499999999993
2.5 7.0 0.5734499999999993
3.0 7.0 0.5734499999999993
3.5 7.0 0.6134499999999994
4.0 7.0 0.6134499999999994
4.5 7.0 0.6134499999999994
5.0 7.0 0.6134499999999994
5.5 7.0 0.5734499999999993
6.0 7.0 0.6134499999999994
6.5 7.0 0.5334499999999993
7.0 7.0 0.5734499999999993
7.5 7.0 0.5734499999999993
8.0 7.0 0.5734499999999993
8.5 7.0 0.5734499999999993
9.0 7.0 0.5734499999999993
9.5 7.0 0.5734499999999993
10.0 7.0 0.6134499999999994
10.5 7.0 0.5734499999999993
11.0 7.0 0.6134499999999994
11.5 7.0 0.5734499999999993
12.0 7.0 0.5734499999999993
12.5 7.0 0.5734499999999993
13.0 7.0 0.5734499999999993
13.5 7.0 0.5734499999999993
14.0 7.0 0.5734499999999993
14.5 7.0 0.5734499999999993
15.0 7.0 0.5734499999999993
15.5 7.0 0.5734499999999993
16.0 7.0 0.5734499999999993
16.5 7.0 0.5734499999999993
17.0 7.0 0.5734499999999993
17.5 7.0 0.5734499999999993
18.0 7.0 0.5734499999999993
18.5 7.0 0.5734499999999993
19.0 7.0 0.5734499999999993
19.5 7.0 0.5734499999999993
20.0 7.0 0.5734499999999993

-10.0 7.5 1.5793800000000002
-9.5 7.5 1.3893799999999996
-9.0 7.5 0.7987600000000006
-8.5 7.5 0.8787600000000007
-8.0 7.5 0.8187599999999995
-7.5 7.5 0.8387600000000006
-7.0 7.5 0.9787599999999994
-6.5 7.5 0.7684500000000005
-6.0 7.5 0.7284500000000007
-5.5 7.5 0.5284500000000006
-5.0 7.5 0.6334499999999993
-4.5 7.5 0.6084500000000007
-4.0 7.5 0.6484500000000006
-3.5 7.5 0.5284500000000009
-3.0 7.5 0.6084500000000006
-2.5 7.5 0.488450000000001
-2.0 7.5 0.488450000000001
-1.5 7.5 0.4334499999999995
-1.0 7.5 0.5284500000000009
-0.5 7.5 0.5284500000000009
0.0 7.5 0.5684500000000007
0.5 7.5 0.5684500000000009
1.0 7.5 0.6484500000000004
1.5 7.5 0.6084500000000006
2.0 7.5 0.6084500000000007
2.5 7.5 0.6084500000000007
3.0 7.5 0.5284500000000009
3.5 7.5 0.6484500000000004
4.0 7.5 0.6084500000000006
4.5 7.5 0.6484500000000004
5.0 7.5 0.5684500000000007
5.5 7.5 0.6084500000000006
6.0 7.5 0.6484500000000004
6.5 7.5 0.5684500000000007
7.0 7.5 0.6084500000000006
7.5 7.5 0.6084500000000006
8.0 7.5 0.6484500000000004
8.5 7.5 0.6484500000000004
9.0 7.5 0.6484500000000004
9.5 7.5 0.6084500000000006
10.0 7.5 0.5684500000000007
10.5 7.5 0.6484500000000004
11.0 7.5 0.6484500000000004
11.5 7.5 0.6484500000000004
12.0 7.5 0.6484500000000004
12.5 7.5 0.6484500000000004
13.0 7.5 0.6484500000000004
13.5 7.5 0.6484500000000004
14.0 7.5 0.6484500000000004
14.5 7.5 0.6484500000000004
15.0 7.5 0.6484500000000004
15.5 7.5 0.6484500000000004
16.0 7.5 0.6484500000000004
16.5 7.5 0.6484500000000004
17.0 7.5 0.6484500000000004
17.5 7.5 0.6484500000000004
18.0 7.5 0.6484500000000004
18.5 7.5 0.6484500000000004
19.0 7.5 0.6484500000000004
19.5 7.5 0.6484500000000004
20.0 7.5 0.6484500000000004

-10.0 8.0 0.8187599999999998
-9.5 8.0 0.428450000000001
-9.0 8.0 0.9793800000000005
-8.5 8.0 0.34406999999999943
-8.0 8.0 0.9440699999999994
-7.5 8.0 0.7187600000000007
-7.0 8.0 0.1840699999999993
-6.5 8.0 0.5084500000000007
-6.0 8.0 0.4090700000000007
-5.5 8.0 0.548450000000001
-5.0 8.0 0.48907000000000045
-4.5 8.0 0.7187600000000005
-4.0 8.0 0.48907000000000045
-3.5 8.0 0.24907000000000057
-3.0 8.0 0.4684500000000007
-2.5 8.0 0.508450000000001
-2.0 8.0 0.4684500000000007
-1.5 8.0 0.3884500000000008
-1.0 8.0 0.42845000000000066
-0.5 8.0 0.34845000000000076
0.0 8.0 0.3084500000000007
0.5 8.0 0.42845000000000066
1.0 8.0 0.34845000000000076
1.5 8.0 0.42845000000000066
2.0 8.0 0.3484500000000006
2.5 8.0 0.4684500000000007
3.0 8.0 0.42845000000000066
3.5 8.0 0.42845000000000066
4.0 8.0 0.38845000000000063
4.5 8.0 0.42845000000000066
5.0 8.0 0.3884500000000008
5.5 8.0 0.4684500000000007
6.0 8.0 0.4684500000000007
6.5 8.0 0.42845000000000066
7.0 8.0 0.5084500000000007
7.5 8.0 0.38845000000000063
8.0 8.0 0.38845000000000063
8.5 8.0 0.4684500000000007
9.0 8.0 0.42845000000000066
9.5 8.0 0.3484500000000006
10.0 8.0 0.38845000000000063
10.5 8.0 0.42845000000000066
11.0 8.0 0.38845000000000063
11.5 8.0 0.38845000000000063
12.0 8.0 0.3484500000000006
12.5 8.0 0.5084500000000007
13.0 8.0 0.38845000000000063
13.5 8.0 0.3484500000000006
14.0 8.0 0.38845000000000063
14.5 8.0 0.3484500000000006
15.0 8.0 0.42845000000000066
15.5 8.0 0.3484500000000006
16.0 8.0 0.38845000000000063
16.5 8.0 0.3484500000000006
17.0 8.0 0.3484500000000006
17.5 8.0 0.3484500000000006
18.0 8.0 0.3484500000000006
18.5 8.0 0.3484500000000006
19.0 8.0 0.42845000000000066
19.5 8.0 0.3484500000000006
20.0 8.0 0.3484500000000006

-10.0 8.5 0.5534499999999996
-9.5 8.5 1.3793800000000003
-9.0 8.5 1.61469
-8.5 8.5 0.4693799999999996
-8.0 8.5 1.2193800000000004
-7.5 8.5 0.9490700000000004
-7.0 8.5 0.6993800000000006
-6.5 8.5 0.5893799999999996
-6.0 8.5 0.21468999999999952
-5.5 8.5 0.13468999999999945
-5.0 8.5 0.5187600000000003
-4.5 8.5 0.23344999999999913
-4.0 8.5 0.1490700000000004
-3.5 8.5 0.24845000000000042
-3.0 8.5 0.16406999999999955
-2.5 8.5 0.23344999999999913
-2.0 8.5 0.1490700000000004
-1.5 8.5 0.15344999999999906
-1.0 8.5 0.19344999999999893
-0.5 8.5 0.1640699999999992
0.0 8.5 0.16845000000000035
0.5 8.5 0.24845000000000006
1.0 8.5 0.1134499999999992
1.5 8.5 0.15344999999999906
2.0 8.5 0.32845000000000046
2.5 8.5 0.27344999999999864
3.0 8.5 0.24845000000000078
3.5 8.5 0.15344999999999906
4.0 8.5 0.1134499999999992
4.5 8.5 0.1134499999999992
5.0 8.5 0.15344999999999906
5.5 8.5 0.19344999999999893
6.0 8.5 0.15344999999999906
6.5 8.5 0.19344999999999893
7.0 8.5 0.1134499999999992
7.5 8.5 0.24845000000000006
8.0 8.5 0.20406999999999903
8.5 8.5 0.07344999999999935
9.0 8.5 0.15344999999999906
9.5 8.5 0.1134499999999992
10.0 8.5 0.1134499999999992
10.5 8.5 0.07344999999999935
11.0 8.5 0.23344999999999877
11.5 8.5 0.1134499999999992
12.0 8.5 0.16845000000000035
12.5 8.5 0.1134499999999992
13.0 8.5 0.1134499999999992
13.5 8.5 0.07344999999999935
14.0 8.5 0.07344999999999935
14.5 8.5 0.1134499999999992
15.0 8.5 0.07344999999999935
15.5 8.5 0.15344999999999906
16.0 8.5 0.15344999999999906
16.5 8.5 0.07344999999999935
17.0 8.5 0.15344999999999906
17.5 8.5 0.15344999999999906
18.0 8.5 0.07344999999999935
18.5 8.5 0.1134499999999992
19.0 8.5 0.07344999999999935
19.5 8.5 0.07344999999999935
20.0 8.5 0.07344999999999935

-10.0 9.0 0.426550000000001
-9.5 9.0 1.6453100000000003
-9.0 9.0 1.0053100000000001
-8.5 9.0 0.16155000000000044
-8.0 9.0 0.5493799999999996
-7.5 9.0 0.68
-7.0 9.0 0.5012400000000004
-6.5 9.0 0.20031000000000035
-6.0 9.0 0.5787599999999994
-5.5 9.0 0.1596899999999998
-5.0 9.0 0.4812400000000004
-4.5 9.0 0.1209299999999999
-4.0 9.0 0.04092999999999982
-3.5 9.0 0.055930000000000035
-3.0 9.0 0.12093000000000025
-2.5 9.0 0.16031000000000012
-2.0 9.0 0.2853100000000005
-1.5 9.0 0.08093000000000003
-1.0 9.0 0.11468999999999951
-0.5 9.0 0.08093000000000003
0.0 9.0 0.12530999999999998
0.5 9.0 0.09593000000000025
1.0 9.0 0.19468999999999995
1.5 9.0 0.08530999999999977
2.0 9.0 0.06655000000000051
2.5 9.0 0.055930000000000035
3.0 9.0 0.08093000000000003
3.5 9.0 0.026550000000000296
4.0 9.0 0.026550000000000296
4.5 9.0 0.09593000000000025
5.0 9.0 0.0015499999999999403
5.5 9.0 0.055930000000000035
6.0 9.0 0.026550000000000296
6.5 9.0 0.055930000000000035
7.0 9.0 0.055930000000000035
7.5 9.0 0.055930000000000035
8.0 9.0 0.11468999999999951
8.5 9.0 0.08530999999999977
9.0 9.0 0.055930000000000035
9.5 9.0 0.026550000000000296
10.0 9.0 0.0015499999999999403
10.5 9.0 0.026550000000000296
11.0 9.0 0.026550000000000296
11.5 9.0 0.026550000000000296
12.0 9.0 0.0015499999999999403
12.5 9.0 0.026550000000000296
13.0 9.0 0.026550000000000296
13.5 9.0 0.026550000000000296
14.0 9.0 0.026550000000000296
14.5 9.0 0.026550000000000296
15.0 9.0 0.026550000000000296
15.5 9.0 0.026550000000000296
16.0 9.0 0.026550000000000296
16.5 9.0 0.026550000000000296
17.0 9.0 0.026550000000000296
17.5 9.0 0.026550000000000296
18.0 9.0 0.026550000000000296
18.5 9.0 0.026550000000000296
19.0 9.0 0.026550000000000296
19.5 9.0 0.026550000000000296
20.0 9.0 0.026550000000000296

-10.0 9.5 1.01969
-9.5 9.5 0.2584499999999995
-9.0 9.5 0.2209300000000006
-8.5 9.5 0.13531000000000012
-8.0 9.5 0.2153100000000002
-7.5 9.5 0.2153100000000002
-7.0 9.5 0.9796900000000001
-6.5 9.5 0.13969000000000023
-6.0 9.5 0.1846899999999998
-5.5 9.5 0.11406999999999883
-5.0 9.5 0.17906999999999976
-4.5 9.5 0.5206200000000006
-4.0 9.5 0.26031000000000015
-3.5 9.5 0.5200000000000002
-3.0 9.5 0.22469
-2.5 9.5 0.13531000000000012
-2.0 9.5 0.1390699999999999
-1.5 9.5 0.1409300000000009
-1.0 9.5 0.10468999999999937
-0.5 9.5 0.09907000000000003
0.0 9.5 0.14031000000000055
0.5 9.5 0.09530999999999992
1.0 9.5 0.13531000000000012
1.5 9.5 0.11655000000000122
2.0 9.5 0.09530999999999992
2.5 9.5 0.13531000000000012
3.0 9.5 0.1003100000000007
3.5 9.5 0.076550000000001
4.0 9.5 0.10093000000000103
4.5 9.5 0.09969000000000036
5.0 9.5 0.09907000000000003
5.5 9.5 0.10093000000000103
6.0 9.5 0.1003100000000007
6.5 9.5 0.10093000000000103
7.0 9.5 0.09907000000000003
7.5 9.5 0.09969000000000036
8.0 9.5 0.10155000000000136
8.5 9.5 0.08593000000000046
9.0 9.5 0.1003100000000007
9.5 9.5 0.10468999999999937
10.0 9.5 0.1003100000000007
10.5 9.5 0.1003100000000007
11.0 9.5 0.08593000000000046
11.5 9.5 0.10093000000000103
12.0 9.5 0.10093000000000103
12.5 9.5 0.09969000000000036
13.0 9.5 0.10093000000000103
13.5 9.5 0.09969000000000036
14.0 9.5 0.10093000000000103
14.5 9.5 0.10093000000000103
15.0 9.5 0.10093000000000103
15.5 9.5 0.09969000000000036
16.0 9.5 0.10093000000000103
16.5 9.5 0.10155000000000136
17.0 9.5 0.10155000000000136
17.5 9.5 0.10155000000000136
18.0 9.5 0.1003100000000007
18.5 9.5 0.10155000000000136
19.0 9.5 0.10093000000000103
19.5 9.5 0.10155000000000136
20.0 9.5 0.10093000000000103

-10.0 10.0 1.76969
-9.5 10.0 0.12469000000000001
-9.0 10.0 1.04469
-8.5 10.0 1.2493799999999993
-8.0 10.0 0.32468999999999965
-7.5 10.0 0.16468999999999986
-7.0 10.0 0.2809300000000004
-6.5 10.0 0.5293799999999997
-6.0 10.0 0.5387599999999988
-5.5 10.0 0.4800000000000004
-5.0 10.0 0.21406999999999882
-4.5 10.0 0.14344999999999822
-4.0 10.0 0.10344999999999835
-3.5 10.0 0.12469000000000001
-3.0 10.0 0.1340699999999991
-2.5 10.0 0.16469000000000023
-2.0 10.0 0.1490700000000004
-1.5 10.0 0.14344999999999822
-1.0 10.0 0.054069999999999396
-0.5 10.0 0.18344999999999842
0.0 10.0 0.14344999999999822
0.5 10.0 0.1340699999999991
1.0 10.0 0.0634499999999985
1.5 10.0 0.02344999999999864
2.0 10.0 0.10344999999999835
2.5 10.0 0.054069999999999396
3.0 10.0 0.0634499999999985
3.5 10.0 0.054069999999999396
4.0 10.0 0.0634499999999985
4.5 10.0 0.02344999999999864
5.0 10.0 0.10344999999999835
5.5 10.0 0.02344999999999864
6.0 10.0 0.0634499999999985
6.5 10.0 0.02344999999999864
7.0 10.0 0.02344999999999864
7.5 10.0 0.02344999999999864
8.0 10.0 0.02344999999999864
8.5 10.0 0.02344999999999864
9.0 10.0 0.02344999999999864
9.5 10.0 0.02344999999999864
10.0 10.0 0.1340699999999991
10.5 10.0 0.02344999999999864
11.0 10.0 0.02344999999999864
11.5 10.0 0.02344999999999864
12.0 10.0 0.02344999999999864
12.5 10.0 0.02344999999999864
13.0 10.0 0.02344999999999864
13.5 10.0 0.02344999999999864
14.0 10.0 0.02344999999999864
14.5 10.0 0.02344999999999864
15.0 10.0 0.02344999999999864
15.5 10.0 0.02344999999999864
16.0 10.0 0.02344999999999864
16.5 10.0 0.02344999999999864
17.0 10.0 0.02344999999999864
17.5 10.0 0.02344999999999864
18.0 10.0 0.02344999999999864
18.5 10.0 0.02344999999999864
19.0 10.0 0.02344999999999864
19.5 10.0 0.02344999999999864
20.0 10.0 0.02344999999999864

-10.0 10.5 1.28
-9.5 10.5 0.9353100000000001
-9.0 10.5 0.89969
-8.5 10.5 0.5999999999999996
-8.0 10.5 0.9846899999999994
-7.5 10.5 0.6706200000000007
-7.0 10.5 0.21530999999999983
-6.5 10.5 0.08593000000000046
-6.0 10.5 0.5906200000000006
-5.5 10.5 0.5412400000000013
-5.0 10.5 0.2153100000000002
-4.5 10.5 0.17531
-4.0 10.5 0.2153100000000002
-3.5 10.5 0.2153100000000002
-3.0 10.5 0.16593000000000052
-2.5 10.5 0.09530999999999992
-2.0 10.5 0.15406999999999868
-1.5 10.5 0.09530999999999992
-1.0 10.5 0.15406999999999904
-0.5 10.5 0.09530999999999992
0.0 10.5 0.1446899999999996
0.5 10.5 0.16593000000000052
1.0 10.5 0.13531000000000012
1.5 10.5 0.11406999999999883
2.0 10.5 0.09530999999999992
2.5 10.5 0.10468999999999937
3.0 10.5 0.09530999999999992
3.5 10.5 0.09530999999999992
4.0 10.5 0.076550000000001
4.5 10.5 0.10468999999999937
5.0 10.5 0.10468999999999937
5.5 10.5 0.09530999999999992
6.0 10.5 0.12344999999999828
6.5 10.5 0.08593000000000046
7.0 10.5 0.12344999999999828
7.5 10.5 0.10468999999999937
8.0 10.5 0.09530999999999992
8.5 10.5 0.11406999999999883
9.0 10.5 0.08593000000000046
9.5 10.5 0.10468999999999937
10.0 10.5 0.10468999999999937
10.5 10.5 0.09530999999999992
11.0 10.5 0.09530999999999992
11.5 10.5 0.10468999999999937
12.0 10.5 0.11406999999999883
12.5 10.5 0.10468999999999937
13.0 10.5 0.12344999999999828
13.5 10.5 0.09530999999999992
14.0 10.5 0.11406999999999883
14.5 10.5 0.12344999999999828
15.0 10.5 0.10468999999999937
15.5 10.5 0.10468999999999937
16.0 10.5 0.09530999999999992
16.5 10.5 0.11406999999999883
17.0 10.5 0.10468999999999937
17.5 10.5 0.10468999999999937
18.0 10.5 0.11406999999999883
18.5 10.5 0.11406999999999883
19.0 10.5 0.09530999999999992
19.5 10.5 0.12344999999999828
20.0 10.5 0.11406999999999883

-10.0 11.0 0.9646899999999998
-9.5 11.0 1.28
-9.0 11.0 0.88031
-8.5 11.0 0.1340699999999991
-8.0 11.0 0.9153100000000005
-7.5 11.0 0.20031
-7.0 11.0 0.3646899999999995
-6.5 11.0 0.2846899999999998
-6.0 11.0 0.20468999999999973
-5.5 11.0 0.16030999999999979
-5.0 11.0 0.13406999999999947
-4.5 11.0 0.054069999999999396
-4.0 11.0 0.12093000000000025
-3.5 11.0 0.16468999999999986
-3.0 11.0 0.17406999999999898
-2.5 11.0 0.08093000000000003
-2.0 11.0 0.054069999999999396
-1.5 11.0 0.09406999999999925
-1.0 11.0 0.17655000000000243
-0.5 11.0 0.09406999999999925
0.0 11.0 0.12469000000000001
0.5 11.0 0.11531000000000091
1.0 11.0 0.12469000000000001
1.5 11.0 0.12469000000000001
2.0 11.0 0.11531000000000091
2.5 11.0 0.16468999999999986
3.0 11.0 0.12469000000000001
3.5 11.0 0.054069999999999396
4.0 11.0 0.09406999999999925
4.5 11.0 0.0634499999999985
5.0 11.0 0.02344999999999864
5.5 11.0 0.02344999999999864
6.0 11.0 0.0634499999999985
6.5 11.0 0.0634499999999985
7.0 11.0 0.02344999999999864
7.5 11.0 0.02344999999999864
8.0 11.0 0.02344999999999864
8.5 11.0 0.02344999999999864
9.0 11.0 0.02344999999999864
9.5 11.0 0.02344999999999864
10.0 11.0 0.02344999999999864
10.5 11.0 0.02344999999999864
11.0 11.0 0.02344999999999864
11.5 11.0 0.02344999999999864
12.0 11.0 0.02344999999999864
12.5 11.0 0.02344999999999864
13.0 11.0 0.02344999999999864
13.5 11.0 0.02344999999999864
14.0 11.0 0.02344999999999864
14.5 11.0 0.02344999999999864
15.0 11.0 0.02344999999999864
15.5 11.0 0.02344999999999864
16.0 11.0 0.02344999999999864
16.5 11.0 0.02344999999999864
17.0 11.0 0.02344999999999864
17.5 11.0 0.02344999999999864
18.0 11.0 0.02344999999999864
18.5 11.0 0.02344999999999864
19.0 11.0 0.02344999999999864
19.5 11.0 0.02344999999999864
20.0 11.0 0.02344999999999864

-10.0 11.5 0.9003100000000004
-9.5 11.5 0.7993799999999996
-9.0 11.5 1.4393799999999994
-8.5 11.5 0.5600000000000002
-8.0 11.5 0.89969
-7.5 11.5 0.18468999999999944
-7.0 11.5 0.5600000000000002
-6.5 11.5 0.2596899999999998
-6.0 11.5 0.4800000000000004
-5.5 11.5 0.13969000000000023
-5.0 11.5 0.8596900000000002
-4.5 11.5 0.14031000000000055
-4.0 11.5 0.18031000000000078
-3.5 11.5 0.13969000000000023
-3.0 11.5 0.10155000000000136
-2.5 11.5 0.1390699999999999
-2.0 11.5 0.22031000000000028
-1.5 11.5 0.09969000000000036
-1.0 11.5 0.18031000000000041
-0.5 11.5 0.1409300000000009
0.0 11.5 0.10093000000000103
0.5 11.5 0.1003100000000007
1.0 11.5 0.13969000000000023
1.5 11.5 0.14031000000000055
2.0 11.5 0.10155000000000136
2.5 11.5 0.09907000000000003
3.0 11.5 0.10093000000000103
3.5 11.5 0.1003100000000007
4.0 11.5 0.09907000000000003
4.5 11.5 0.09969000000000036
5.0 11.5 0.10093000000000103
5.5 11.5 0.10155000000000136
6.0 11.5 0.1003100000000007
6.5 11.5 0.10155000000000136
7.0 11.5 0.10093000000000103
7.5 11.5 0.10155000000000136
8.0 11.5 0.1003100000000007
8.5 11.5 0.09969000000000036
9.0 11.5 0.10155000000000136
9.5 11.5 0.1003100000000007
10.0 11.5 0.10093000000000103
10.5 11.5 0.10093000000000103
11.0 11.5 0.10093000000000103
11.5 11.5 0.1003100000000007
12.0 11.5 0.09969000000000036
12.5 11.5 0.10155000000000136
13.0 11.5 0.10093000000000103
13.5 11.5 0.10093000000000103
14.0 11.5 0.10155000000000136
14.5 11.5 0.10093000000000103
15.0 11.5 0.10155000000000136
15.5 11.5 0.10155000000000136
16.0 11.5 0.10155000000000136
16.5 11.5 0.10093000000000103
17.0 11.5 0.10155000000000136
17.5 11.5 0.10155000000000136
18.0 11.5 0.10093000000000103
18.5 11.5 0.10155000000000136
19.0 11.5 0.10155000000000136
19.5 11.5 0.10155000000000136
20.0 11.5 0.10093000000000103

-10.0 12.0 1.68531
-9.5 12.0 0.9946899999999996
-9.0 12.0 0.6406200000000002
-8.5 12.0 1.28
-8.0 12.0 0.20531000000000005
-7.5 12.0 0.22406999999999896
-7.0 12.0 0.19969
-6.5 12.0 0.16530999999999985
-6.0 12.0 0.12530999999999998
-5.5 12.0 0.12530999999999998
-5.0 12.0 0.13593000000000047
-4.5 12.0 0.12530999999999998
-4.0 12.0 0.15468999999999972
-3.5 12.0 0.226550000000001
-3.0 12.0 0.2853100000000005
-2.5 12.0 0.49062000000000017
-2.0 12.0 0.055930000000000035
-1.5 12.0 0.08155000000000037
-1.0 12.0 0.12155000000000057
-0.5 12.0 0.06655000000000051
0.0 12.0 0.12530999999999998
0.5 12.0 0.09593000000000025
1.0 12.0 0.06655000000000051
1.5 12.0 0.09593000000000025
2.0 12.0 0.055930000000000035
2.5 12.0 0.09593000000000025
3.0 12.0 0.026550000000000296
3.5 12.0 0.12155000000000057
4.0 12.0 0.06655000000000051
4.5 12.0 0.10655000000000073
5.0 12.0 0.06655000000000051
5.5 12.0 0.055930000000000035
6.0 12.0 0.055930000000000035
6.5 12.0 0.06655000000000051
7.0 12.0 0.026550000000000296
7.5 12.0 0.026550000000000296
8.0 12.0 0.026550000000000296
8.5 12.0 0.026550000000000296
9.0 12.0 0.026550000000000296
9.5 12.0 0.026550000000000296
10.0 12.0 0.026550000000000296
10.5 12.0 0.026550000000000296
11.0 12.0 0.026550000000000296
11.5 12.0 0.026550000000000296
12.0 12.0 0.026550000000000296
12.5 12.0 0.026550000000000296
13.0 12.0 0.026550000000000296
13.5 12.0 0.026550000000000296
14.0 12.0 0.026550000000000296
14.5 12.0 0.026550000000000296
15.0 12.0 0.026550000000000296
15.5 12.0 0.026550000000000296
16.0 12.0 0.026550000000000296
16.5 12.0 0.026550000000000296
17.0 12.0 0.026550000000000296
17.5 12.0 0.026550000000000296
18.0 12.0 0.026550000000000296
18.5 12.0 0.026550000000000296
19.0 12.0 0.026550000000000296
19.5 12.0 0.026550000000000296
20.0 12.0 0.026550000000000296

-10.0 12.5 1.03031
-9.5 12.5 0.70062
-9.0 12.5 0.3903100000000002
-8.5 12.5 0.9959300000000006
-8.0 12.5 0.5393800000000002
-7.5 12.5 0.5200000000000002
-7.0 12.5 1.6653100000000003
-6.5 12.5 0.95031
-6.0 12.5 0.16969000000000029
-5.5 12.5 0.18531000000000047
-5.0 12.5 0.19593000000000096
-4.5 12.5 0.19593000000000096
-4.0 12.5 0.2546900000000001
-3.5 12.5 0.14531000000000063
-3.0 12.5 0.17469
-2.5 12.5 0.2040699999999994
-2.0 12.5 0.12406999999999968
-1.5 12.5 0.13469000000000014
-1.0 12.5 0.0946900000000003
-0.5 12.5 0.16406999999999955
0.0 12.5 0.11593000000000124
0.5 12.5 0.12406999999999968
1.0 12.5 0.13469000000000014
1.5 12.5 0.0946900000000003
2.0 12.5 0.10531000000000076
2.5 12.5 0.0946900000000003
3.0 12.5 0.14531000000000063
3.5 12.5 0.0946900000000003
4.0 12.5 0.10531000000000076
4.5 12.5 0.10531000000000076
5.0 12.5 0.10531000000000076
5.5 12.5 0.0946900000000003
6.0 12.5 0.07344999999999935
6.5 12.5 0.10531000000000076
7.0 12.5 0.08406999999999983
7.5 12.5 0.08406999999999983
8.0 12.5 0.0946900000000003
8.5 12.5 0.11593000000000124
9.0 12.5 0.0946900000000003
9.5 12.5 0.0946900000000003
10.0 12.5 0.0946900000000003
10.5 12.5 0.08406999999999983
11.0 12.5 0.0946900000000003
11.5 12.5 0.10531000000000076
12.0 12.5 0.10531000000000076
12.5 12.5 0.10531000000000076
13.0 12.5 0.0946900000000003
13.5 12.5 0.08406999999999983
14.0 12.5 0.07344999999999935
14.5 12.5 0.0946900000000003
15.0 12.5 0.0946900000000003
15.5 12.5 0.08406999999999983
16.0 12.5 0.0946900000000003
16.5 12.5 0.0946900000000003
17.0 12.5 0.08406999999999983
17.5 12.5 0.0946900000000003
18.0 12.5 0.08406999999999983
18.5 12.5 0.0946900000000003
19.0 12.5 0.07344999999999935
19.5 12.5 0.08406999999999983
20.0 12.5 0.07344999999999935

-10.0 13.0 0.5599999999999998
-9.5 13.0 0.9546899999999997
-9.0 13.0 0.9109299999999998
-8.5 13.0 0.5199999999999999
-8.0 13.0 0.20530999999999971
-7.5 13.0 0.65062
-7.0 13.0 0.12530999999999998
-6.5 13.0 0.24530999999999992
-6.0 13.0 0.45061999999999997
-5.5 13.0 0.15468999999999938
-5.0 13.0 0.19468999999999959
-4.5 13.0 0.12530999999999998
-4.0 13.0 0.12530999999999964
-3.5 13.0 0.12530999999999998
-3.0 13.0 0.1359300000000001
-2.5 13.0 0.055930000000000035
-2.0 13.0 0.12530999999999998
-1.5 13.0 0.15468999999999972
-1.0 13.0 0.026550000000000296
-0.5 13.0 0.08093000000000003
0.0 13.0 0.06655000000000051
0.5 13.0 0.06655000000000051
1.0 13.0 0.09593000000000025
1.5 13.0 0.09593000000000025
2.0 13.0 0.055930000000000035
2.5 13.0 0.08530999999999977
3.0 13.0 0.06655000000000051
3.5 13.0 0.055930000000000035
4.0 13.0 0.055930000000000035
4.5 13.0 0.13593000000000047
5.0 13.0 0.026550000000000296
5.5 13.0 0.055930000000000035
6.0 13.0 0.026550000000000296
6.5 13.0 0.026550000000000296
7.0 13.0 0.026550000000000296
7.5 13.0 0.026550000000000296
8.0 13.0 0.026550000000000296
8.5 13.0 0.026550000000000296
9.0 13.0 0.026550000000000296
9.5 13.0 0.026550000000000296
10.0 13.0 0.026550000000000296
10.5 13.0 0.026550000000000296
11.0 13.0 0.026550000000000296
11.5 13.0 0.026550000000000296
12.0 13.0 0.055930000000000035
12.5 13.0 0.026550000000000296
13.0 13.0 0.026550000000000296
13.5 13.0 0.026550000000000296
14.0 13.0 0.026550000000000296
14.5 13.0 0.026550000000000296
15.0 13.0 0.026550000000000296
15.5 13.0 0.026550000000000296
16.0 13.0 0.026550000000000296
16.5 13.0 0.026550000000000296
17.0 13.0 0.026550000000000296
17.5 13.0 0.026550000000000296
18.0 13.0 0.026550000000000296
18.5 13.0 0.026550000000000296
19.0 13.0 0.026550000000000296
19.5 13.0 0.026550000000000296
20.0 13.0 0.026550000000000296

-10.0 13.5 1.44
-9.5 13.5 0.9003100000000004
-9.0 13.5 0.9159300000000009
-8.5 13.5 0.7493799999999993
-8.0 13.5 0.14531000000000063
-7.5 13.5 0.3053100000000004
-7.0 13.5 0.1409300000000009
-6.5 13.5 0.29468999999999995
-6.0 13.5 0.2546900000000001
-5.5 13.5 0.5993799999999997
-5.0 13.5 0.17469000000000037
-4.5 13.5 0.17469
-4.0 13.5 0.21469000000000021
-3.5 13.5 0.09907000000000003
-3.0 13.5 0.1409300000000009
-2.5 13.5 0.33468999999999943
-2.0 13.5 0.10531000000000076
-1.5 13.5 0.14031000000000055
-1.0 13.5 0.10531000000000076
-0.5 13.5 0.14031000000000055
0.0 13.5 0.1003100000000007
0.5 13.5 0.1003100000000007
1.0 13.5 0.07344999999999935
1.5 13.5 0.14531000000000063
2.0 13.5 0.1003100000000007
2.5 13.5 0.08406999999999983
3.0 13.5 0.1390699999999999
3.5 13.5 0.09969000000000036
4.0 13.5 0.11593000000000124
4.5 13.5 0.0946900000000003
5.0 13.5 0.09969000000000036
5.5 13.5 0.09969000000000036
6.0 13.5 0.1003100000000007
6.5 13.5 0.0946900000000003
7.0 13.5 0.08406999999999983
7.5 13.5 0.10531000000000076
8.0 13.5 0.08406999999999983
8.5 13.5 0.09907000000000003
9.0 13.5 0.08406999999999983
9.5 13.5 0.0946900000000003
10.0 13.5 0.08406999999999983
10.5 13.5 0.09969000000000036
11.0 13.5 0.07344999999999935
11.5 13.5 0.09907000000000003
12.0 13.5 0.10093000000000103
12.5 13.5 0.07344999999999935
13.0 13.5 0.07344999999999935
13.5 13.5 0.08406999999999983
14.0 13.5 0.07344999999999935
14.5 13.5 0.07344999999999935
15.0 13.5 0.1003100000000007
15.5 13.5 0.07344999999999935
16.0 13.5 0.07344999999999935
16.5 13.5 0.07344999999999935
17.0 13.5 0.1003100000000007
17.5 13.5 0.09969000000000036
18.0 13.5 0.08406999999999983
18.5 13.5 0.07344999999999935
19.0 13.5 0.09907000000000003
19.5 13.5 0.09969000000000036
20.0 13.5 0.1003100000000007

-10.0 14.0 1.2799999999999998
-9.5 14.0 0.9996899999999996
-9.0 14.0 0.20031
-8.5 14.0 0.204689999999999
-8.0 14.0 0.2959300000000006
-7.5 14.0 0.6
-7.0 14.0 0.6387599999999992
-6.5 14.0 0.2803100000000004
-6.0 14.0 0.0803099999999997
-5.5 14.0 0.8409300000000002
-5.0 14.0 0.08468999999999909
-4.5 14.0 0.20093000000000033
-4.0 14.0 0.1609300000000001
-3.5 14.0 0.16030999999999979
-3.0 14.0 0.12030999999999956
-2.5 14.0 0.16092999999999974
-2.0 14.0 0.08093000000000003
-1.5 14.0 0.0803099999999997
-1.0 14.0 0.041550000000000156
-0.5 14.0 0.12030999999999992
0.0 14.0 0.12093000000000025
0.5 14.0 0.1209299999999999
1.0 14.0 0.0803099999999997
1.5 14.0 0.12030999999999992
2.0 14.0 0.08155000000000001
2.5 14.0 0.041550000000000156
3.0 14.0 0.041550000000000156
3.5 14.0 0.0015499999999999403
4.0 14.0 0.04092999999999982
4.5 14.0 0.04092999999999982
5.0 14.0 0.04092999999999982
5.5 14.0 0.0015499999999999403
6.0 14.0 0.08093000000000003
6.5 14.0 0.08093000000000003
7.0 14.0 0.0015499999999999403
7.5 14.0 0.0015499999999999403
8.0 14.0 0.04092999999999982
8.5 14.0 0.0015499999999999403
9.0 14.0 0.0015499999999999403
9.5 14.0 0.0015499999999999403
10.0 14.0 0.0015499999999999403
10.5 14.0 0.0015499999999999403
11.0 14.0 0.0015499999999999403
11.5 14.0 0.0015499999999999403
12.0 14.0 0.0015499999999999403
12.5 14.0 0.0015499999999999403
13.0 14.0 0.0015499999999999403
13.5 14.0 0.0015499999999999403
14.0 14.0 0.0015499999999999403
14.5 14.0 0.0015499999999999403
15.0 14.0 0.0015499999999999403
15.5 14.0 0.0015499999999999403
16.0 14.0 0.0015499999999999403
16.5 14.0 0.0015499999999999403
17.0 14.0 0.0015499999999999403
17.5 14.0 0.0015499999999999403
18.0 14.0 0.0015499999999999403
18.5 14.0 0.0015499999999999403
19.0 14.0 0.0015499999999999403
19.5 14.0 0.0015499999999999403
20.0 14.0 0.0015499999999999403

-10.0 14.5 1.1753100000000007
-9.5 14.5 1.0203100000000003
-9.0 14.5 0.89969
-8.5 14.5 1.0953100000000007
-8.0 14.5 0.9046899999999998
-7.5 14.5 0.8596900000000002
-7.0 14.5 1.2306200000000012
-6.5 14.5 0.08593000000000188
-6.0 14.5 0.1846899999999998
-5.5 14.5 0.09531000000000098
-5.0 14.5 0.2059300000000018
-4.5 14.5 0.1659300000000016
-4.0 14.5 0.20593000000000145
-3.5 14.5 0.10469000000000009
-3.0 14.5 0.08593000000000188
-2.5 14.5 0.21906999999999996
-2.0 14.5 0.17906999999999976
-1.5 14.5 0.13531000000000085
-1.0 14.5 0.09531000000000098
-0.5 14.5 0.13531000000000085
0.0 14.5 0.10469000000000009
0.5 14.5 0.09531000000000098
1.0 14.5 0.12593000000000173
1.5 14.5 0.10469000000000009
2.0 14.5 0.09531000000000098
2.5 14.5 0.11406999999999919
3.0 14.5 0.08593000000000188
3.5 14.5 0.12344999999999828
4.0 14.5 0.07655000000000278
4.5 14.5 0.10469000000000009
5.0 14.5 0.08593000000000188
5.5 14.5 0.09531000000000098
6.0 14.5 0.07655000000000278
6.5 14.5 0.11406999999999919
7.0 14.5 0.09531000000000098
7.5 14.5 0.07655000000000278
8.0 14.5 0.09531000000000098
8.5 14.5 0.09531000000000098
9.0 14.5 0.10469000000000009
9.5 14.5 0.10469000000000009
10.0 14.5 0.09531000000000098
10.5 14.5 0.09531000000000098
11.0 14.5 0.09531000000000098
11.5 14.5 0.09531000000000098
12.0 14.5 0.07655000000000278
12.5 14.5 0.09531000000000098
13.0 14.5 0.09531000000000098
13.5 14.5 0.08593000000000188
14.0 14.5 0.08593000000000188
14.5 14.5 0.07655000000000278
15.0 14.5 0.08593000000000188
15.5 14.5 0.08593000000000188
16.0 14.5 0.08593000000000188
16.5 14.5 0.07655000000000278
17.0 14.5 0.07655000000000278
17.5 14.5 0.07655000000000278
18.0 14.5 0.07655000000000278
18.5 14.5 0.07655000000000278
19.0 14.5 0.07655000000000278
19.5 14.5 0.07655000000000278
20.0 14.5 0.07655000000000278

-10.0 15.0 0.92031
-9.5 15.0 0.6799999999999997
-9.0 15.0 1.2799999999999998
-8.5 15.0 0.7593799999999998
-8.0 15.0 0.1646899999999995
-7.5 15.0 0.6806200000000004
-7.0 15.0 0.4846899999999998
-6.5 15.0 0.16468999999999917
-6.0 15.0 0.21406999999999848
-5.5 15.0 0.27531000000000033
-5.0 15.0 0.2796899999999997
-4.5 15.0 0.19530999999999993
-4.0 15.0 0.1246899999999993
-3.5 15.0 0.1246899999999993
-3.0 15.0 0.24468999999999924
-2.5 15.0 0.08468999999999909
-2.0 15.0 0.12093000000000025
-1.5 15.0 0.08468999999999909
-1.0 15.0 0.1246899999999993
-0.5 15.0 0.1246899999999993
0.0 15.0 0.13406999999999805
0.5 15.0 0.08468999999999909
1.0 15.0 0.06344999999999708
1.5 15.0 0.06344999999999708
2.0 15.0 0.1246899999999993
2.5 15.0 0.054069999999997974
3.0 15.0 0.06344999999999708
3.5 15.0 0.023449999999996862
4.0 15.0 0.054069999999997974
4.5 15.0 0.023449999999996862
5.0 15.0 0.054069999999997974
5.5 15.0 0.023449999999996862
6.0 15.0 0.08468999999999909
6.5 15.0 0.023449999999996862
7.0 15.0 0.023449999999996862
7.5 15.0 0.023449999999996862
8.0 15.0 0.023449999999996862
8.5 15.0 0.023449999999996862
9.0 15.0 0.023449999999996862
9.5 15.0 0.023449999999996862
10.0 15.0 0.054069999999997974
10.5 15.0 0.023449999999996862
11.0 15.0 0.023449999999996862
11.5 15.0 0.023449999999996862
12.0 15.0 0.023449999999996862
12.5 15.0 0.023449999999996862
13.0 15.0 0.023449999999996862
13.5 15.0 0.023449999999996862
14.0 15.0 0.023449999999996862
14.5 15.0 0.023449999999996862
15.0 15.0 0.023449999999996862
15.5 15.0 0.023449999999996862
16.0 15.0 0.023449999999996862
16.5 15.0 0.023449999999996862
17.0 15.0 0.023449999999996862
17.5 15.0 0.023449999999996862
18.0 15.0 0.023449999999996862
18.5 15.0 0.023449999999996862
19.0 15.0 0.023449999999996862
19.5 15.0 0.023449999999996862
20.0 15.0 0.023449999999996862

-10.0 15.5 1.0153100000000008
-9.5 15.5 0.7693799999999993
-9.0 15.5 1.0203100000000007
-8.5 15.5 0.5600000000000002
-8.0 15.5 0.6400000000000006
-7.5 15.5 0.5387599999999985
-7.0 15.5 0.3396899999999999
-6.5 15.5 0.6400000000000006
-6.0 15.5 0.5600000000000002
-5.5 15.5 0.12593000000000173
-5.0 15.5 0.14031000000000055
-4.5 15.5 0.2340699999999991
-4.0 15.5 0.1753100000000007
-3.5 15.5 0.17844999999999941
-3.0 15.5 0.17969000000000007
-2.5 15.5 0.20593000000000145
-2.0 15.5 0.09531000000000098
-1.5 15.5 0.13531000000000085
-1.0 15.5 0.13531000000000085
-0.5 15.5 0.1846899999999998
0.0 15.5 0.1003100000000007
0.5 15.5 0.14468999999999993
1.0 15.5 0.12593000000000173
1.5 15.5 0.09907000000000003
2.0 15.5 0.08593000000000188
2.5 15.5 0.09531000000000098
3.0 15.5 0.13531000000000085
3.5 15.5 0.10469000000000009
4.0 15.5 0.08593000000000188
4.5 15.5 0.07655000000000278
5.0 15.5 0.11406999999999919
5.5 15.5 0.10469000000000009
6.0 15.5 0.10469000000000009
6.5 15.5 0.11406999999999919
7.0 15.5 0.09531000000000098
7.5 15.5 0.08593000000000188
8.0 15.5 0.08593000000000188
8.5 15.5 0.08593000000000188
9.0 15.5 0.08593000000000188
9.5 15.5 0.10469000000000009
10.0 15.5 0.08593000000000188
10.5 15.5 0.07655000000000278
11.0 15.5 0.07655000000000278
11.5 15.5 0.07655000000000278
12.0 15.5 0.09531000000000098
12.5 15.5 0.09531000000000098
13.0 15.5 0.08593000000000188
13.5 15.5 0.08593000000000188
14.0 15.5 0.09531000000000098
14.5 15.5 0.07655000000000278
15.0 15.5 0.07655000000000278
15.5 15.5 0.08593000000000188
16.0 15.5 0.07655000000000278
16.5 15.5 0.08593000000000188
17.0 15.5 0.08593000000000188
17.5 15.5 0.07655000000000278
18.0 15.5 0.08593000000000188
18.5 15.5 0.07655000000000278
19.0 15.5 0.07655000000000278
19.5 15.5 0.07655000000000278
20.0 15.5 0.07655000000000278

-10.0 16.0 0.679379999999999
-9.5 16.0 1.3199999999999998
-9.0 16.0 1.2893799999999984
-8.5 16.0 0.2140699999999967
-8.0 16.0 1.3200000000000003
-7.5 16.0 0.32031000000000026
-7.0 16.0 0.16093000000000118
-6.5 16.0 1.0396899999999991
-6.0 16.0 0.08093000000000075
-5.5 16.0 0.321550000000002
-5.0 16.0 0.20031000000000035
-4.5 16.0 0.08031000000000006
-4.0 16.0 0.4806200000000004
-3.5 16.0 0.11968999999999923
-3.0 16.0 0.23906999999999812
-2.5 16.0 0.2403100000000002
-2.0 16.0 0.19968999999999895
-1.5 16.0 0.08093000000000075
-1.0 16.0 0.0015500000000017167
-0.5 16.0 0.04155000000000157
0.0 16.0 0.08031000000000006
0.5 16.0 0.04093000000000089
1.0 16.0 0.1209300000000006
1.5 16.0 0.08155000000000143
2.0 16.0 0.04093000000000089
2.5 16.0 0.04093000000000089
3.0 16.0 0.0015500000000017167
3.5 16.0 0.04155000000000157
4.0 16.0 0.0015500000000017167
4.5 16.0 0.0015500000000017167
5.0 16.0 0.0015500000000017167
5.5 16.0 0.0015500000000017167
6.0 16.0 0.0015500000000017167
6.5 16.0 0.04093000000000089
7.0 16.0 0.04093000000000089
7.5 16.0 0.0015500000000017167
8.0 16.0 0.0015500000000017167
8.5 16.0 0.0015500000000017167
9.0 16.0 0.0015500000000017167
9.5 16.0 0.0015500000000017167
10.0 16.0 0.0015500000000017167
10.5 16.0 0.0015500000000017167
11.0 16.0 0.0015500000000017167
11.5 16.0 0.0015500000000017167
12.0 16.0 0.0015500000000017167
12.5 16.0 0.0015500000000017167
13.0 16.0 0.0015500000000017167
13.5 16.0 0.0015500000000017167
14.0 16.0 0.0015500000000017167
14.5 16.0 0.0015500000000017167
15.0 16.0 0.0015500000000017167
15.5 16.0 0.0015500000000017167
16.0 16.0 0.0015500000000017167
16.5 16.0 0.0015500000000017167
17.0 16.0 0.0015500000000017167
17.5 16.0 0.0015500000000017167
18.0 16.0 0.0015500000000017167
18.5 16.0 0.0015500000000017167
19.0 16.0 0.0015500000000017167
19.5 16.0 0.0015500000000017167
20.0 16.0 0.0015500000000017167

-10.0 16.5 1.2800000000000005
-9.5 16.5 1.6203100000000006
-9.0 16.5 0.9746900000000004
-8.5 16.5 1.3593799999999987
-8.0 16.5 0.3346899999999998
-7.5 16.5 0.9453100000000006
-7.0 16.5 0.899689999999999
-6.5 16.5 0.5387599999999985
-6.0 16.5 0.4693799999999989
-5.5 16.5 0.5306200000000011
-5.0 16.5 0.29468999999999995
-4.5 16.5 0.1396899999999995
-4.0 16.5 0.10031000000000034
-3.5 16.5 0.1403100000000009
-3.0 16.5 0.18031000000000005
-2.5 16.5 0.10093000000000174
-2.0 16.5 0.13906999999999742
-1.5 16.5 0.09968999999999895
-1.0 16.5 0.09968999999999895
-0.5 16.5 0.13906999999999742
0.0 16.5 0.09968999999999895
0.5 16.5 0.1409300000000016
1.0 16.5 0.1403100000000002
1.5 16.5 0.10031000000000034
2.0 16.5 0.10031000000000034
2.5 16.5 0.10155000000000314
3.0 16.5 0.10031000000000034
3.5 16.5 0.1409300000000016
4.0 16.5 0.09968999999999895
4.5 16.5 0.09844999999999615
5.0 16.5 0.09906999999999755
5.5 16.5 0.09968999999999895
6.0 16.5 0.10031000000000034
6.5 16.5 0.10093000000000174
7.0 16.5 0.09968999999999895
7.5 16.5 0.09906999999999755
8.0 16.5 0.10031000000000034
8.5 16.5 0.09968999999999895
9.0 16.5 0.09906999999999755
9.5 16.5 0.10031000000000034
10.0 16.5 0.10031000000000034
10.5 16.5 0.09968999999999895
11.0 16.5 0.09906999999999755
11.5 16.5 0.09906999999999755
12.0 16.5 0.09968999999999895
12.5 16.5 0.10031000000000034
13.0 16.5 0.10031000000000034
13.5 16.5 0.09968999999999895
14.0 16.5 0.10031000000000034
14.5 16.5 0.10031000000000034
15.0 16.5 0.10093000000000174
15.5 16.5 0.09968999999999895
16.0 16.5 0.10155000000000314
16.5 16.5 0.10093000000000174
17.0 16.5 0.09906999999999755
17.5 16.5 0.09968999999999895
18.0 16.5 0.10031000000000034
18.5 16.5 0.10031000000000034
19.0 16.5 0.09968999999999895
19.5 16.5 0.10031000000000034
20.0 16.5 0.09968999999999895

-10.0 17.0 0.9609300000000012
-9.5 17.0 0.6506200000000006
-9.0 17.0 0.7200000000000003
-8.5 17.0 1.2799999999999998
-8.0 17.0 0.6187599999999989
-7.5 17.0 0.19468999999999922
-7.0 17.0 0.2159300000000009
-6.5 17.0 0.88031
-6.0 17.0 0.16031000000000048
-5.5 17.0 0.1759300000000003
-5.0 17.0 0.13592999999999975
-4.5 17.0 0.2346899999999998
-4.0 17.0 0.2346899999999998
-3.5 17.0 0.12530999999999964
-3.0 17.0 0.13592999999999975
-2.5 17.0 0.09592999999999989
-2.0 17.0 0.20531000000000005
-1.5 17.0 0.08530999999999977
-1.0 17.0 0.14654999999999987
-0.5 17.0 0.08530999999999977
0.0 17.0 0.055930000000000035
0.5 17.0 0.055930000000000035
1.0 17.0 0.055930000000000035
1.5 17.0 0.12030999999999992
2.0 17.0 0.055930000000000035
2.5 17.0 0.026550000000000296
3.0 17.0 0.06655000000000015
3.5 17.0 0.026550000000000296
4.0 17.0 0.06655000000000015
4.5 17.0 0.026550000000000296
5.0 17.0 0.08530999999999977
5.5 17.0 0.055930000000000035
6.0 17.0 0.026550000000000296
6.5 17.0 0.09592999999999989
7.0 17.0 0.026550000000000296
7.5 17.0 0.055930000000000035
8.0 17.0 0.026550000000000296
8.5 17.0 0.026550000000000296
9.0 17.0 0.026550000000000296
9.5 17.0 0.026550000000000296
10.0 17.0 0.055930000000000035
10.5 17.0 0.026550000000000296
11.0 17.0 0.026550000000000296
11.5 17.0 0.026550000000000296
12.0 17.0 0.055930000000000035
12.5 17.0 0.026550000000000296
13.0 17.0 0.026550000000000296
13.5 17.0 0.026550000000000296
14.0 17.0 0.055930000000000035
14.5 17.0 0.026550000000000296
15.0 17.0 0.026550000000000296
15.5 17.0 0.026550000000000296
16.0 17.0 0.026550000000000296
16.5 17.0 0.026550000000000296
17.0 17.0 0.026550000000000296
17.5 17.0 0.026550000000000296
18.0 17.0 0.026550000000000296
18.5 17.0 0.026550000000000296
19.0 17.0 0.026550000000000296
19.5 17.0 0.026550000000000296
20.0 17.0 0.026550000000000296

-10.0 17.5 1.2799999999999998
-9.5 17.5 0.7412400000000006
-9.0 17.5 0.5987599999999986
-8.5 17.5 1.0996899999999996
-8.0 17.5 0.6
-7.5 17.5 0.9853099999999998
-7.0 17.5 0.21469000000000021
-6.5 17.5 0.6800000000000004
-6.0 17.5 0.15593000000000073
-5.5 17.5 0.10531000000000006
-5.0 17.5 0.0840699999999984
-4.5 17.5 0.1346899999999991
-4.0 17.5 0.11344999999999814
-3.5 17.5 0.09468999999999923
-3.0 17.5 0.1346899999999991
-2.5 17.5 0.1346899999999998
-2.0 17.5 0.1403100000000009
-1.5 17.5 0.09468999999999923
-1.0 17.5 0.10531000000000006
-0.5 17.5 0.1159300000000009
0.0 17.5 0.12406999999999897
0.5 17.5 0.1159300000000009
1.0 17.5 0.1346899999999998
1.5 17.5 0.1346899999999998
2.0 17.5 0.09468999999999923
2.5 17.5 0.09468999999999923
3.0 17.5 0.10031000000000034
3.5 17.5 0.07344999999999757
4.0 17.5 0.1159300000000009
4.5 17.5 0.10531000000000006
5.0 17.5 0.1346899999999998
5.5 17.5 0.0840699999999984
6.0 17.5 0.10531000000000006
6.5 17.5 0.10531000000000006
7.0 17.5 0.07344999999999757
7.5 17.5 0.09468999999999923
8.0 17.5 0.07344999999999757
8.5 17.5 0.09468999999999923
9.0 17.5 0.07344999999999757
9.5 17.5 0.09468999999999923
10.0 17.5 0.10531000000000006
10.5 17.5 0.07344999999999757
11.0 17.5 0.07344999999999757
11.5 17.5 0.07344999999999757
12.0 17.5 0.0840699999999984
12.5 17.5 0.07344999999999757
13.0 17.5 0.0840699999999984
13.5 17.5 0.07344999999999757
14.0 17.5 0.07344999999999757
14.5 17.5 0.0840699999999984
15.0 17.5 0.0840699999999984
15.5 17.5 0.0840699999999984
16.0 17.5 0.07344999999999757
16.5 17.5 0.07344999999999757
17.0 17.5 0.07344999999999757
17.5 17.5 0.07344999999999757
18.0 17.5 0.07344999999999757
18.5 17.5 0.07344999999999757
19.0 17.5 0.07344999999999757
19.5 17.5 0.0840699999999984
20.0 17.5 0.0840699999999984

-10.0 18.0 1.6803100000000009
-9.5 18.0 1.6853100000000005
-9.0 18.0 1.2399999999999998
-8.5 18.0 0.6399999999999999
-8.0 18.0 0.95469
-7.5 18.0 0.6693799999999996
-7.0 18.0 0.16530999999999949
-6.5 18.0 0.19906999999999825
-6.0 18.0 0.49061999999999983
-5.5 18.0 0.20093000000000033
-5.0 18.0 0.32031000000000065
-4.5 18.0 0.5199999999999996
-4.0 18.0 0.20531000000000005
-3.5 18.0 0.09592999999999989
-3.0 18.0 0.5199999999999996
-2.5 18.0 0.04093000000000089
-2.0 18.0 0.08093000000000075
-1.5 18.0 0.04093000000000089
-1.0 18.0 0.11468999999999951
-0.5 18.0 0.12093000000000131
0.0 18.0 0.12030999999999992
0.5 18.0 0.055930000000000035
1.0 18.0 0.055930000000000035
1.5 18.0 0.0015500000000017167
2.0 18.0 0.026550000000000296
2.5 18.0 0.08530999999999977
3.0 18.0 0.12030999999999992
3.5 18.0 0.04155000000000157
4.0 18.0 0.04093000000000089
4.5 18.0 0.055930000000000035
5.0 18.0 0.0015500000000017167
5.5 18.0 0.08530999999999977
6.0 18.0 0.08530999999999977
6.5 18.0 0.0015500000000017167
7.0 18.0 0.0015500000000017167
7.5 18.0 0.026550000000000296
8.0 18.0 0.08155000000000143
8.5 18.0 0.055930000000000035
9.0 18.0 0.0015500000000017167
9.5 18.0 0.0015500000000017167
10.0 18.0 0.0015500000000017167
10.5 18.0 0.0015500000000017167
11.0 18.0 0.0015500000000017167
11.5 18.0 0.0015500000000017167
12.0 18.0 0.0015500000000017167
12.5 18.0 0.0015500000000017167
13.0 18.0 0.026550000000000296
13.5 18.0 0.0015500000000017167
14.0 18.0 0.0015500000000017167
14.5 18.0 0.0015500000000017167
15.0 18.0 0.055930000000000035
15.5 18.0 0.0015500000000017167
16.0 18.0 0.0015500000000017167
16.5 18.0 0.0015500000000017167
17.0 18.0 0.0015500000000017167
17.5 18.0 0.0015500000000017167
18.0 18.0 0.0015500000000017167
18.5 18.0 0.0015500000000017167
19.0 18.0 0.026550000000000296
19.5 18.0 0.026550000000000296
20.0 18.0 0.0015500000000017167

-10.0 18.5 0.8996899999999997
-9.5 18.5 0.9403100000000002
-9.0 18.5 0.9809300000000022
-8.5 18.5 0.6387599999999984
-8.0 18.5 0.22031000000000062
-7.5 18.5 1.0203100000000007
-7.0 18.5 0.2590699999999984
-6.5 18.5 0.2603100000000005
-6.0 18.5 0.17906999999999867
-5.5 18.5 0.220930000000002
-5.0 18.5 0.18031000000000005
-4.5 18.5 0.1409300000000016
-4.0 18.5 0.1403100000000009
-3.5 18.5 0.5212400000000024
-3.0 18.5 0.09968999999999895
-2.5 18.5 0.10031000000000034
-2.0 18.5 0.09906999999999755
-1.5 18.5 0.10031000000000034
-1.0 18.5 0.09968999999999895
-0.5 18.5 0.10031000000000034
0.0 18.5 0.10031000000000034
0.5 18.5 0.09968999999999895
1.0 18.5 0.13906999999999742
1.5 18.5 0.09968999999999895
2.0 18.5 0.1396899999999995
2.5 18.5 0.10093000000000174
3.0 18.5 0.10031000000000034
3.5 18.5 0.10093000000000174
4.0 18.5 0.09968999999999895
4.5 18.5 0.09968999999999895
5.0 18.5 0.09968999999999895
5.5 18.5 0.09906999999999755
6.0 18.5 0.10093000000000174
6.5 18.5 0.10093000000000174
7.0 18.5 0.10031000000000034
7.5 18.5 0.10093000000000174
8.0 18.5 0.09906999999999755
8.5 18.5 0.09968999999999895
9.0 18.5 0.09968999999999895
9.5 18.5 0.10031000000000034
10.0 18.5 0.09906999999999755
10.5 18.5 0.10093000000000174
11.0 18.5 0.09968999999999895
11.5 18.5 0.10031000000000034
12.0 18.5 0.09968999999999895
12.5 18.5 0.10031000000000034
13.0 18.5 0.10093000000000174
13.5 18.5 0.09968999999999895
14.0 18.5 0.10093000000000174
14.5 18.5 0.09968999999999895
15.0 18.5 0.09968999999999895
15.5 18.5 0.09968999999999895
16.0 18.5 0.10031000000000034
16.5 18.5 0.10093000000000174
17.0 18.5 0.10093000000000174
17.5 18.5 0.09968999999999895
18.0 18.5 0.09968999999999895
18.5 18.5 0.10031000000000034
19.0 18.5 0.09968999999999895
19.5 18.5 0.09968999999999895
20.0 18.5 0.10031000000000034

-10.0 19.0 1.3693799999999974
-9.5 19.0 0.9196899999999999
-9.0 19.0 0.95469
-8.5 19.0 0.4806200000000011
-8.0 19.0 0.5600000000000008
-7.5 19.0 1.1196899999999992
-7.0 19.0 0.18344999999999273
-6.5 19.0 0.6012400000000028
-6.0 19.0 0.24468999999999852
-5.5 19.0 0.20468999999999796
-5.0 19.0 0.08155000000000286
-4.5 19.0 0.08468999999999838
-4.0 19.0 0.1609300000000026
-3.5 19.0 0.12031000000000062
-3.0 19.0 0.20155000000000314
-2.5 19.0 0.16093000000000188
-2.0 19.0 0.08093000000000146
-1.5 19.0 0.11968999999999923
-1.0 19.0 0.06344999999999316
-0.5 19.0 0.12031000000000062
0.0 19.0 0.08093000000000146
0.5 19.0 0.08468999999999838
1.0 19.0 0.08155000000000286
1.5 19.0 0.08093000000000146
2.0 19.0 0.08093000000000146
2.5 19.0 0.02344999999999331
3.0 19.0 0.054069999999995844
3.5 19.0 0.0015500000000017167
4.0 19.0 0.08031000000000006
4.5 19.0 0.0015500000000017167
5.0 19.0 0.04093000000000089
5.5 19.0 0.08093000000000146
6.0 19.0 0.0015500000000017167
6.5 19.0 0.02344999999999331
7.0 19.0 0.054069999999995844
7.5 19.0 0.0015500000000017167
8.0 19.0 0.041550000000002286
8.5 19.0 0.0015500000000017167
9.0 19.0 0.0015500000000017167
9.5 19.0 0.0015500000000017167
10.0 19.0 0.0015500000000017167
10.5 19.0 0.0015500000000017167
11.0 19.0 0.0015500000000017167
11.5 19.0 0.0015500000000017167
12.0 19.0 0.0015500000000017167
12.5 19.0 0.0015500000000017167
13.0 19.0 0.0015500000000017167
13.5 19.0 0.0015500000000017167
14.0 19.0 0.0015500000000017167
14.5 19.0 0.0015500000000017167
15.0 19.0 0.0015500000000017167
15.5 19.0 0.0015500000000017167
16.0 19.0 0.0015500000000017167
16.5 19.0 0.0015500000000017167
17.0 19.0 0.0015500000000017167
17.5 19.0 0.0015500000000017167
18.0 19.0 0.0015500000000017167
18.5 19.0 0.0015500000000017167
19.0 19.0 0.0015500000000017167
19.5 19.0 0.0015500000000017167
20.0 19.0 0.0015500000000017167

-10.0 19.5 1.6153100000000016
-9.5 19.5 0.22468999999999967
-9.0 19.5 1.085930000000004
-8.5 19.5 0.26468999999999954
-8.0 19.5 0.7693799999999975
-7.5 19.5 0.9046899999999993
-7.0 19.5 0.26093000000000116
-6.5 19.5 0.14468999999999993
-6.0 19.5 0.21531000000000233
-5.5 19.5 0.13968999999999882
-5.0 19.5 0.15406999999999726
-4.5 19.5 0.10469000000000009
-4.0 19.5 0.14468999999999993
-3.5 19.5 0.13531000000000262
-3.0 19.5 0.08593000000000543
-2.5 19.5 0.08593000000000543
-2.0 19.5 0.11655000000000797
-1.5 19.5 0.1846899999999998
-1.0 19.5 0.09531000000000275
-0.5 19.5 0.09531000000000275
0.0 19.5 0.15655000000000782
0.5 19.5 0.13531000000000262
1.0 19.5 0.10469000000000009
1.5 19.5 0.08593000000000543
2.0 19.5 0.08593000000000543
2.5 19.5 0.09531000000000275
3.0 19.5 0.09531000000000275
3.5 19.5 0.09531000000000275
4.0 19.5 0.11406999999999741
4.5 19.5 0.10469000000000009
5.0 19.5 0.09531000000000275
5.5 19.5 0.09531000000000275
6.0 19.5 0.11406999999999741
6.5 19.5 0.07655000000000811
7.0 19.5 0.10469000000000009
7.5 19.5 0.09531000000000275
8.0 19.5 0.07655000000000811
8.5 19.5 0.09531000000000275
9.0 19.5 0.08593000000000543
9.5 19.5 0.08593000000000543
10.0 19.5 0.09531000000000275
10.5 19.5 0.08593000000000543
11.0 19.5 0.09531000000000275
11.5 19.5 0.07655000000000811
12.0 19.5 0.10469000000000009
12.5 19.5 0.07655000000000811
13.0 19.5 0.07655000000000811
13.5 19.5 0.07655000000000811
14.0 19.5 0.08593000000000543
14.5 19.5 0.08593000000000543
15.0 19.5 0.09531000000000275
15.5 19.5 0.07655000000000811
16.0 19.5 0.07655000000000811
16.5 19.5 0.09531000000000275
17.0 19.5 0.08593000000000543
17.5 19.5 0.07655000000000811
18.0 19.5 0.07655000000000811
18.5 19.5 0.08593000000000543
19.0 19.5 0.07655000000000811
19.5 19.5 0.07655000000000811
20.0 19.5 0.07655000000000811

-10.0 20.0 0.8846899999999991
-9.5 20.0 0.5693799999999968
-9.0 20.0 0.7206200000000017
-8.5 20.0 1.3706200000000002
-8.0 20.0 0.9340699999999955
-7.5 20.0 0.13406999999999555
-7.0 20.0 0.8846899999999984
-6.5 20.0 0.2353100000000019
-6.0 20.0 0.5293799999999969
-5.5 20.0 0.185930000000004
-5.0 20.0 0.2353100000000005
-4.5 20.0 0.6093799999999966
-4.0 20.0 0.10344999999999302
-3.5 20.0 0.1603100000000012
-3.0 20.0 0.20468999999999865
-2.5 20.0 0.185930000000004
-2.0 20.0 0.15531000000000078
-1.5 20.0 0.054069999999995844
-1.0 20.0 0.1603100000000012
-0.5 20.0 0.04093000000000089
0.0 20.0 0.06344999999999316
0.5 20.0 0.12468999999999823
1.0 20.0 0.0940699999999957
1.5 20.0 0.054069999999995844
2.0 20.0 0.12093000000000202
2.5 20.0 0.054069999999995844
3.0 20.0 0.054069999999995844
3.5 20.0 0.0940699999999957
4.0 20.0 0.18593000000000331
4.5 20.0 0.054069999999995844
5.0 20.0 0.08468999999999838
5.5 20.0 0.02344999999999331
6.0 20.0 0.054069999999995844
6.5 20.0 0.02344999999999331
7.0 20.0 0.02344999999999331
7.5 20.0 0.02344999999999331
8.0 20.0 0.054069999999995844
8.5 20.0 0.02344999999999331
9.0 20.0 0.02344999999999331
9.5 20.0 0.02344999999999331
10.0 20.0 0.02344999999999331
10.5 20.0 0.02344999999999331
11.0 20.0 0.02344999999999331
11.5 20.0 0.02344999999999331
12.0 20.0 0.02344999999999331
12.5 20.0 0.02344999999999331
13.0 20.0 0.02344999999999331
13.5 20.0 0.02344999999999331
14.0 20.0 0.02344999999999331
14.5 20.0 0.02344999999999331
15.0 20.0 0.02344999999999331
15.5 20.0 0.02344999999999331
16.0 20.0 0.02344999999999331
16.5 20.0 0.02344999999999331
17.0 20.0 0.02344999999999331
17.5 20.0 0.02344999999999331
18.0 20.0 0.02344999999999331
18.5 20.0 0.02344999999999331
19.0 20.0 0.02344999999999331
19.5 20.0 0.02344999999999331
20.0 20.0 0.02344999999999331

-10.0 20.5 0.6006200000000014
-9.5 20.5 0.9353100000000012
-9.0 20.5 0.559379999999998
-8.5 20.5 1.3199999999999996
-8.0 20.5 0.13906999999999742
-7.5 20.5 0.26468999999999954
-7.0 20.5 0.5606200000000008
-6.5 20.5 0.09906999999999755
-6.0 20.5 0.29531000000000135
-5.5 20.5 0.28593000000000474
-5.0 20.5 0.22468999999999822
-4.5 20.5 0.1940699999999957
-4.0 20.5 0.1403100000000002
-3.5 20.5 0.17968999999999866
-3.0 20.5 0.17968999999999866
-2.5 20.5 0.17968999999999866
-2.0 20.5 0.13906999999999742
-1.5 20.5 0.09968999999999895
-1.0 20.5 0.1409300000000016
-0.5 20.5 0.10031000000000034
0.0 20.5 0.10093000000000174
0.5 20.5 0.09968999999999895
1.0 20.5 0.13906999999999742
1.5 20.5 0.09906999999999755
2.0 20.5 0.10031000000000034
2.5 20.5 0.09968999999999895
3.0 20.5 0.09968999999999895
3.5 20.5 0.09968999999999895
4.0 20.5 0.09968999999999895
4.5 20.5 0.10031000000000034
5.0 20.5 0.09968999999999895
5.5 20.5 0.09844999999999615
6.0 20.5 0.09968999999999895
6.5 20.5 0.10031000000000034
7.0 20.5 0.09968999999999895
7.5 20.5 0.10031000000000034
8.0 20.5 0.10031000000000034
8.5 20.5 0.09968999999999895
9.0 20.5 0.10031000000000034
9.5 20.5 0.10031000000000034
10.0 20.5 0.10031000000000034
10.5 20.5 0.09968999999999895
11.0 20.5 0.10031000000000034
11.5 20.5 0.10031000000000034
12.0 20.5 0.10031000000000034
12.5 20.5 0.09906999999999755
13.0 20.5 0.10093000000000174
13.5 20.5 0.09906999999999755
14.0 20.5 0.09844999999999615
14.5 20.5 0.09968999999999895
15.0 20.5 0.09968999999999895
15.5 20.5 0.09906999999999755
16.0 20.5 0.09844999999999615
16.5 20.5 0.10031000000000034
17.0 20.5 0.09968999999999895
17.5 20.5 0.09844999999999615
18.0 20.5 0.10031000000000034
18.5 20.5 0.09968999999999895
19.0 20.5 0.10093000000000174
19.5 20.5 0.09906999999999755
20.0 20.5 0.10031000000000034

-10.0 21.0 1.2399999999999998
-9.5 21.0 0.35968999999999907
-9.0 21.0 0.920930000000002
-8.5 21.0 0.9609300000000018
-8.0 21.0 0.24531000000000064
-7.5 21.0 0.24093000000000303
-7.0 21.0 0.6012400000000028
-6.5 21.0 0.5600000000000008
-6.0 21.0 0.2409300000000023
-5.5 21.0 0.20531000000000005
-5.0 21.0 0.12155000000000271
-4.5 21.0 0.5200000000000002
-4.0 21.0 0.23968999999999951
-3.5 21.0 0.08031000000000006
-3.0 21.0 0.20093000000000244
-2.5 21.0 0.12031000000000062
-2.0 21.0 0.12155000000000342
-1.5 21.0 0.1603100000000012
-1.0 21.0 0.08093000000000146
-0.5 21.0 0.08031000000000006
0.0 21.0 0.041550000000002286
0.5 21.0 0.12031000000000062
1.0 21.0 0.20031000000000176
1.5 21.0 0.08031000000000006
2.0 21.0 0.0015500000000017167
2.5 21.0 0.04093000000000089
3.0 21.0 0.0015500000000017167
3.5 21.0 0.0015500000000017167
4.0 21.0 0.08093000000000146
4.5 21.0 0.041550000000002286
5.0 21.0 0.0015500000000017167
5.5 21.0 0.04093000000000089
6.0 21.0 0.041550000000002286
6.5 21.0 0.04093000000000089
7.0 21.0 0.0015500000000017167
7.5 21.0 0.0015500000000017167
8.0 21.0 0.0015500000000017167
8.5 21.0 0.041550000000002286
9.0 21.0 0.0015500000000017167
9.5 21.0 0.0015500000000017167
10.0 21.0 0.0015500000000017167
10.5 21.0 0.0015500000000017167
11.0 21.0 0.0015500000000017167
11.5 21.0 0.0015500000000017167
12.0 21.0 0.0015500000000017167
12.5 21.0 0.0015500000000017167
13.0 21.0 0.0015500000000017167
13.5 21.0 0.0015500000000017167
14.0 21.0 0.0015500000000017167
14.5 21.0 0.0015500000000017167
15.0 21.0 0.0015500000000017167
15.5 21.0 0.0015500000000017167
16.0 21.0 0.0015500000000017167
16.5 21.0 0.0015500000000017167
17.0 21.0 0.0015500000000017167
17.5 21.0 0.0015500000000017167
18.0 21.0 0.0015500000000017167
18.5 21.0 0.0015500000000017167
19.0 21.0 0.0015500000000017167
19.5 21.0 0.0015500000000017167
20.0 21.0 0.0015500000000017167

-10.0 21.5 1.7453100000000006
-9.5 21.5 1.2799999999999998
-9.0 21.5 0.4799999999999997
-8.5 21.5 0.5893799999999991
-8.0 21.5 1.1403100000000008
-7.5 21.5 0.17968999999999866
-7.0 21.5 0.37906999999999724
-6.5 21.5 0.1403100000000002
-6.0 21.5 0.559379999999998
-5.5 21.5 0.22030999999999992
-5.0 21.5 0.15344999999999728
-4.5 21.5 0.1403100000000002
-4.0 21.5 0.2840699999999977
-3.5 21.5 0.09968999999999895
-3.0 21.5 0.09968999999999895
-2.5 21.5 0.2146899999999988
-2.0 21.5 0.1346899999999991
-1.5 21.5 0.09844999999999615
-1.0 21.5 0.10031000000000034
-0.5 21.5 0.10031000000000034
0.0 21.5 0.09906999999999755
0.5 21.5 0.15593000000000073
1.0 21.5 0.10031000000000034
1.5 21.5 0.13906999999999742
2.0 21.5 0.09468999999999923
2.5 21.5 0.1403100000000002
3.0 21.5 0.09968999999999895
3.5 21.5 0.09906999999999755
4.0 21.5 0.09968999999999895
4.5 21.5 0.09906999999999755
5.0 21.5 0.1453099999999999
5.5 21.5 0.09968999999999895
6.0 21.5 0.09968999999999895
6.5 21.5 0.10031000000000034
7.0 21.5 0.10031000000000034
7.5 21.5 0.09906999999999755
8.0 21.5 0.09468999999999923
8.5 21.5 0.0840699999999984
9.0 21.5 0.09906999999999755
9.5 21.5 0.09906999999999755
10.0 21.5 0.10093000000000174
10.5 21.5 0.09906999999999755
11.0 21.5 0.10031000000000034
11.5 21.5 0.09968999999999895
12.0 21.5 0.09906999999999755
12.5 21.5 0.10031000000000034
13.0 21.5 0.10031000000000034
13.5 21.5 0.10093000000000174
14.0 21.5 0.09968999999999895
14.5 21.5 0.10031000000000034
15.0 21.5 0.09844999999999615
15.5 21.5 0.09906999999999755
16.0 21.5 0.10093000000000174
16.5 21.5 0.09968999999999895
17.0 21.5 0.09844999999999615
17.5 21.5 0.10093000000000174
18.0 21.5 0.09968999999999895
18.5 21.5 0.10031000000000034
19.0 21.5 0.09906999999999755
19.5 21.5 0.09906999999999755
20.0 21.5 0.09844999999999615

-10.0 22.0 0.9200000000000003
-9.5 22.0 0.8853100000000005
-9.0 22.0 0.6293799999999997
-8.5 22.0 0.8403100000000002
-8.0 22.0 0.7600000000000001
-7.5 22.0 0.38406999999999913
-7.0 22.0 0.3253100000000003
-6.5 22.0 0.31968999999999925
-6.0 22.0 0.24531000000000064
-5.5 22.0 0.08155000000000286
-5.0 22.0 0.16093000000000188
-4.5 22.0 0.13593000000000116
-4.0 22.0 0.15469000000000008
-3.5 22.0 0.10655000000000144
-3.0 22.0 0.4012400000000014
-2.5 22.0 0.17593000000000103
-2.0 22.0 0.0959300000000006
-1.5 22.0 0.055930000000000035
-1.0 22.0 0.10655000000000144
-0.5 22.0 0.08093000000000146
0.0 22.0 0.0959300000000006
0.5 22.0 0.0015500000000017167
1.0 22.0 0.041550000000002286
1.5 22.0 0.12531000000000034
2.0 22.0 0.0959300000000006
2.5 22.0 0.12531000000000034
3.0 22.0 0.055930000000000035
3.5 22.0 0.08093000000000146
4.0 22.0 0.0959300000000006
4.5 22.0 0.026550000000000296
5.0 22.0 0.055930000000000035
5.5 22.0 0.055930000000000035
6.0 22.0 0.026550000000000296
6.5 22.0 0.055930000000000035
7.0 22.0 0.041550000000002286
7.5 22.0 0.026550000000000296
8.0 22.0 0.026550000000000296
8.5 22.0 0.026550000000000296
9.0 22.0 0.026550000000000296
9.5 22.0 0.026550000000000296
10.0 22.0 0.026550000000000296
10.5 22.0 0.026550000000000296
11.0 22.0 0.026550000000000296
11.5 22.0 0.026550000000000296
12.0 22.0 0.026550000000000296
12.5 22.0 0.026550000000000296
13.0 22.0 0.026550000000000296
13.5 22.0 0.026550000000000296
14.0 22.0 0.026550000000000296
14.5 22.0 0.026550000000000296
15.0 22.0 0.026550000000000296
15.5 22.0 0.026550000000000296
16.0 22.0 0.026550000000000296
16.5 22.0 0.026550000000000296
17.0 22.0 0.026550000000000296
17.5 22.0 0.026550000000000296
18.0 22.0 0.026550000000000296
18.5 22.0 0.026550000000000296
19.0 22.0 0.026550000000000296
19.5 22.0 0.026550000000000296
20.0 22.0 0.026550000000000296

-10.0 22.5 0.8946899999999992
-9.5 22.5 0.6387599999999971
-9.0 22.5 1.0203100000000007
-8.5 22.5 1.0596899999999991
-8.0 22.5 0.7199999999999995
-7.5 22.5 0.4799999999999997
-7.0 22.5 0.5599999999999994
-6.5 22.5 0.5199999999999996
-6.0 22.5 0.1453099999999999
-5.5 22.5 0.21906999999999713
-5.0 22.5 0.4799999999999997
-4.5 22.5 0.2984499999999969
-4.0 22.5 0.22093000000000132
-3.5 22.5 0.22093000000000132
-3.0 22.5 0.1409300000000016
-2.5 22.5 0.09968999999999895
-2.0 22.5 0.10531000000000006
-1.5 22.5 0.18031000000000005
-1.0 22.5 0.10031000000000034
-0.5 22.5 0.13906999999999742
0.0 22.5 0.10531000000000006
0.5 22.5 0.09968999999999895
1.0 22.5 0.09968999999999895
1.5 22.5 0.10155000000000314
2.0 22.5 0.13968999999999882
2.5 22.5 0.09906999999999755
3.0 22.5 0.09468999999999923
3.5 22.5 0.09906999999999755
4.0 22.5 0.09906999999999755
4.5 22.5 0.10031000000000034
5.0 22.5 0.09968999999999895
5.5 22.5 0.0840699999999984
6.0 22.5 0.10031000000000034
6.5 22.5 0.09968999999999895
7.0 22.5 0.10155000000000314
7.5 22.5 0.10031000000000034
8.0 22.5 0.10093000000000174
8.5 22.5 0.09968999999999895
9.0 22.5 0.10155000000000314
9.5 22.5 0.07344999999999757
10.0 22.5 0.10031000000000034
10.5 22.5 0.09906999999999755
11.0 22.5 0.10093000000000174
11.5 22.5 0.09906999999999755
12.0 22.5 0.10031000000000034
12.5 22.5 0.0840699999999984
13.0 22.5 0.10031000000000034
13.5 22.5 0.0840699999999984
14.0 22.5 0.09844999999999615
14.5 22.5 0.10031000000000034
15.0 22.5 0.10093000000000174
15.5 22.5 0.09906999999999755
16.0 22.5 0.10031000000000034
16.5 22.5 0.09906999999999755
17.0 22.5 0.09844999999999615
17.5 22.5 0.10031000000000034
18.0 22.5 0.09968999999999895
18.5 22.5 0.09968999999999895
19.0 22.5 0.09906999999999755
19.5 22.5 0.10031000000000034
20.0 22.5 0.09906999999999755

-10.0 23.0 0.9653100000000009
-9.5 23.0 0.12093000000000202
-9.0 23.0 0.6106200000000008
-8.5 23.0 0.4799999999999997
-8.0 23.0 0.24031000000000163
-7.5 23.0 0.9546899999999994
-7.0 23.0 0.5212400000000024
-6.5 23.0 0.3196899999999999
-6.0 23.0 0.08093000000000146
-5.5 23.0 0.20093000000000244
-5.0 23.0 0.1603100000000012
-4.5 23.0 0.16093000000000188
-4.0 23.0 0.08093000000000146
-3.5 23.0 0.2409300000000023
-3.0 23.0 0.1603100000000012
-2.5 23.0 0.08155000000000286
-2.0 23.0 0.16093000000000188
-1.5 23.0 0.1609300000000026
-1.0 23.0 0.12031000000000062
-0.5 23.0 0.08093000000000146
0.0 23.0 0.08031000000000006
0.5 23.0 0.08155000000000286
1.0 23.0 0.041550000000002286
1.5 23.0 0.08031000000000006
2.0 23.0 0.041550000000002286
2.5 23.0 0.04093000000000089
3.0 23.0 0.0015500000000017167
3.5 23.0 0.12093000000000202
4.0 23.0 0.041550000000002286
4.5 23.0 0.04093000000000089
5.0 23.0 0.0015500000000017167
5.5 23.0 0.08093000000000146
6.0 23.0 0.0015500000000017167
6.5 23.0 0.08031000000000006
7.0 23.0 0.0015500000000017167
7.5 23.0 0.0015500000000017167
8.0 23.0 0.04093000000000089
8.5 23.0 0.0015500000000017167
9.0 23.0 0.041550000000002286
9.5 23.0 0.0015500000000017167
10.0 23.0 0.0015500000000017167
10.5 23.0 0.0015500000000017167
11.0 23.0 0.0015500000000017167
11.5 23.0 0.0015500000000017167
12.0 23.0 0.04093000000000089
12.5 23.0 0.0015500000000017167
13.0 23.0 0.0015500000000017167
13.5 23.0 0.0015500000000017167
14.0 23.0 0.0015500000000017167
14.5 23.0 0.0015500000000017167
15.0 23.0 0.0015500000000017167
15.5 23.0 0.0015500000000017167
16.0 23.0 0.0015500000000017167
16.5 23.0 0.0015500000000017167
17.0 23.0 0.0015500000000017167
17.5 23.0 0.0015500000000017167
18.0 23.0 0.0015500000000017167
18.5 23.0 0.0015500000000017167
19.0 23.0 0.0015500000000017167
19.5 23.0 0.0015500000000017167
20.0 23.0 0.0015500000000017167

-10.0 23.5 1.099689999999999
-9.5 23.5 1.2399999999999998
-9.0 23.5 0.22031000000000062
-8.5 23.5 0.37968999999999936
-8.0 23.5 0.7506200000000035
-7.5 23.5 0.5606200000000008
-7.0 23.5 0.30030999999999963
-6.5 23.5 0.5599999999999994
-6.0 23.5 0.18031000000000005
-5.5 23.5 0.22030999999999992
-5.0 23.5 0.17844999999999586
-4.5 23.5 0.13968999999999882
-4.0 23.5 0.17531000000000105
-3.5 23.5 0.17531000000000105
-3.0 23.5 0.13844999999999602
-2.5 23.5 0.10031000000000034
-2.0 23.5 0.09968999999999895
-1.5 23.5 0.1403100000000002
-1.0 23.5 0.18093000000000145
-0.5 23.5 0.13968999999999882
0.0 23.5 0.09906999999999755
0.5 23.5 0.09968999999999895
1.0 23.5 0.10093000000000174
1.5 23.5 0.1403100000000002
2.0 23.5 0.10468999999999795
2.5 23.5 0.10093000000000174
3.0 23.5 0.09968999999999895
3.5 23.5 0.09968999999999895
4.0 23.5 0.10031000000000034
4.5 23.5 0.09968999999999895
5.0 23.5 0.10031000000000034
5.5 23.5 0.10093000000000174
6.0 23.5 0.10093000000000174
6.5 23.5 0.10031000000000034
7.0 23.5 0.10093000000000174
7.5 23.5 0.10031000000000034
8.0 23.5 0.09968999999999895
8.5 23.5 0.09844999999999615
9.0 23.5 0.10031000000000034
9.5 23.5 0.09906999999999755
10.0 23.5 0.10031000000000034
10.5 23.5 0.09906999999999755
11.0 23.5 0.09906999999999755
11.5 23.5 0.09844999999999615
12.0 23.5 0.10093000000000174
12.5 23.5 0.09968999999999895
13.0 23.5 0.09968999999999895
13.5 23.5 0.09906999999999755
14.0 23.5 0.10093000000000174
14.5 23.5 0.10093000000000174
15.0 23.5 0.09968999999999895
15.5 23.5 0.09968999999999895
16.0 23.5 0.09968999999999895
16.5 23.5 0.09906999999999755
17.0 23.5 0.09968999999999895
17.5 23.5 0.09968999999999895
18.0 23.5 0.09968999999999895
18.5 23.5 0.10031000000000034
19.0 23.5 0.10031000000000034
19.5 23.5 0.09906999999999755
20.0 23.5 0.10093000000000174

-10.0 24.0 0.999689999999999
-9.5 24.0 1.2400000000000007
-9.0 24.0 0.561240000000003
-8.5 24.0 0.6412400000000019
-8.0 24.0 0.40031000000000105
-7.5 24.0 0.3590699999999984
-7.0 24.0 0.23844999999999744
-6.5 24.0 0.16155000000000327
-6.0 24.0 0.3059300000000057
-5.5 24.0 0.5693799999999974
-5.0 24.0 0.04093000000000089
-4.5 24.0 0.20468999999999937
-4.0 24.0 0.24468999999999924
-3.5 24.0 0.20031000000000035
-3.0 24.0 0.06344999999999316
-2.5 24.0 0.1434499999999929
-2.0 24.0 0.08155000000000286
-1.5 24.0 0.08093000000000146
-1.0 24.0 0.05406999999999655
-0.5 24.0 0.0846899999999998
0.0 24.0 0.08093000000000146
0.5 24.0 0.08093000000000146
1.0 24.0 0.0940699999999964
1.5 24.0 0.041550000000002286
2.0 24.0 0.08093000000000146
2.5 24.0 0.0015500000000017167
3.0 24.0 0.0940699999999964
3.5 24.0 0.0846899999999998
4.0 24.0 0.0846899999999998
4.5 24.0 0.0940699999999964
5.0 24.0 0.08093000000000146
5.5 24.0 0.06344999999999316
6.0 24.0 0.02344999999999331
6.5 24.0 0.0015500000000017167
7.0 24.0 0.05406999999999655
7.5 24.0 0.02344999999999331
8.0 24.0 0.0015500000000017167
8.5 24.0 0.02344999999999331
9.0 24.0 0.0015500000000017167
9.5 24.0 0.0015500000000017167
10.0 24.0 0.02344999999999331
10.5 24.0 0.02344999999999331
11.0 24.0 0.0015500000000017167
11.5 24.0 0.0015500000000017167
12.0 24.0 0.02344999999999331
12.5 24.0 0.02344999999999331
13.0 24.0 0.02344999999999331
13.5 24.0 0.0015500000000017167
14.0 24.0 0.0015500000000017167
14.5 24.0 0.02344999999999331
15.0 24.0 0.0015500000000017167
15.5 24.0 0.02344999999999331
16.0 24.0 0.02344999999999331
16.5 24.0 0.0015500000000017167
17.0 24.0 0.02344999999999331
17.5 24.0 0.02344999999999331
18.0 24.0 0.0015500000000017167
18.5 24.0 0.02344999999999331
19.0 24.0 0.0015500000000017167
19.5 24.0 0.02344999999999331
20.0 24.0 0.0015500000000017167

-10.0 24.5 0.5606200000000008
-9.5 24.5 0.35406999999999444
-9.0 24.5 0.5906200000000027
-8.5 24.5 0.98031
-8.0 24.5 0.5600000000000002
-7.5 24.5 0.3965500000000077
-7.0 24.5 0.49875999999999293
-6.5 24.5 0.6493799999999972
-6.0 24.5 0.17531000000000105
-5.5 24.5 0.16344999999999105
-5.0 24.5 0.18031000000000005
-4.5 24.5 0.09531000000000134
-4.0 24.5 0.30468999999999724
-3.5 24.5 0.1259300000000046
-3.0 24.5 0.11655000000000797
-2.5 24.5 0.1259300000000046
-2.0 24.5 0.18468999999999766
-1.5 24.5 0.09968999999999895
-1.0 24.5 0.10093000000000174
-0.5 24.5 0.08593000000000472
0.0 24.5 0.08593000000000472
0.5 24.5 0.10093000000000174
1.0 24.5 0.09531000000000134
1.5 24.5 0.1353100000000012
2.0 24.5 0.1259300000000046
2.5 24.5 0.10468999999999795
3.0 24.5 0.10468999999999795
3.5 24.5 0.15406999999999443
4.0 24.5 0.10468999999999795
4.5 24.5 0.08593000000000472
5.0 24.5 0.08593000000000472
5.5 24.5 0.10031000000000034
6.0 24.5 0.07655000000000811
6.5 24.5 0.09968999999999895
7.0 24.5 0.07655000000000811
7.5 24.5 0.10468999999999795
8.0 24.5 0.11406999999999456
8.5 24.5 0.07655000000000811
9.0 24.5 0.08593000000000472
9.5 24.5 0.08593000000000472
10.0 24.5 0.08593000000000472
10.5 24.5 0.08593000000000472
11.0 24.5 0.09531000000000134
11.5 24.5 0.07655000000000811
12.0 24.5 0.08593000000000472
12.5 24.5 0.07655000000000811
13.0 24.5 0.08593000000000472
13.5 24.5 0.07655000000000811
14.0 24.5 0.07655000000000811
14.5 24.5 0.07655000000000811
15.0 24.5 0.07655000000000811
15.5 24.5 0.08593000000000472
16.0 24.5 0.07655000000000811
16.5 24.5 0.07655000000000811
17.0 24.5 0.09531000000000134
17.5 24.5 0.07655000000000811
18.0 24.5 0.07655000000000811
18.5 24.5 0.07655000000000811
19.0 24.5 0.07655000000000811
19.5 24.5 0.07655000000000811
20.0 24.5 0.08593000000000472

-10.0 25.0 0.9996899999999996
-9.5 25.0 1.0003100000000011
-9.0 25.0 0.6006200000000022
-8.5 25.0 0.6012400000000021
-8.0 25.0 0.5606200000000016
-7.5 25.0 0.32031000000000065
-7.0 25.0 0.9603100000000004
-6.5 25.0 0.20093000000000244
-6.0 25.0 0.5199999999999996
-5.5 25.0 0.20468999999999937
-5.0 25.0 0.19531000000000276
-4.5 25.0 0.31968999999999925
-4.0 25.0 0.0940699999999964
-3.5 25.0 0.1609300000000026
-3.0 25.0 0.12468999999999966
-2.5 25.0 0.14593000000000628
-2.0 25.0 0.12031000000000062
-1.5 25.0 0.12031000000000062
-1.0 25.0 0.12468999999999966
-0.5 25.0 0.08155000000000215
0.0 25.0 0.1553100000000029
0.5 25.0 0.02344999999999331
1.0 25.0 0.0015500000000017167
1.5 25.0 0.12093000000000131
2.0 25.0 0.06344999999999316
2.5 25.0 0.08093000000000146
3.0 25.0 0.0015500000000017167
3.5 25.0 0.02344999999999331
4.0 25.0 0.04093000000000089
4.5 25.0 0.0015500000000017167
5.0 25.0 0.08093000000000146
5.5 25.0 0.0015500000000017167
6.0 25.0 0.041550000000002286
6.5 25.0 0.0015500000000017167
7.0 25.0 0.0015500000000017167
7.5 25.0 0.0015500000000017167
8.0 25.0 0.0015500000000017167
8.5 25.0 0.0015500000000017167
9.0 25.0 0.0015500000000017167
9.5 25.0 0.0015500000000017167
10.0 25.0 0.0015500000000017167
10.5 25.0 0.0015500000000017167
11.0 25.0 0.0015500000000017167
11.5 25.0 0.0015500000000017167
12.0 25.0 0.0015500000000017167
12.5 25.0 0.0015500000000017167
13.0 25.0 0.0015500000000017167
13.5 25.0 0.0015500000000017167
14.0 25.0 0.0015500000000017167
14.5 25.0 0.0015500000000017167
15.0 25.0 0.0015500000000017167
15.5 25.0 0.0015500000000017167
16.0 25.0 0.0015500000000017167
16.5 25.0 0.0015500000000017167
17.0 25.0 0.0015500000000017167
17.5 25.0 0.0015500000000017167
18.0 25.0 0.0015500000000017167
18.5 25.0 0.0015500000000017167
19.0 25.0 0.0015500000000017167
19.5 25.0 0.0015500000000017167
20.0 25.0 0.0015500000000017167

-10.0 25.5 0.5993799999999979
-9.5 25.5 1.2799999999999998
-9.0 25.5 0.21906999999999782
-8.5 25.5 0.6799999999999997
-8.0 25.5 0.10468999999999795
-7.5 25.5 0.1353100000000012
-7.0 25.5 0.6
-6.5 25.5 0.2590699999999977
-6.0 25.5 0.19406999999999427
-5.5 25.5 0.2603100000000005
-5.0 25.5 0.13968999999999882
-4.5 25.5 0.18031000000000005
-4.0 25.5 0.18031000000000005
-3.5 25.5 0.18155000000000285
-3.0 25.5 0.17968999999999866
-2.5 25.5 0.13968999999999882
-2.0 25.5 0.09968999999999895
-1.5 25.5 0.13968999999999882
-1.0 25.5 0.10093000000000174
-0.5 25.5 0.10031000000000034
0.0 25.5 0.1403100000000002
0.5 25.5 0.10031000000000034
1.0 25.5 0.10031000000000034
1.5 25.5 0.09968999999999895
2.0 25.5 0.10031000000000034
2.5 25.5 0.09968999999999895
3.0 25.5 0.10031000000000034
3.5 25.5 0.09906999999999755
4.0 25.5 0.10093000000000174
4.5 25.5 0.09968999999999895
5.0 25.5 0.09906999999999755
5.5 25.5 0.10031000000000034
6.0 25.5 0.09906999999999755
6.5 25.5 0.09968999999999895
7.0 25.5 0.09968999999999895
7.5 25.5 0.09844999999999615
8.0 25.5 0.09906999999999755
8.5 25.5 0.09968999999999895
9.0 25.5 0.10031000000000034
9.5 25.5 0.10093000000000174
10.0 25.5 0.10031000000000034
10.5 25.5 0.09906999999999755
11.0 25.5 0.10031000000000034
11.5 25.5 0.10031000000000034
12.0 25.5 0.09968999999999895
12.5 25.5 0.10155000000000314
13.0 25.5 0.10031000000000034
13.5 25.5 0.09968999999999895
14.0 25.5 0.09968999999999895
14.5 25.5 0.09906999999999755
15.0 25.5 0.10031000000000034
15.5 25.5 0.10093000000000174
16.0 25.5 0.10031000000000034
16.5 25.5 0.09968999999999895
17.0 25.5 0.10031000000000034
17.5 25.5 0.09968999999999895
18.0 25.5 0.09968999999999895
18.5 25.5 0.09906999999999755
19.0 25.5 0.09968999999999895
19.5 25.5 0.09968999999999895
20.0 25.5 0.09968999999999895

-10.0 26.0 0.9190699999999985
-9.5 26.0 1.6803100000000009
-9.0 26.0 0.6399999999999999
-8.5 26.0 0.9196899999999992
-8.0 26.0 0.2853099999999998
-7.5 26.0 0.7200000000000003
-7.0 26.0 0.8400000000000005
-6.5 26.0 0.1465500000000013
-6.0 26.0 0.1603100000000012
-5.5 26.0 0.2409300000000016
-5.0 26.0 0.5993799999999994
-4.5 26.0 0.13593000000000047
-4.0 26.0 0.08031000000000006
-3.5 26.0 0.08155000000000286
-3.0 26.0 0.20031000000000104
-2.5 26.0 0.20531000000000077
-2.0 26.0 0.08093000000000146
-1.5 26.0 0.11968999999999923
-1.0 26.0 0.08093000000000146
-0.5 26.0 0.12031000000000062
0.0 26.0 0.041550000000002286
0.5 26.0 0.08093000000000146
1.0 26.0 0.0015500000000017167
1.5 26.0 0.041550000000002286
2.0 26.0 0.12093000000000202
2.5 26.0 0.08031000000000006
3.0 26.0 0.08093000000000146
3.5 26.0 0.0015500000000017167
4.0 26.0 0.0015500000000017167
4.5 26.0 0.0015500000000017167
5.0 26.0 0.08093000000000146
5.5 26.0 0.041550000000002286
6.0 26.0 0.0015500000000017167
6.5 26.0 0.0015500000000017167
7.0 26.0 0.04093000000000089
7.5 26.0 0.0015500000000017167
8.0 26.0 0.0015500000000017167
8.5 26.0 0.0015500000000017167
9.0 26.0 0.0015500000000017167
9.5 26.0 0.0015500000000017167
10.0 26.0 0.0015500000000017167
10.5 26.0 0.0015500000000017167
11.0 26.0 0.0015500000000017167
11.5 26.0 0.0015500000000017167
12.0 26.0 0.0015500000000017167
12.5 26.0 0.0015500000000017167
13.0 26.0 0.0015500000000017167
13.5 26.0 0.0015500000000017167
14.0 26.0 0.0015500000000017167
14.5 26.0 0.0015500000000017167
15.0 26.0 0.0015500000000017167
15.5 26.0 0.0015500000000017167
16.0 26.0 0.0015500000000017167
16.5 26.0 0.0015500000000017167
17.0 26.0 0.0015500000000017167
17.5 26.0 0.0015500000000017167
18.0 26.0 0.0015500000000017167
18.5 26.0 0.0015500000000017167
19.0 26.0 0.0015500000000017167
19.5 26.0 0.0015500000000017167
20.0 26.0 0.0015500000000017167

-10.0 26.5 0.9053100000000001
-9.5 26.5 1.659689999999999
-9.0 26.5 0.5587599999999966
-8.5 26.5 0.9003100000000004
-8.0 26.5 0.9640699999999989
-7.5 26.5 0.8653100000000002
-7.0 26.5 0.5999999999999993
-6.5 26.5 0.13906999999999742
-6.0 26.5 0.5187599999999968
-5.5 26.5 0.16406999999999883
-5.0 26.5 0.18530999999999978
-4.5 26.5 0.24406999999999854
-4.0 26.5 0.17968999999999866
-3.5 26.5 0.25468999999999864
-3.0 26.5 0.18530999999999978
-2.5 26.5 0.0840699999999984
-2.0 26.5 0.10531000000000006
-1.5 26.5 0.09968999999999895
-1.0 26.5 0.1640699999999981
-0.5 26.5 0.09906999999999755
0.0 26.5 0.1409300000000016
0.5 26.5 0.09468999999999923
1.0 26.5 0.09468999999999923
1.5 26.5 0.09468999999999923
2.0 26.5 0.10031000000000034
2.5 26.5 0.09844999999999615
3.0 26.5 0.0840699999999984
3.5 26.5 0.09968999999999895
4.0 26.5 0.0840699999999984
4.5 26.5 0.09906999999999755
5.0 26.5 0.09968999999999895
5.5 26.5 0.09968999999999895
6.0 26.5 0.07344999999999757
6.5 26.5 0.0840699999999984
7.0 26.5 0.09906999999999755
7.5 26.5 0.09968999999999895
8.0 26.5 0.09468999999999923
8.5 26.5 0.10093000000000174
9.0 26.5 0.09968999999999895
9.5 26.5 0.10155000000000314
10.0 26.5 0.10093000000000174
10.5 26.5 0.09906999999999755
11.0 26.5 0.09844999999999615
11.5 26.5 0.09844999999999615
12.0 26.5 0.10031000000000034
12.5 26.5 0.09968999999999895
13.0 26.5 0.09968999999999895
13.5 26.5 0.10031000000000034
14.0 26.5 0.09968999999999895
14.5 26.5 0.10031000000000034
15.0 26.5 0.09968999999999895
15.5 26.5 0.09968999999999895
16.0 26.5 0.10031000000000034
16.5 26.5 0.10031000000000034
17.0 26.5 0.09906999999999755
17.5 26.5 0.09968999999999895
18.0 26.5 0.09906999999999755
18.5 26.5 0.10093000000000174
19.0 26.5 0.09968999999999895
19.5 26.5 0.10031000000000034
20.0 26.5 0.10093000000000174

-10.0 27.0 1.0803100000000008
-9.5 27.0 1.0803100000000008
-9.0 27.0 0.48937999999999776
-8.5 27.0 0.2403100000000009
-8.0 27.0 0.9609300000000018
-7.5 27.0 0.22655000000000172
-7.0 27.0 0.6400000000000006
-6.5 27.0 0.12031000000000062
-6.0 27.0 0.3203100000000013
-5.5 27.0 0.6006200000000022
-5.0 27.0 0.2346900000000005
-4.5 27.0 0.12031000000000062
-4.0 27.0 0.12031000000000062
-3.5 27.0 0.2796900000000001
-3.0 27.0 0.11468999999999951
-2.5 27.0 0.08155000000000286
-2.0 27.0 0.0015500000000017167
-1.5 27.0 0.1653100000000002
-1.0 27.0 0.15469000000000008
-0.5 27.0 0.0959300000000006
0.0 27.0 0.08031000000000006
0.5 27.0 0.0015500000000017167
1.0 27.0 0.0959300000000006
1.5 27.0 0.0015500000000017167
2.0 27.0 0.041550000000002286
2.5 27.0 0.0015500000000017167
3.0 27.0 0.0015500000000017167
3.5 27.0 0.12155000000000342
4.0 27.0 0.041550000000002286
4.5 27.0 0.055930000000000035
5.0 27.0 0.0015500000000017167
5.5 27.0 0.0015500000000017167
6.0 27.0 0.0015500000000017167
6.5 27.0 0.0015500000000017167
7.0 27.0 0.0015500000000017167
7.5 27.0 0.04093000000000089
8.0 27.0 0.04093000000000089
8.5 27.0 0.12093000000000202
9.0 27.0 0.0015500000000017167
9.5 27.0 0.0015500000000017167
10.0 27.0 0.0015500000000017167
10.5 27.0 0.0015500000000017167
11.0 27.0 0.0015500000000017167
11.5 27.0 0.0015500000000017167
12.0 27.0 0.0015500000000017167
12.5 27.0 0.0015500000000017167
13.0 27.0 0.0015500000000017167
13.5 27.0 0.0015500000000017167
14.0 27.0 0.0015500000000017167
14.5 27.0 0.0015500000000017167
15.0 27.0 0.0015500000000017167
15.5 27.0 0.0015500000000017167
16.0 27.0 0.0015500000000017167
16.5 27.0 0.0015500000000017167
17.0 27.0 0.0015500000000017167
17.5 27.0 0.0015500000000017167
18.0 27.0 0.0015500000000017167
18.5 27.0 0.0015500000000017167
19.0 27.0 0.0015500000000017167
19.5 27.0 0.0015500000000017167
20.0 27.0 0.0015500000000017167

-10.0 27.5 1.0590699999999984
-9.5 27.5 1.0603100000000005
-9.0 27.5 0.559379999999998
-8.5 27.5 1.3199999999999996
-8.0 27.5 0.9796899999999994
-7.5 27.5 0.2596899999999991
-7.0 27.5 0.3403099999999995
-6.5 27.5 0.18031000000000005
-6.0 27.5 0.26030999999999976
-5.5 27.5 0.27593000000000034
-5.0 27.5 0.21968999999999853
-4.5 27.5 0.5193799999999982
-4.0 27.5 0.09906999999999755
-3.5 27.5 0.1403100000000002
-3.0 27.5 0.29906999999999684
-2.5 27.5 0.09968999999999895
-2.0 27.5 0.17968999999999866
-1.5 27.5 0.0840699999999984
-1.0 27.5 0.1409300000000016
-0.5 27.5 0.13906999999999742
0.0 27.5 0.12406999999999827
0.5 27.5 0.09968999999999895
1.0 27.5 0.13968999999999882
1.5 27.5 0.10031000000000034
2.0 27.5 0.10093000000000174
2.5 27.5 0.10093000000000174
3.0 27.5 0.10031000000000034
3.5 27.5 0.09968999999999895
4.0 27.5 0.09968999999999895
4.5 27.5 0.10031000000000034
5.0 27.5 0.10031000000000034
5.5 27.5 0.10093000000000174
6.0 27.5 0.09906999999999755
6.5 27.5 0.10031000000000034
7.0 27.5 0.10031000000000034
7.5 27.5 0.10093000000000174
8.0 27.5 0.10031000000000034
8.5 27.5 0.09968999999999895
9.0 27.5 0.10031000000000034
9.5 27.5 0.10031000000000034
10.0 27.5 0.09968999999999895
10.5 27.5 0.10031000000000034
11.0 27.5 0.10031000000000034
11.5 27.5 0.09968999999999895
12.0 27.5 0.10031000000000034
12.5 27.5 0.10093000000000174
13.0 27.5 0.09906999999999755
13.5 27.5 0.09968999999999895
14.0 27.5 0.09906999999999755
14.5 27.5 0.09968999999999895
15.0 27.5 0.10031000000000034
15.5 27.5 0.09968999999999895
16.0 27.5 0.09968999999999895
16.5 27.5 0.10093000000000174
17.0 27.5 0.10031000000000034
17.5 27.5 0.10093000000000174
18.0 27.5 0.10031000000000034
18.5 27.5 0.09906999999999755
19.0 27.5 0.09968999999999895
19.5 27.5 0.10031000000000034
20.0 27.5 0.09968999999999895

-10.0 28.0 1.7546899999999994
-9.5 28.0 0.8846899999999984
-9.0 28.0 0.9203100000000013
-8.5 28.0 0.2846899999999984
-8.0 28.0 0.24155000000000298
-7.5 28.0 0.3596899999999998
-7.0 28.0 0.5387599999999928
-6.5 28.0 0.2796899999999994
-6.0 28.0 0.3203100000000013
-5.5 28.0 0.640620000000002
-5.0 28.0 0.19968999999999895
-4.5 28.0 0.174069999999994
-4.0 28.0 0.12155000000000342
-3.5 28.0 0.12093000000000202
-3.0 28.0 0.11968999999999923
-2.5 28.0 0.19968999999999965
-2.0 28.0 0.24031000000000163
-1.5 28.0 0.08093000000000146
-1.0 28.0 0.16031000000000048
-0.5 28.0 0.16093000000000188
0.0 28.0 0.0015500000000017167
0.5 28.0 0.12031000000000062
1.0 28.0 0.0015500000000017167
1.5 28.0 0.12155000000000342
2.0 28.0 0.12155000000000342
2.5 28.0 0.08031000000000006
3.0 28.0 0.04093000000000089
3.5 28.0 0.041550000000002286
4.0 28.0 0.0015500000000017167
4.5 28.0 0.0015500000000017167
5.0 28.0 0.0015500000000017167
5.5 28.0 0.0015500000000017167
6.0 28.0 0.0015500000000017167
6.5 28.0 0.0015500000000017167
7.0 28.0 0.0015500000000017167
7.5 28.0 0.0015500000000017167
8.0 28.0 0.0015500000000017167
8.5 28.0 0.0015500000000017167
9.0 28.0 0.0015500000000017167
9.5 28.0 0.0015500000000017167
10.0 28.0 0.0015500000000017167
10.5 28.0 0.0015500000000017167
11.0 28.0 0.0015500000000017167
11.5 28.0 0.0015500000000017167
12.0 28.0 0.0015500000000017167
12.5 28.0 0.0015500000000017167
13.0 28.0 0.0015500000000017167
13.5 28.0 0.0015500000000017167
14.0 28.0 0.0015500000000017167
14.5 28.0 0.0015500000000017167
15.0 28.0 0.0015500000000017167
15.5 28.0 0.0015500000000017167
16.0 28.0 0.0015500000000017167
16.5 28.0 0.0015500000000017167
17.0 28.0 0.0015500000000017167
17.5 28.0 0.0015500000000017167
18.0 28.0 0.0015500000000017167
18.5 28.0 0.0015500000000017167
19.0 28.0 0.0015500000000017167
19.5 28.0 0.0015500000000017167
20.0 28.0 0.0015500000000017167

-10.0 28.5 0.5906200000000034
-9.5 28.5 0.5606200000000008
-9.0 28.5 0.29968999999999896
-8.5 28.5 0.3446899999999971
-8.0 28.5 0.3353100000000019
-7.5 28.5 0.6006200000000007
-7.0 28.5 0.7199999999999995
-6.5 28.5 0.5812400000000068
-6.0 28.5 0.17968999999999938
-5.5 28.5 0.09531000000000134
-5.0 28.5 0.2590699999999977
-4.5 28.5 0.17531000000000105
-4.0 28.5 0.14468999999999782
-3.5 28.5 0.13906999999999742
-3.0 28.5 0.17531000000000105
-2.5 28.5 0.1409300000000016
-2.0 28.5 0.22468999999999753
-1.5 28.5 0.14468999999999782
-1.0 28.5 0.1403100000000002
-0.5 28.5 0.08593000000000472
0.0 28.5 0.09531000000000134
0.5 28.5 0.07655000000000811
1.0 28.5 0.1403100000000002
1.5 28.5 0.10031000000000034
2.0 28.5 0.08593000000000472
2.5 28.5 0.09968999999999895
3.0 28.5 0.09968999999999895
3.5 28.5 0.10093000000000174
4.0 28.5 0.10155000000000314
4.5 28.5 0.10093000000000174
5.0 28.5 0.09531000000000134
5.5 28.5 0.08593000000000472
6.0 28.5 0.10031000000000034
6.5 28.5 0.10031000000000034
7.0 28.5 0.10093000000000174
7.5 28.5 0.09906999999999755
8.0 28.5 0.10031000000000034
8.5 28.5 0.09844999999999615
9.0 28.5 0.09906999999999755
9.5 28.5 0.10031000000000034
10.0 28.5 0.09968999999999895
10.5 28.5 0.10093000000000174
11.0 28.5 0.10093000000000174
11.5 28.5 0.10031000000000034
12.0 28.5 0.10031000000000034
12.5 28.5 0.09968999999999895
13.0 28.5 0.10031000000000034
13.5 28.5 0.09968999999999895
14.0 28.5 0.10155000000000314
14.5 28.5 0.10031000000000034
15.0 28.5 0.09906999999999755
15.5 28.5 0.09968999999999895
16.0 28.5 0.10031000000000034
16.5 28.5 0.10031000000000034
17.0 28.5 0.09906999999999755
17.5 28.5 0.10031000000000034
18.0 28.5 0.10093000000000174
18.5 28.5 0.10093000000000174
19.0 28.5 0.09906999999999755
19.5 28.5 0.09968999999999895
20.0 28.5 0.10093000000000174

-10.0 29.0 1.2893799999999964
-9.5 29.0 1.3506200000000035
-9.0 29.0 0.6400000000000006
-8.5 29.0 1.0446899999999986
-8.0 29.0 0.9246899999999976
-7.5 29.0 0.1603100000000012
-7.0 29.0 0.5387599999999928
-6.5 29.0 0.1646899999999988
-6.0 29.0 0.4796899999999994
-5.5 29.0 0.5206200000000016
-5.0 29.0 0.12155000000000342
-4.5 29.0 0.20093000000000244
-4.0 29.0 0.1603100000000012
-3.5 29.0 0.09406999999999428
-3.0 29.0 0.08093000000000146
-2.5 29.0 0.08093000000000075
-2.0 29.0 0.12155000000000342
-1.5 29.0 0.11531000000000162
-1.0 29.0 0.08031000000000006
-0.5 29.0 0.08031000000000006
0.0 29.0 0.12030999999999992
0.5 29.0 0.06344999999999032
1.0 29.0 0.1609300000000026
1.5 29.0 0.05406999999999371
2.0 29.0 0.041550000000002286
2.5 29.0 0.041550000000002286
3.0 29.0 0.0015500000000017167
3.5 29.0 0.041550000000002286
4.0 29.0 0.04093000000000089
4.5 29.0 0.08468999999999767
5.0 29.0 0.041550000000002286
5.5 29.0 0.0015500000000017167
6.0 29.0 0.0015500000000017167
6.5 29.0 0.05406999999999371
7.0 29.0 0.06344999999999032
7.5 29.0 0.0015500000000017167
8.0 29.0 0.0015500000000017167
8.5 29.0 0.023449999999989757
9.0 29.0 0.0015500000000017167
9.5 29.0 0.05406999999999371
10.0 29.0 0.0015500000000017167
10.5 29.0 0.023449999999989757
11.0 29.0 0.0015500000000017167
11.5 29.0 0.0015500000000017167
12.0 29.0 0.0015500000000017167
12.5 29.0 0.0015500000000017167
13.0 29.0 0.023449999999989757
13.5 29.0 0.023449999999989757
14.0 29.0 0.023449999999989757
14.5 29.0 0.0015500000000017167
15.0 29.0 0.023449999999989757
15.5 29.0 0.0015500000000017167
16.0 29.0 0.0015500000000017167
16.5 29.0 0.023449999999989757
17.0 29.0 0.023449999999989757
17.5 29.0 0.0015500000000017167
18.0 29.0 0.0015500000000017167
18.5 29.0 0.0015500000000017167
19.0 29.0 0.0015500000000017167
19.5 29.0 0.0015500000000017167
20.0 29.0 0.0015500000000017167

-10.0 29.5 1.36
-9.5 29.5 0.7187599999999975
-9.0 29.5 1.3506200000000035
-8.5 29.5 0.6399999999999999
-8.0 29.5 0.5187599999999968
-7.5 29.5 0.5999999999999993
-7.0 29.5 0.26093000000000116
-6.5 29.5 0.08593000000000472
-6.0 29.5 0.510620000000003
-5.5 29.5 0.5999999999999993
-5.0 29.5 0.17906999999999726
-4.5 29.5 0.18031000000000005
-4.0 29.5 0.22093000000000132
-3.5 29.5 0.18093000000000145
-3.0 29.5 0.23406999999999414
-2.5 29.5 0.09531000000000134
-2.0 29.5 0.14468999999999782
-1.5 29.5 0.1259300000000046
-1.0 29.5 0.13968999999999882
-0.5 29.5 0.18031000000000005
0.0 29.5 0.13906999999999742
0.5 29.5 0.09968999999999895
1.0 29.5 0.10031000000000034
1.5 29.5 0.08593000000000472
2.0 29.5 0.09968999999999895
2.5 29.5 0.10031000000000034
3.0 29.5 0.09906999999999755
3.5 29.5 0.10093000000000174
4.0 29.5 0.10031000000000034
4.5 29.5 0.09968999999999895
5.0 29.5 0.09968999999999895
5.5 29.5 0.10031000000000034
6.0 29.5 0.10155000000000314
6.5 29.5 0.09968999999999895
7.0 29.5 0.09968999999999895
7.5 29.5 0.10031000000000034
8.0 29.5 0.09844999999999615
8.5 29.5 0.09968999999999895
9.0 29.5 0.09968999999999895
9.5 29.5 0.10093000000000174
10.0 29.5 0.09968999999999895
10.5 29.5 0.09906999999999755
11.0 29.5 0.10031000000000034
11.5 29.5 0.10031000000000034
12.0 29.5 0.10031000000000034
12.5 29.5 0.10031000000000034
13.0 29.5 0.09968999999999895
13.5 29.5 0.09968999999999895
14.0 29.5 0.10031000000000034
14.5 29.5 0.10093000000000174
15.0 29.5 0.09906999999999755
15.5 29.5 0.10093000000000174
16.0 29.5 0.10031000000000034
16.5 29.5 0.09968999999999895
17.0 29.5 0.09968999999999895
17.5 29.5 0.10093000000000174
18.0 29.5 0.09968999999999895
18.5 29.5 0.10031000000000034
19.0 29.5 0.09906999999999755
19.5 29.5 0.10031000000000034
20.0 29.5 0.09968999999999895

-10.0 30.0 0.7506200000000035
-9.5 30.0 0.8006200000000021
-9.0 30.0 0.44031000000000164
-8.5 30.0 1.040310000000001
-8.0 30.0 0.12093000000000131
-7.5 30.0 0.2803100000000015
-7.0 30.0 0.19531000000000204
-6.5 30.0 0.16031000000000048
-6.0 30.0 0.28093000000000146
-5.5 30.0 0.16155000000000327
-5.0 30.0 0.12093000000000131
-4.5 30.0 0.18593000000000615
-4.0 30.0 0.2409300000000023
-3.5 30.0 0.041550000000002286
-3.0 30.0 0.08155000000000286
-2.5 30.0 0.1603100000000012
-2.0 30.0 0.1603100000000012
-1.5 30.0 0.08155000000000286
-1.0 30.0 0.12031000000000062
-0.5 30.0 0.08031000000000006
0.0 30.0 0.04093000000000089
0.5 30.0 0.11531000000000162
1.0 30.0 0.08155000000000286
1.5 30.0 0.08093000000000146
2.0 30.0 0.12155000000000342
2.5 30.0 0.0015500000000017167
3.0 30.0 0.0015500000000017167
3.5 30.0 0.0015500000000017167
4.0 30.0 0.04093000000000089
4.5 30.0 0.04093000000000089
5.0 30.0 0.0015500000000017167
5.5 30.0 0.0015500000000017167
6.0 30.0 0.041550000000002286
6.5 30.0 0.0015500000000017167
7.0 30.0 0.0015500000000017167
7.5 30.0 0.0015500000000017167
8.0 30.0 0.041550000000002286
8.5 30.0 0.0015500000000017167
9.0 30.0 0.0015500000000017167
9.5 30.0 0.0015500000000017167
10.0 30.0 0.0015500000000017167
10.5 30.0 0.0015500000000017167
11.0 30.0 0.04093000000000089
11.5 30.0 0.0015500000000017167
12.0 30.0 0.0015500000000017167
12.5 30.0 0.0015500000000017167
13.0 30.0 0.0015500000000017167
13.5 30.0 0.0015500000000017167
14.0 30.0 0.0015500000000017167
14.5 30.0 0.0015500000000017167
15.0 30.0 0.0015500000000017167
15.5 30.0 0.0015500000000017167
16.0 30.0 0.0015500000000017167
16.5 30.0 0.0015500000000017167
17.0 30.0 0.0015500000000017167
17.5 30.0 0.0015500000000017167
18.0 30.0 0.0015500000000017167
18.5 30.0 0.0015500000000017167
19.0 30.0 0.0015500000000017167
19.5 30.0 0.0015500000000017167
20.0 30.0 0.0015500000000017167


